Feature Clustering for Accelerating Parallel Coordinate Descent

Large-scale L1-regularized loss minimization problems arise in high-dimensional applications such as compressed sensing and high-dimensional supervised learning, including classification and regression problems. High-performance algorithms and implementations are critical to efficiently solving these problems. Building upon previous work on coordinate descent algorithms for L1-regularized problems, we introduce a novel family of algorithms called block-greedy coordinate descent that includes, as special cases, several existing algorithms such as SCD, Greedy CD, Shotgun, and Thread-Greedy. We give a unified convergence analysis for the family of block-greedy algorithms. The analysis suggests that block-greedy coordinate descent can better exploit parallelism if features are clustered so that the maximum inner product between features in different blocks is small. Our theoretical convergence analysis is supported with experimental re- sults using data from diverse real-world applications. We hope that algorithmic approaches and convergence analysis we provide will not only advance the field, but will also encourage researchers to systematically explore the design space of algorithms for solving large-scale L1-regularization problems.

==> results/dorth.txt <==
lambda=0.001000 		  Tot-time=100 
************************************
Parsing graph in Matrix Market format: 
Within parse_MatrixMarket_CSC()
Coloring Rouinte: Number of threads: 48
 Number of procs: 48
%%MatrixMarket matrix coordinate real general
|S|= 800, |T|= 100000, |E|= 727760 
Matrix is of type: Unsymmetric Real or Complex
Done reading from file.
Done cumulative addition for edgeListPtrs:   0.000320 sec.
Sanity Check: |E| = 727760, rowPtr[NV]= 727760
Time for allocating memory for marks and edgeList = 0.000015
Building edgeList...
Time for building edgeList = 0.030017
Time taken to read and build graph is 0.68 sec.
************************************
Building CSR format... 
Time taken to build CSR format: 0.00 sec.
************************************
Normalizing...Time to compute normalized matrix: 0.000193
Building CSR format from CSC format...
|Rows|= 800, |Cols|= 100000, |E|= 727760 
Built colPtrs in 0.000 seconds
Sanity Check: |E| = 727760, colPtr[NRows]= 727760
Building edgeList...
Time for building edgeList = 0.028804
Time to allocate memory for r, y, w and z: 0.000017
Within parse_YVector()
Number of threads: 48
 Number of procs: 48
|Y|= 800
Reading the Y values...
Done reading from file. It took 0.000204 seconds.
************************************
Calling algorithms...
9	37967
2	36411
23	6207
17	20072
21	9062
24	4689
29	0
0	96972
30	0
31	0
4	26742
22	7716
13	34532
11	30282
10	25215
28	619
6	36648
15	44290
27	3125
8	24068
18	16242
3	56941
20	12389
5	31035
14	52171
12	29687
1	24370
25	3125
7	23646
16	23151
19	7261
26	3125
alg	cluster	lambda	activeBlocks	time	iter	updates	nnz	obj
bg	0	1.000000e-03	32	0	1	32	32	0.621412
bg	0	1.000000e-03	32	1	519	16608	67	0.530868
bg	0	1.000000e-03	32	2	1084	34688	64	0.481598
bg	0	1.000000e-03	32	3	1651	52832	66	0.453116
bg	0	1.000000e-03	32	4	2216	70912	79	0.434648
bg	0	1.000000e-03	32	5	2782	89024	91	0.422352
bg	0	1.000000e-03	32	6	3347	107104	99	0.413625
bg	0	1.000000e-03	32	7	3806	121792	113	0.402075
bg	0	1.000000e-03	32	8	4272	136704	119	0.393707
bg	0	1.000000e-03	32	9	4743	151776	128	0.388177
bg	0	1.000000e-03	32	10	5213	166816	139	0.384621
bg	0	1.000000e-03	32	11	5684	181888	142	0.381509
bg	0	1.000000e-03	32	12	6155	196960	147	0.379618
bg	0	1.000000e-03	32	13	6626	212032	147	0.378362
bg	0	1.000000e-03	32	14	7096	227072	151	0.377473
bg	0	1.000000e-03	32	15	7566	242112	154	0.376772
bg	0	1.000000e-03	32	16	8035	257120	155	0.376263
bg	0	1.000000e-03	32	17	8505	272160	159	0.375884
bg	0	1.000000e-03	32	18	8974	287168	157	0.375513
bg	0	1.000000e-03	32	19	9444	302208	162	0.375247
bg	0	1.000000e-03	32	20	9913	317216	161	0.375040
bg	0	1.000000e-03	32	21	10383	332256	160	0.374894
bg	0	1.000000e-03	32	22	10853	347296	162	0.374780
bg	0	1.000000e-03	32	23	11322	362304	161	0.374689
bg	0	1.000000e-03	32	24	11791	377312	159	0.374615
bg	0	1.000000e-03	32	25	12258	392256	160	0.374555
bg	0	1.000000e-03	32	26	12728	407296	161	0.374505
bg	0	1.000000e-03	32	27	13197	422304	161	0.374462
bg	0	1.000000e-03	32	28	13665	437280	161	0.374425
bg	0	1.000000e-03	32	29	14134	452288	161	0.374391
bg	0	1.000000e-03	32	30	14609	467488	161	0.374168
bg	0	1.000000e-03	32	31	15090	482880	161	0.373996
bg	0	1.000000e-03	32	32	15570	498240	162	0.373921
bg	0	1.000000e-03	32	33	16049	513568	163	0.373879
bg	0	1.000000e-03	32	34	16590	530880	163	0.373866
bg	0	1.000000e-03	32	35	17158	549056	162	0.373861
bg	0	1.000000e-03	32	36	17726	567232	162	0.373856
bg	0	1.000000e-03	32	37	18194	582208	163	0.373848
bg	0	1.000000e-03	32	38	18661	597152	164	0.373841
bg	0	1.000000e-03	32	39	19130	612160	165	0.373834
bg	0	1.000000e-03	32	40	19597	627104	165	0.373828
bg	0	1.000000e-03	32	41	20066	642112	164	0.373812
bg	0	1.000000e-03	32	42	20535	657120	164	0.373801
bg	0	1.000000e-03	32	43	20996	671872	164	0.373798
bg	0	1.000000e-03	32	44	21458	686656	164	0.373795
bg	0	1.000000e-03	32	45	21920	701440	164	0.373791
bg	0	1.000000e-03	32	46	22382	716224	164	0.373788
bg	0	1.000000e-03	32	47	22843	730976	164	0.373786
bg	0	1.000000e-03	32	48	23306	745792	164	0.373783
bg	0	1.000000e-03	32	49	23767	760544	164	0.373781
bg	0	1.000000e-03	32	50	24229	775328	164	0.373778
bg	0	1.000000e-03	32	51	24692	790144	164	0.373776
bg	0	1.000000e-03	32	52	25154	804928	164	0.373773
bg	0	1.000000e-03	32	53	25616	819712	164	0.373772
bg	0	1.000000e-03	32	54	26077	834464	163	0.373770
bg	0	1.000000e-03	32	55	26539	849248	162	0.373769
bg	0	1.000000e-03	32	56	27000	864000	162	0.373768
bg	0	1.000000e-03	32	57	27462	878784	162	0.373767
bg	0	1.000000e-03	32	58	27923	893536	162	0.373767
bg	0	1.000000e-03	32	59	28385	908320	162	0.373767
bg	0	1.000000e-03	32	60	28846	923072	162	0.373766
bg	0	1.000000e-03	32	61	29307	937824	162	0.373766
bg	0	1.000000e-03	32	62	29770	952640	162	0.373766
bg	0	1.000000e-03	32	63	30231	967392	162	0.373765
bg	0	1.000000e-03	32	64	30692	982144	162	0.373765
bg	0	1.000000e-03	32	65	31154	996928	161	0.373764
bg	0	1.000000e-03	32	66	31616	1011712	162	0.373764
bg	0	1.000000e-03	32	67	32078	1026496	162	0.373764
bg	0	1.000000e-03	32	68	32540	1041280	162	0.373764
bg	0	1.000000e-03	32	69	33002	1056064	162	0.373764
bg	0	1.000000e-03	32	70	33464	1070848	162	0.373764
bg	0	1.000000e-03	32	71	33925	1085600	162	0.373763
bg	0	1.000000e-03	32	72	34387	1100384	162	0.373763
bg	0	1.000000e-03	32	73	34848	1115136	162	0.373763
bg	0	1.000000e-03	32	74	35309	1129888	163	0.373763
bg	0	1.000000e-03	32	75	35771	1144672	164	0.373763
bg	0	1.000000e-03	32	76	36232	1159424	164	0.373763
bg	0	1.000000e-03	32	77	36694	1174208	164	0.373763
bg	0	1.000000e-03	32	78	37191	1190112	164	0.373763
bg	0	1.000000e-03	32	79	37759	1208288	164	0.373763
bg	0	1.000000e-03	32	80	38326	1226432	164	0.373763
bg	0	1.000000e-03	32	81	38894	1244608	164	0.373763
bg	0	1.000000e-03	32	82	39356	1259392	164	0.373763
bg	0	1.000000e-03	32	83	39819	1274208	164	0.373763
bg	0	1.000000e-03	32	84	40288	1289216	164	0.373763
bg	0	1.000000e-03	32	85	40757	1304224	164	0.373763
bg	0	1.000000e-03	32	86	41229	1319328	164	0.373763
bg	0	1.000000e-03	32	87	41701	1334432	164	0.373762
bg	0	1.000000e-03	32	88	42174	1349568	164	0.373762
bg	0	1.000000e-03	32	89	42648	1364736	164	0.373762
bg	0	1.000000e-03	32	90	43113	1379616	164	0.373762
bg	0	1.000000e-03	32	91	43582	1394624	164	0.373762
bg	0	1.000000e-03	32	92	44042	1409344	164	0.373762
bg	0	1.000000e-03	32	93	44503	1424096	164	0.373762
bg	0	1.000000e-03	32	94	44964	1438848	164	0.373762
bg	0	1.000000e-03	32	95	45425	1453600	164	0.373762
bg	0	1.000000e-03	32	96	45892	1468544	164	0.373762
bg	0	1.000000e-03	32	97	46365	1483680	164	0.373762
bg	0	1.000000e-03	32	98	46839	1498848	164	0.373762
bg	0	1.000000e-03	32	99	47311	1513952	164	0.373762
bg	0	1.000000e-03	32	100	47783	1529056	164	0.373762
bg	1	1.000000e-03	23	0	1	32	23	0.532601
bg	1	1.000000e-03	29	1	157	5024	207	0.421745
bg	1	1.000000e-03	29	2	320	10240	248	0.414943
bg	1	1.000000e-03	29	3	487	15584	258	0.413172
bg	1	1.000000e-03	29	4	657	21024	258	0.412538
bg	1	1.000000e-03	29	5	826	26432	253	0.412199
bg	1	1.000000e-03	29	6	996	31872	255	0.411992
bg	1	1.000000e-03	29	7	1163	37216	256	0.411855
bg	1	1.000000e-03	29	8	1332	42624	254	0.411752
bg	1	1.000000e-03	29	9	1501	48032	252	0.411672
bg	1	1.000000e-03	29	10	1671	53472	253	0.411603
bg	1	1.000000e-03	29	11	1840	58880	249	0.411542
bg	1	1.000000e-03	29	12	2010	64320	247	0.411485
bg	1	1.000000e-03	29	13	2179	69728	247	0.411432
bg	1	1.000000e-03	29	14	2348	75136	246	0.411382
bg	1	1.000000e-03	29	15	2518	80576	246	0.411333
bg	1	1.000000e-03	29	16	2688	86016	246	0.411285
bg	1	1.000000e-03	29	17	2857	91424	247	0.411239
bg	1	1.000000e-03	29	18	3026	96832	247	0.411193
bg	1	1.000000e-03	29	19	3195	102240	246	0.411148
bg	1	1.000000e-03	29	20	3365	107680	246	0.411102
bg	1	1.000000e-03	29	21	3534	113088	247	0.411058
bg	1	1.000000e-03	29	22	3702	118464	247	0.411014
bg	1	1.000000e-03	29	23	3870	123840	247	0.410971
bg	1	1.000000e-03	29	24	4040	129280	247	0.410927
bg	1	1.000000e-03	29	25	4210	134720	246	0.410884
bg	1	1.000000e-03	29	26	4378	140096	245	0.410841
bg	1	1.000000e-03	29	27	4548	145536	244	0.410798
bg	1	1.000000e-03	29	28	4715	150880	244	0.410756
bg	1	1.000000e-03	29	29	4884	156288	244	0.410713
bg	1	1.000000e-03	29	30	5054	161728	244	0.410671
bg	1	1.000000e-03	29	31	5224	167168	244	0.410629
bg	1	1.000000e-03	29	32	5394	172608	244	0.410587
bg	1	1.000000e-03	29	33	5562	177984	244	0.410545
bg	1	1.000000e-03	29	34	5732	183424	243	0.410503
bg	1	1.000000e-03	29	35	5901	188832	243	0.410462
bg	1	1.000000e-03	29	36	6070	194240	243	0.410421
bg	1	1.000000e-03	29	37	6238	199616	243	0.410380
bg	1	1.000000e-03	29	38	6407	205024	242	0.410339
bg	1	1.000000e-03	29	39	6576	210432	241	0.410299
bg	1	1.000000e-03	29	40	6744	215808	241	0.410258
bg	1	1.000000e-03	29	41	6913	221216	241	0.410218
bg	1	1.000000e-03	29	42	7083	226656	240	0.410178
bg	1	1.000000e-03	29	43	7251	232032	240	0.410138
bg	1	1.000000e-03	29	44	7415	237280	240	0.410099
bg	1	1.000000e-03	29	45	7584	242688	240	0.410059
bg	1	1.000000e-03	29	46	7752	248064	240	0.410020
bg	1	1.000000e-03	29	47	7921	253472	240	0.409980
bg	1	1.000000e-03	29	48	8091	258912	240	0.409941
bg	1	1.000000e-03	29	49	8261	264352	240	0.409901
bg	1	1.000000e-03	29	50	8430	269760	240	0.409862
bg	1	1.000000e-03	29	51	8599	275168	240	0.409823
bg	1	1.000000e-03	29	52	8768	280576	240	0.409784
bg	1	1.000000e-03	29	53	8937	285984	240	0.409745
bg	1	1.000000e-03	29	54	9104	291328	241	0.409707
bg	1	1.000000e-03	29	55	9274	296768	241	0.409669
bg	1	1.000000e-03	29	56	9443	302176	242	0.409630
bg	1	1.000000e-03	29	57	9613	307616	242	0.409592
bg	1	1.000000e-03	29	58	9782	313024	242	0.409554
bg	1	1.000000e-03	29	59	9952	318464	243	0.409516
bg	1	1.000000e-03	29	60	10122	323904	243	0.409478
bg	1	1.000000e-03	29	61	10291	329312	244	0.409440
bg	1	1.000000e-03	29	62	10460	334720	244	0.409402
bg	1	1.000000e-03	29	63	10630	340160	244	0.409365
bg	1	1.000000e-03	29	64	10799	345568	243	0.409327
bg	1	1.000000e-03	29	65	10968	350976	243	0.409290
bg	1	1.000000e-03	29	66	11138	356416	242	0.409253
bg	1	1.000000e-03	29	67	11307	361824	242	0.409216
bg	1	1.000000e-03	29	68	11477	367264	242	0.409179
bg	1	1.000000e-03	29	69	11647	372704	243	0.409142
bg	1	1.000000e-03	29	70	11816	378112	243	0.409105
bg	1	1.000000e-03	29	71	11986	383552	243	0.409068
bg	1	1.000000e-03	29	72	12155	388960	244	0.409032
bg	1	1.000000e-03	29	73	12325	394400	244	0.408995
bg	1	1.000000e-03	29	74	12494	399808	244	0.408959
bg	1	1.000000e-03	29	75	12664	405248	244	0.408923
bg	1	1.000000e-03	29	76	12833	410656	244	0.408887
bg	1	1.000000e-03	29	77	13001	416032	244	0.408851
bg	1	1.000000e-03	29	78	13171	421472	244	0.408815
bg	1	1.000000e-03	29	79	13341	426912	244	0.408779
bg	1	1.000000e-03	29	80	13510	432320	244	0.408743
bg	1	1.000000e-03	29	81	13680	437760	244	0.408707
bg	1	1.000000e-03	29	82	13849	443168	244	0.408672
bg	1	1.000000e-03	29	83	14019	448608	244	0.408636
bg	1	1.000000e-03	29	84	14188	454016	244	0.408601
bg	1	1.000000e-03	29	85	14358	459456	244	0.408565
bg	1	1.000000e-03	29	86	14527	464864	244	0.408530
bg	1	1.000000e-03	29	87	14697	470304	243	0.408495
bg	1	1.000000e-03	29	88	14867	475744	243	0.408459
bg	1	1.000000e-03	29	89	15037	481184	243	0.408424
bg	1	1.000000e-03	29	90	15207	486624	243	0.408389
bg	1	1.000000e-03	29	91	15376	492032	243	0.408354
bg	1	1.000000e-03	29	92	15546	497472	243	0.408319
bg	1	1.000000e-03	29	93	15715	502880	242	0.408285
bg	1	1.000000e-03	29	94	15883	508256	242	0.408251
bg	1	1.000000e-03	29	95	16053	513696	242	0.408216
bg	1	1.000000e-03	29	96	16223	519136	242	0.408181
bg	1	1.000000e-03	29	97	16392	524544	242	0.408147
bg	1	1.000000e-03	29	98	16562	529984	242	0.408113
bg	1	1.000000e-03	29	99	16732	535424	242	0.408078
bg	1	1.000000e-03	29	100	16901	540832	241	0.408044
bg	0	1.000000e-04	32	0	1	32	32	0.392407
bg	0	1.000000e-04	32	1	389	12448	324	0.164038
bg	0	1.000000e-04	32	2	860	27520	344	0.152517
bg	0	1.000000e-04	32	3	1332	42624	346	0.141960
bg	0	1.000000e-04	32	4	1805	57760	349	0.132772
bg	0	1.000000e-04	32	5	2277	72864	356	0.124672
bg	0	1.000000e-04	32	6	2747	87904	360	0.121333
bg	0	1.000000e-04	32	7	3216	102912	363	0.117294
bg	0	1.000000e-04	32	8	3688	118016	370	0.111304
bg	0	1.000000e-04	32	9	4160	133120	382	0.107194
bg	0	1.000000e-04	32	10	4630	148160	379	0.103911
bg	0	1.000000e-04	32	11	5101	163232	383	0.101425
bg	0	1.000000e-04	32	12	5574	178368	382	0.099405
bg	0	1.000000e-04	32	13	6046	193472	384	0.097031
bg	0	1.000000e-04	32	14	6518	208576	390	0.094845
bg	0	1.000000e-04	32	15	6989	223648	398	0.093187
bg	0	1.000000e-04	32	16	7461	238752	401	0.091881
bg	0	1.000000e-04	32	17	7930	253760	400	0.090847
bg	0	1.000000e-04	32	18	8401	268832	406	0.090020
bg	0	1.000000e-04	32	19	8873	283936	408	0.089281
bg	0	1.000000e-04	32	20	9337	298784	410	0.088870
bg	0	1.000000e-04	32	21	9801	313632	412	0.088381
bg	0	1.000000e-04	32	22	10264	328448	413	0.087925
bg	0	1.000000e-04	32	23	10736	343552	415	0.087491
bg	0	1.000000e-04	32	24	11207	358624	416	0.087053
bg	0	1.000000e-04	32	25	11678	373696	417	0.086633
bg	0	1.000000e-04	32	26	12148	388736	416	0.086234
bg	0	1.000000e-04	32	27	12619	403808	418	0.085837
bg	0	1.000000e-04	32	28	13091	418912	418	0.085440
bg	0	1.000000e-04	32	29	13560	433920	419	0.085031
bg	0	1.000000e-04	32	30	14031	448992	417	0.084568
bg	0	1.000000e-04	32	31	14501	464032	418	0.084130
bg	0	1.000000e-04	32	32	14972	479104	424	0.083770
bg	0	1.000000e-04	32	33	15442	494144	422	0.083428
bg	0	1.000000e-04	32	34	15913	509216	419	0.083136
bg	0	1.000000e-04	32	35	16383	524256	421	0.082879
bg	0	1.000000e-04	32	36	16853	539296	423	0.082623
bg	0	1.000000e-04	32	37	17323	554336	419	0.082356
bg	0	1.000000e-04	32	38	17791	569312	419	0.082099
bg	0	1.000000e-04	32	39	18262	584384	418	0.081860
bg	0	1.000000e-04	32	40	18732	599424	417	0.081634
bg	0	1.000000e-04	32	41	19203	614496	420	0.081398
bg	0	1.000000e-04	32	42	19674	629568	423	0.081180
bg	0	1.000000e-04	32	43	20144	644608	421	0.080949
bg	0	1.000000e-04	32	44	20616	659712	422	0.080735
bg	0	1.000000e-04	32	45	21089	674848	424	0.080505
bg	0	1.000000e-04	32	46	21554	689728	422	0.080411
bg	0	1.000000e-04	32	47	22020	704640	420	0.080297
bg	0	1.000000e-04	32	48	22486	719552	422	0.080207
bg	0	1.000000e-04	32	49	22955	734560	423	0.080100
bg	0	1.000000e-04	32	50	23421	749472	426	0.079972
bg	0	1.000000e-04	32	51	23890	764480	425	0.079826
bg	0	1.000000e-04	32	52	24354	779328	426	0.079745
bg	0	1.000000e-04	32	53	24818	794176	425	0.079654
bg	0	1.000000e-04	32	54	25284	809088	428	0.079569
bg	0	1.000000e-04	32	55	25749	823968	433	0.079472
bg	0	1.000000e-04	32	56	26217	838944	436	0.079367
bg	0	1.000000e-04	32	57	26685	853920	436	0.079269
bg	0	1.000000e-04	32	58	27153	868896	436	0.079169
bg	0	1.000000e-04	32	59	27622	883904	436	0.079047
bg	0	1.000000e-04	32	60	28084	898688	435	0.078983
bg	0	1.000000e-04	32	61	28549	913568	436	0.078898
bg	0	1.000000e-04	32	62	29013	928416	438	0.078811
bg	0	1.000000e-04	32	63	29479	943328	437	0.078718
bg	0	1.000000e-04	32	64	29943	958176	437	0.078614
bg	0	1.000000e-04	32	65	30411	973152	433	0.078515
bg	0	1.000000e-04	32	66	30879	988128	432	0.078418
bg	0	1.000000e-04	32	67	31346	1003072	431	0.078320
bg	0	1.000000e-04	32	68	31814	1018048	431	0.078227
bg	0	1.000000e-04	32	69	32281	1032992	432	0.078139
bg	0	1.000000e-04	32	70	32750	1048000	433	0.078056
bg	0	1.000000e-04	32	71	33222	1063104	434	0.077969
bg	0	1.000000e-04	32	72	33694	1078208	432	0.077884
bg	0	1.000000e-04	32	73	34166	1093312	436	0.077804
bg	0	1.000000e-04	32	74	34638	1108416	437	0.077728
bg	0	1.000000e-04	32	75	35111	1123552	440	0.077651
bg	0	1.000000e-04	32	76	35584	1138688	437	0.077574
bg	0	1.000000e-04	32	77	36057	1153824	435	0.077501
bg	0	1.000000e-04	32	78	36528	1168896	433	0.077423
bg	0	1.000000e-04	32	79	37002	1184064	430	0.077350
bg	0	1.000000e-04	32	80	37474	1199168	429	0.077282
bg	0	1.000000e-04	32	81	37941	1214112	428	0.077255
bg	0	1.000000e-04	32	82	38407	1229024	426	0.077229
bg	0	1.000000e-04	32	83	38876	1244032	425	0.077194
bg	0	1.000000e-04	32	84	39345	1259040	426	0.077157
bg	0	1.000000e-04	32	85	39814	1274048	426	0.077120
bg	0	1.000000e-04	32	86	40280	1288960	427	0.077089
bg	0	1.000000e-04	32	87	40748	1303936	429	0.077052
bg	0	1.000000e-04	32	88	41215	1318880	428	0.077017
bg	0	1.000000e-04	32	89	41683	1333856	428	0.076980
bg	0	1.000000e-04	32	90	42151	1348832	428	0.076935
bg	0	1.000000e-04	32	91	42619	1363808	424	0.076886
bg	0	1.000000e-04	32	92	43087	1378784	422	0.076839
bg	0	1.000000e-04	32	93	43554	1393728	425	0.076793
bg	0	1.000000e-04	32	94	44020	1408640	426	0.076745
bg	0	1.000000e-04	32	95	44487	1423584	426	0.076698
bg	0	1.000000e-04	32	96	44953	1438496	427	0.076649
bg	0	1.000000e-04	32	97	45432	1453824	427	0.076605
bg	0	1.000000e-04	32	98	45916	1469312	425	0.076562
bg	0	1.000000e-04	32	99	46397	1484704	422	0.076519
bg	0	1.000000e-04	32	100	46880	1500160	422	0.076477
bg	1	1.000000e-04	29	0	1	32	29	0.370340
bg	1	1.000000e-04	29	1	152	4864	567	0.104086
bg	1	1.000000e-04	29	2	321	10272	605	0.097539
bg	1	1.000000e-04	29	3	489	15648	585	0.094425
bg	1	1.000000e-04	29	4	659	21088	589	0.092609
bg	1	1.000000e-04	29	5	828	26496	577	0.091178
bg	1	1.000000e-04	29	6	996	31872	579	0.090487
bg	1	1.000000e-04	29	7	1166	37312	590	0.089850
bg	1	1.000000e-04	29	8	1335	42720	609	0.089892
bg	1	1.000000e-04	29	9	1503	48096	614	0.089670
bg	1	1.000000e-04	29	10	1673	53536	619	0.089514
bg	1	1.000000e-04	29	11	1842	58944	605	0.089062
bg	1	1.000000e-04	29	12	2011	64352	624	0.089264
bg	1	1.000000e-04	29	13	2181	69792	628	0.089179
bg	1	1.000000e-04	29	14	2349	75168	629	0.089099
bg	1	1.000000e-04	29	15	2519	80608	630	0.089061
bg	1	1.000000e-04	29	16	2686	85952	615	0.088677
bg	1	1.000000e-04	29	17	2854	91328	618	0.088611
bg	1	1.000000e-04	29	18	3023	96736	638	0.088878
bg	1	1.000000e-04	29	19	3184	101888	621	0.088477
bg	1	1.000000e-04	29	20	3354	107328	621	0.088468
bg	1	1.000000e-04	29	21	3523	112736	638	0.088659
bg	1	1.000000e-04	29	22	3691	118112	638	0.088623
bg	1	1.000000e-04	29	23	3861	123552	637	0.088594
bg	1	1.000000e-04	29	24	4030	128960	621	0.088243
bg	1	1.000000e-04	29	25	4199	134368	635	0.088522
bg	1	1.000000e-04	29	26	4368	139776	622	0.088178
bg	1	1.000000e-04	29	27	4537	145184	641	0.088467
bg	1	1.000000e-04	29	28	4706	150592	625	0.088122
bg	1	1.000000e-04	29	29	4875	156000	643	0.088407
bg	1	1.000000e-04	29	30	5041	161312	645	0.088376
bg	1	1.000000e-04	29	31	5205	166560	645	0.088329
bg	1	1.000000e-04	29	32	5375	172000	645	0.088316
bg	1	1.000000e-04	29	33	5544	177408	630	0.087993
bg	1	1.000000e-04	29	34	5713	182816	647	0.088285
bg	1	1.000000e-04	29	35	5883	188256	647	0.088276
bg	1	1.000000e-04	29	36	6052	193664	630	0.087940
bg	1	1.000000e-04	29	37	6221	199072	647	0.088240
bg	1	1.000000e-04	29	38	6391	204512	647	0.088232
bg	1	1.000000e-04	29	39	6561	209952	647	0.088227
bg	1	1.000000e-04	29	40	6728	215296	631	0.087890
bg	1	1.000000e-04	29	41	6898	220736	631	0.087887
bg	1	1.000000e-04	29	42	7066	226112	630	0.087867
bg	1	1.000000e-04	29	43	7234	231488	629	0.087842
bg	1	1.000000e-04	29	44	7403	236896	645	0.088135
bg	1	1.000000e-04	29	45	7571	242272	641	0.088113
bg	1	1.000000e-04	29	46	7740	247680	625	0.087790
bg	1	1.000000e-04	29	47	7909	253088	641	0.088091
bg	1	1.000000e-04	29	48	8078	258496	629	0.087754
bg	1	1.000000e-04	29	49	8247	263904	642	0.088054
bg	1	1.000000e-04	29	50	8416	269312	625	0.087726
bg	1	1.000000e-04	29	51	8586	274752	625	0.087716
bg	1	1.000000e-04	29	52	8755	280160	641	0.088019
bg	1	1.000000e-04	29	53	8923	285536	641	0.087994
bg	1	1.000000e-04	29	54	9092	290944	624	0.087668
bg	1	1.000000e-04	29	55	9262	296384	624	0.087659
bg	1	1.000000e-04	29	56	9431	301792	640	0.087948
bg	1	1.000000e-04	29	57	9600	307200	623	0.087638
bg	1	1.000000e-04	29	58	9770	312640	623	0.087630
bg	1	1.000000e-04	29	59	9939	318048	640	0.087928
bg	1	1.000000e-04	29	60	10108	323456	622	0.087608
bg	1	1.000000e-04	29	61	10276	328832	624	0.087593
bg	1	1.000000e-04	29	62	10445	334240	638	0.087870
bg	1	1.000000e-04	29	63	10614	339648	621	0.087565
bg	1	1.000000e-04	29	64	10784	345088	622	0.087558
bg	1	1.000000e-04	29	65	10953	350496	639	0.087853
bg	1	1.000000e-04	29	66	11122	355904	621	0.087536
bg	1	1.000000e-04	29	67	11291	361312	639	0.087829
bg	1	1.000000e-04	29	68	11461	366752	638	0.087827
bg	1	1.000000e-04	29	69	11630	372160	620	0.087521
bg	1	1.000000e-04	29	70	11798	377536	620	0.087507
bg	1	1.000000e-04	29	71	11967	382944	637	0.087793
bg	1	1.000000e-04	29	72	12136	388352	619	0.087478
bg	1	1.000000e-04	29	73	12306	393792	619	0.087471
bg	1	1.000000e-04	29	74	12474	399168	619	0.087448
bg	1	1.000000e-04	29	75	12643	404576	636	0.087830
bg	1	1.000000e-04	29	76	12813	410016	636	0.087738
bg	1	1.000000e-04	29	77	12983	415456	636	0.087736
bg	1	1.000000e-04	29	78	13152	420864	619	0.087434
bg	1	1.000000e-04	29	79	13297	425504	636	0.087864
bg	1	1.000000e-04	29	80	13448	430336	618	0.087424
bg	1	1.000000e-04	29	81	13616	435712	619	0.087400
bg	1	1.000000e-04	29	82	13786	441152	619	0.087393
bg	1	1.000000e-04	29	83	13945	446240	637	0.087836
bg	1	1.000000e-04	29	84	14111	451552	636	0.087684
bg	1	1.000000e-04	29	85	14275	456800	637	0.087673
bg	1	1.000000e-04	29	86	14444	462208	621	0.087359
bg	1	1.000000e-04	29	87	14611	467552	639	0.087647
bg	1	1.000000e-04	29	88	14772	472704	622	0.087344
bg	1	1.000000e-04	29	89	14940	478080	622	0.087339
bg	1	1.000000e-04	29	90	15109	483488	640	0.087623
bg	1	1.000000e-04	29	91	15279	488928	641	0.087622
bg	1	1.000000e-04	29	92	15439	494048	641	0.087616
bg	1	1.000000e-04	29	93	15608	499456	623	0.087318
bg	1	1.000000e-04	29	94	15778	504896	623	0.087312
bg	1	1.000000e-04	29	95	15947	510304	640	0.087600
bg	1	1.000000e-04	29	96	16117	515744	640	0.087597
bg	1	1.000000e-04	29	97	16286	521152	622	0.087290
bg	1	1.000000e-04	29	98	16456	526592	622	0.087284
bg	1	1.000000e-04	29	99	16625	532000	639	0.087572
bg	1	1.000000e-04	29	100	16794	537408	623	0.087272
bg	0	1.000000e-05	32	0	1	32	32	0.365525
bg	0	1.000000e-05	32	1	396	12672	389	0.041255
bg	0	1.000000e-05	32	2	863	27616	425	0.029840
bg	0	1.000000e-05	32	3	1329	42528	438	0.025866
bg	0	1.000000e-05	32	4	1795	57440	456	0.023800
bg	0	1.000000e-05	32	5	2260	72320	465	0.023078
bg	0	1.000000e-05	32	6	2725	87200	473	0.022444
bg	0	1.000000e-05	32	7	3192	102144	483	0.021914
bg	0	1.000000e-05	32	8	3657	117024	495	0.021445
bg	0	1.000000e-05	32	9	4124	131968	501	0.021062
bg	0	1.000000e-05	32	10	4590	146880	509	0.020760
bg	0	1.000000e-05	32	11	5058	161856	514	0.020504
bg	0	1.000000e-05	32	12	5524	176768	525	0.020274
bg	0	1.000000e-05	32	13	5992	191744	536	0.020075
bg	0	1.000000e-05	32	14	6460	206720	540	0.019906
bg	0	1.000000e-05	32	15	6930	221760	551	0.019753
bg	0	1.000000e-05	32	16	7400	236800	562	0.019620
bg	0	1.000000e-05	32	17	7868	251776	565	0.019503
bg	0	1.000000e-05	32	18	8338	266816	569	0.019399
bg	0	1.000000e-05	32	19	8809	281888	571	0.019296
bg	0	1.000000e-05	32	20	9292	297344	572	0.019198
bg	0	1.000000e-05	32	21	9784	313088	570	0.019095
bg	0	1.000000e-05	32	22	10253	328096	571	0.019043
bg	0	1.000000e-05	32	23	10724	343168	571	0.018979
bg	0	1.000000e-05	32	24	11195	358240	572	0.018894
bg	0	1.000000e-05	32	25	11666	373312	573	0.018800
bg	0	1.000000e-05	32	26	12137	388384	573	0.018702
bg	0	1.000000e-05	32	27	12606	403392	573	0.018602
bg	0	1.000000e-05	32	28	13076	418432	574	0.018516
bg	0	1.000000e-05	32	29	13546	433472	574	0.018434
bg	0	1.000000e-05	32	30	14017	448544	574	0.018346
bg	0	1.000000e-05	32	31	14487	463584	573	0.018244
bg	0	1.000000e-05	32	32	14959	478688	572	0.018132
bg	0	1.000000e-05	32	33	15430	493760	572	0.018038
bg	0	1.000000e-05	32	34	15901	508832	572	0.017926
bg	0	1.000000e-05	32	35	16370	523840	571	0.017812
bg	0	1.000000e-05	32	36	16841	538912	573	0.017703
bg	0	1.000000e-05	32	37	17311	553952	573	0.017600
bg	0	1.000000e-05	32	38	17780	568960	576	0.017497
bg	0	1.000000e-05	32	39	18250	584000	575	0.017397
bg	0	1.000000e-05	32	40	18719	599008	576	0.017277
bg	0	1.000000e-05	32	41	19189	614048	573	0.017157
bg	0	1.000000e-05	32	42	19659	629088	576	0.017063
bg	0	1.000000e-05	32	43	20130	644160	576	0.016979
bg	0	1.000000e-05	32	44	20601	659232	576	0.016892
bg	0	1.000000e-05	32	45	21072	674304	576	0.016807
bg	0	1.000000e-05	32	46	21544	689408	578	0.016773
bg	0	1.000000e-05	32	47	22015	704480	577	0.016721
bg	0	1.000000e-05	32	48	22485	719520	577	0.016690
bg	0	1.000000e-05	32	49	22955	734560	578	0.016650
bg	0	1.000000e-05	32	50	23425	749600	578	0.016603
bg	0	1.000000e-05	32	51	23894	764608	577	0.016548
bg	0	1.000000e-05	32	52	24364	779648	577	0.016489
bg	0	1.000000e-05	32	53	24835	794720	579	0.016428
bg	0	1.000000e-05	32	54	25303	809696	578	0.016369
bg	0	1.000000e-05	32	55	25774	824768	577	0.016310
bg	0	1.000000e-05	32	56	26243	839776	578	0.016249
bg	0	1.000000e-05	32	57	26713	854816	578	0.016185
bg	0	1.000000e-05	32	58	27184	869888	581	0.016162
bg	0	1.000000e-05	32	59	27653	884896	583	0.016133
bg	0	1.000000e-05	32	60	28123	899936	584	0.016099
bg	0	1.000000e-05	32	61	28594	915008	583	0.016059
bg	0	1.000000e-05	32	62	29064	930048	583	0.016022
bg	0	1.000000e-05	32	63	29533	945056	582	0.015973
bg	0	1.000000e-05	32	64	30004	960128	582	0.015917
bg	0	1.000000e-05	32	65	30475	975200	581	0.015857
bg	0	1.000000e-05	32	66	30944	990208	580	0.015790
bg	0	1.000000e-05	32	67	31414	1005248	580	0.015726
bg	0	1.000000e-05	32	68	31884	1020288	581	0.015666
bg	0	1.000000e-05	32	69	32354	1035328	582	0.015604
bg	0	1.000000e-05	32	70	32825	1050400	581	0.015541
bg	0	1.000000e-05	32	71	33292	1065344	581	0.015483
bg	0	1.000000e-05	32	72	33768	1080576	582	0.015426
bg	0	1.000000e-05	32	73	34245	1095840	583	0.015365
bg	0	1.000000e-05	32	74	34724	1111168	584	0.015305
bg	0	1.000000e-05	32	75	35202	1126464	585	0.015245
bg	0	1.000000e-05	32	76	35681	1141792	584	0.015186
bg	0	1.000000e-05	32	77	36148	1156736	585	0.015158
bg	0	1.000000e-05	32	78	36615	1171680	586	0.015125
bg	0	1.000000e-05	32	79	37084	1186688	586	0.015089
bg	0	1.000000e-05	32	80	37553	1201696	585	0.015049
bg	0	1.000000e-05	32	81	38022	1216704	585	0.015026
bg	0	1.000000e-05	32	82	38492	1231744	585	0.014997
bg	0	1.000000e-05	32	83	38959	1246688	587	0.014962
bg	0	1.000000e-05	32	84	39428	1261696	588	0.014922
bg	0	1.000000e-05	32	85	39897	1276704	592	0.014882
bg	0	1.000000e-05	32	86	40367	1291744	593	0.014842
bg	0	1.000000e-05	32	87	40835	1306720	593	0.014803
bg	0	1.000000e-05	32	88	41301	1321632	593	0.014765
bg	0	1.000000e-05	32	89	41770	1336640	591	0.014726
bg	0	1.000000e-05	32	90	42239	1351648	592	0.014683
bg	0	1.000000e-05	32	91	42707	1366624	591	0.014641
bg	0	1.000000e-05	32	92	43177	1381664	590	0.014597
bg	0	1.000000e-05	32	93	43645	1396640	589	0.014555
bg	0	1.000000e-05	32	94	44114	1411648	590	0.014515
bg	0	1.000000e-05	32	95	44581	1426592	588	0.014475
bg	0	1.000000e-05	32	96	45053	1441696	588	0.014458
bg	0	1.000000e-05	32	97	45530	1456960	588	0.014436
bg	0	1.000000e-05	32	98	46006	1472192	588	0.014415
bg	0	1.000000e-05	32	99	46484	1487488	589	0.014393
bg	0	1.000000e-05	32	100	46961	1502752	589	0.014370
bg	1	1.000000e-05	29	0	1	32	29	0.342659
bg	1	1.000000e-05	29	1	152	4864	1023	0.024030
bg	1	1.000000e-05	29	2	321	10272	1153	0.020486
bg	1	1.000000e-05	29	3	490	15680	1188	0.019213
bg	1	1.000000e-05	29	4	659	21088	1189	0.018438
bg	1	1.000000e-05	29	5	829	26528	1173	0.017875
bg	1	1.000000e-05	29	6	998	31936	1150	0.017454
bg	1	1.000000e-05	29	7	1162	37184	1130	0.017108
bg	1	1.000000e-05	29	8	1332	42624	1111	0.016819
bg	1	1.000000e-05	29	9	1501	48032	1093	0.016568
bg	1	1.000000e-05	29	10	1670	53440	1078	0.016355
bg	1	1.000000e-05	29	11	1840	58880	1064	0.016175
bg	1	1.000000e-05	29	12	2008	64256	1057	0.016017
bg	1	1.000000e-05	29	13	2176	69632	1049	0.015876
bg	1	1.000000e-05	29	14	2345	75040	1034	0.015746
bg	1	1.000000e-05	29	15	2514	80448	1029	0.015625
bg	1	1.000000e-05	29	16	2681	85792	1019	0.015522
bg	1	1.000000e-05	29	17	2849	91168	1009	0.015420
bg	1	1.000000e-05	29	18	3018	96576	995	0.015322
bg	1	1.000000e-05	29	19	3187	101984	980	0.015231
bg	1	1.000000e-05	29	20	3355	107360	972	0.015151
bg	1	1.000000e-05	29	21	3525	112800	971	0.015074
bg	1	1.000000e-05	29	22	3694	118208	962	0.015001
bg	1	1.000000e-05	29	23	3863	123616	957	0.014933
bg	1	1.000000e-05	29	24	4032	129024	944	0.014867
bg	1	1.000000e-05	29	25	4201	134432	942	0.014805
bg	1	1.000000e-05	29	26	4370	139840	934	0.014749
bg	1	1.000000e-05	29	27	4540	145280	924	0.014692
bg	1	1.000000e-05	29	28	4708	150656	926	0.014644
bg	1	1.000000e-05	29	29	4876	156032	923	0.014597
bg	1	1.000000e-05	29	30	5045	161440	927	0.014551
bg	1	1.000000e-05	29	31	5214	166848	925	0.014506
bg	1	1.000000e-05	29	32	5383	172256	916	0.014465
bg	1	1.000000e-05	29	33	5552	177664	911	0.014424
bg	1	1.000000e-05	29	34	5720	183040	909	0.014387
bg	1	1.000000e-05	29	35	5879	188128	902	0.014349
bg	1	1.000000e-05	29	36	6048	193536	893	0.014315
bg	1	1.000000e-05	29	37	6212	198784	892	0.014280
bg	1	1.000000e-05	29	38	6381	204192	887	0.014246
bg	1	1.000000e-05	29	39	6547	209504	884	0.014216
bg	1	1.000000e-05	29	40	6714	214848	886	0.014187
bg	1	1.000000e-05	29	41	6883	220256	881	0.014156
bg	1	1.000000e-05	29	42	7049	225568	875	0.014129
bg	1	1.000000e-05	29	43	7217	230944	870	0.014100
bg	1	1.000000e-05	29	44	7386	236352	865	0.014072
bg	1	1.000000e-05	29	45	7554	241728	860	0.014046
bg	1	1.000000e-05	29	46	7724	247168	853	0.014021
bg	1	1.000000e-05	29	47	7893	252576	851	0.013997
bg	1	1.000000e-05	29	48	8062	257984	846	0.013972
bg	1	1.000000e-05	29	49	8232	263424	842	0.013948
bg	1	1.000000e-05	29	50	8400	268800	839	0.013925
bg	1	1.000000e-05	29	51	8569	274208	837	0.013902
bg	1	1.000000e-05	29	52	8738	279616	826	0.013880
bg	1	1.000000e-05	29	53	8906	284992	823	0.013859
bg	1	1.000000e-05	29	54	9075	290400	818	0.013838
bg	1	1.000000e-05	29	55	9244	295808	814	0.013818
bg	1	1.000000e-05	29	56	9414	301248	811	0.013799
bg	1	1.000000e-05	29	57	9582	306624	810	0.013780
bg	1	1.000000e-05	29	58	9750	312000	808	0.013763
bg	1	1.000000e-05	29	59	9919	317408	806	0.013746
bg	1	1.000000e-05	29	60	10089	322848	802	0.013728
bg	1	1.000000e-05	29	61	10256	328192	800	0.013711
bg	1	1.000000e-05	29	62	10426	333632	798	0.013695
bg	1	1.000000e-05	29	63	10595	339040	794	0.013678
bg	1	1.000000e-05	29	64	10764	344448	793	0.013662
bg	1	1.000000e-05	29	65	10932	349824	787	0.013647
bg	1	1.000000e-05	29	66	11101	355232	785	0.013633
bg	1	1.000000e-05	29	67	11269	360608	783	0.013619
bg	1	1.000000e-05	29	68	11438	366016	787	0.013605
bg	1	1.000000e-05	29	69	11607	371424	786	0.013592
bg	1	1.000000e-05	29	70	11776	376832	781	0.013579
bg	1	1.000000e-05	29	71	11946	382272	776	0.013566
bg	1	1.000000e-05	29	72	12114	387648	773	0.013554
bg	1	1.000000e-05	29	73	12284	393088	776	0.013542
bg	1	1.000000e-05	29	74	12449	398368	771	0.013530
bg	1	1.000000e-05	29	75	12618	403776	770	0.013519
bg	1	1.000000e-05	29	76	12786	409152	770	0.013507
bg	1	1.000000e-05	29	77	12955	414560	769	0.013496
bg	1	1.000000e-05	29	78	13125	420000	767	0.013485
bg	1	1.000000e-05	29	79	13294	425408	767	0.013473
bg	1	1.000000e-05	29	80	13463	430816	764	0.013462
bg	1	1.000000e-05	29	81	13632	436224	764	0.013452
bg	1	1.000000e-05	29	82	13800	441600	764	0.013441
bg	1	1.000000e-05	29	83	13969	447008	763	0.013430
bg	1	1.000000e-05	29	84	14138	452416	763	0.013420
bg	1	1.000000e-05	29	85	14302	457664	763	0.013410
bg	1	1.000000e-05	29	86	14472	463104	764	0.013400
bg	1	1.000000e-05	29	87	14635	468320	767	0.013390
bg	1	1.000000e-05	29	88	14803	473696	765	0.013380
bg	1	1.000000e-05	29	89	14973	479136	762	0.013370
bg	1	1.000000e-05	29	90	15142	484544	762	0.013361
bg	1	1.000000e-05	29	91	15306	489792	763	0.013352
bg	1	1.000000e-05	29	92	15475	495200	762	0.013344
bg	1	1.000000e-05	29	93	15643	500576	759	0.013336
bg	1	1.000000e-05	29	94	15812	505984	760	0.013327
bg	1	1.000000e-05	29	95	15981	511392	757	0.013319
bg	1	1.000000e-05	29	96	16150	516800	759	0.013311
bg	1	1.000000e-05	29	97	16319	522208	760	0.013303
bg	1	1.000000e-05	29	98	16487	527584	759	0.013295
bg	1	1.000000e-05	29	99	16657	533024	759	0.013287
bg	1	1.000000e-05	29	100	16826	538432	756	0.013279
bg	0	1.000000e-06	32	0	1	32	32	0.372989
bg	0	1.000000e-06	32	1	398	12736	404	0.019577
bg	0	1.000000e-06	32	2	865	27680	453	0.012060
bg	0	1.000000e-06	32	3	1344	43008	475	0.009280
bg	0	1.000000e-06	32	4	1823	58336	485	0.007723
bg	0	1.000000e-06	32	5	2303	73696	496	0.006765
bg	0	1.000000e-06	32	6	2782	89024	507	0.006074
bg	0	1.000000e-06	32	7	3260	104320	515	0.005566
bg	0	1.000000e-06	32	8	3740	119680	520	0.005168
bg	0	1.000000e-06	32	9	4218	134976	522	0.004846
bg	0	1.000000e-06	32	10	4679	149728	524	0.004684
bg	0	1.000000e-06	32	11	5141	164512	527	0.004512
bg	0	1.000000e-06	32	12	5602	179264	530	0.004356
bg	0	1.000000e-06	32	13	6065	194080	535	0.004218
bg	0	1.000000e-06	32	14	6527	208864	539	0.004087
bg	0	1.000000e-06	32	15	6989	223648	542	0.003958
bg	0	1.000000e-06	32	16	7454	238528	550	0.003848
bg	0	1.000000e-06	32	17	7915	253280	553	0.003786
bg	0	1.000000e-06	32	18	8380	268160	553	0.003720
bg	0	1.000000e-06	32	19	8845	283040	559	0.003649
bg	0	1.000000e-06	32	20	9310	297920	559	0.003576
bg	0	1.000000e-06	32	21	9776	312832	563	0.003506
bg	0	1.000000e-06	32	22	10251	328032	564	0.003444
bg	0	1.000000e-06	32	23	10712	342784	567	0.003401
bg	0	1.000000e-06	32	24	11172	357504	571	0.003353
bg	0	1.000000e-06	32	25	11634	372288	572	0.003303
bg	0	1.000000e-06	32	26	12096	387072	573	0.003258
bg	0	1.000000e-06	32	27	12558	401856	578	0.003214
bg	0	1.000000e-06	32	28	13020	416640	580	0.003173
bg	0	1.000000e-06	32	29	13483	431456	581	0.003133
bg	0	1.000000e-06	32	30	13951	446432	584	0.003096
bg	0	1.000000e-06	32	31	14428	461696	587	0.003063
bg	0	1.000000e-06	32	32	14907	477024	589	0.003031
bg	0	1.000000e-06	32	33	15385	492320	593	0.003001
bg	0	1.000000e-06	32	34	15864	507648	597	0.002972
bg	0	1.000000e-06	32	35	16343	522976	601	0.002945
bg	0	1.000000e-06	32	36	16823	538336	602	0.002919
bg	0	1.000000e-06	32	37	17302	553664	602	0.002894
bg	0	1.000000e-06	32	38	17780	568960	608	0.002871
bg	0	1.000000e-06	32	39	18256	584192	608	0.002850
bg	0	1.000000e-06	32	40	18735	599520	609	0.002829
bg	0	1.000000e-06	32	41	19214	614848	610	0.002810
bg	0	1.000000e-06	32	42	19692	630144	610	0.002791
bg	0	1.000000e-06	32	43	20170	645440	610	0.002774
bg	0	1.000000e-06	32	44	20649	660768	610	0.002757
bg	0	1.000000e-06	32	45	21127	676064	611	0.002742
bg	0	1.000000e-06	32	46	21605	691360	611	0.002727
bg	0	1.000000e-06	32	47	22083	706656	614	0.002713
bg	0	1.000000e-06	32	48	22561	721952	615	0.002699
bg	0	1.000000e-06	32	49	23039	737248	616	0.002686
bg	0	1.000000e-06	32	50	23516	752512	616	0.002673
bg	0	1.000000e-06	32	51	23977	767264	618	0.002667
bg	0	1.000000e-06	32	52	24438	782016	619	0.002659
bg	0	1.000000e-06	32	53	24900	796800	619	0.002650
bg	0	1.000000e-06	32	54	25362	811584	619	0.002640
bg	0	1.000000e-06	32	55	25822	826304	622	0.002634
bg	0	1.000000e-06	32	56	26284	841088	623	0.002627
bg	0	1.000000e-06	32	57	26744	855808	623	0.002620
bg	0	1.000000e-06	32	58	27204	870528	624	0.002612
bg	0	1.000000e-06	32	59	27665	885280	625	0.002605
bg	0	1.000000e-06	32	60	28126	900032	625	0.002599
bg	0	1.000000e-06	32	61	28583	914656	626	0.002591
bg	0	1.000000e-06	32	62	29045	929440	628	0.002584
bg	0	1.000000e-06	32	63	29505	944160	628	0.002576
bg	0	1.000000e-06	32	64	29966	958912	628	0.002568
bg	0	1.000000e-06	32	65	30427	973664	628	0.002560
bg	0	1.000000e-06	32	66	30887	988384	628	0.002552
bg	0	1.000000e-06	32	67	31346	1003072	628	0.002545
bg	0	1.000000e-06	32	68	31805	1017760	629	0.002538
bg	0	1.000000e-06	32	69	32267	1032544	630	0.002531
bg	0	1.000000e-06	32	70	32725	1047200	631	0.002525
bg	0	1.000000e-06	32	71	33186	1061952	632	0.002518
bg	0	1.000000e-06	32	72	33646	1076672	632	0.002514
bg	0	1.000000e-06	32	73	34105	1091360	634	0.002510
bg	0	1.000000e-06	32	74	34565	1106080	634	0.002506
bg	0	1.000000e-06	32	75	35026	1120832	635	0.002502
bg	0	1.000000e-06	32	76	35485	1135520	637	0.002497
bg	0	1.000000e-06	32	77	35946	1150272	638	0.002492
bg	0	1.000000e-06	32	78	36404	1164928	638	0.002487
bg	0	1.000000e-06	32	79	36863	1179616	639	0.002482
bg	0	1.000000e-06	32	80	37324	1194368	640	0.002478
bg	0	1.000000e-06	32	81	37785	1209120	641	0.002473
bg	0	1.000000e-06	32	82	38245	1223840	643	0.002468
bg	0	1.000000e-06	32	83	38705	1238560	643	0.002464
bg	0	1.000000e-06	32	84	39166	1253312	644	0.002459
bg	0	1.000000e-06	32	85	39627	1268064	644	0.002455
bg	0	1.000000e-06	32	86	40086	1282752	645	0.002450
bg	0	1.000000e-06	32	87	40546	1297472	645	0.002446
bg	0	1.000000e-06	32	88	41005	1312160	645	0.002442
bg	0	1.000000e-06	32	89	41466	1326912	647	0.002438
bg	0	1.000000e-06	32	90	41926	1341632	648	0.002434
bg	0	1.000000e-06	32	91	42386	1356352	648	0.002431
bg	0	1.000000e-06	32	92	42846	1371072	648	0.002427
bg	0	1.000000e-06	32	93	43308	1385856	648	0.002423
bg	0	1.000000e-06	32	94	43767	1400544	649	0.002422
bg	0	1.000000e-06	32	95	44227	1415264	649	0.002420
bg	0	1.000000e-06	32	96	44687	1429984	649	0.002418
bg	0	1.000000e-06	32	97	45149	1444768	649	0.002415
bg	0	1.000000e-06	32	98	45610	1459520	651	0.002413
bg	0	1.000000e-06	32	99	46069	1474208	652	0.002410
bg	0	1.000000e-06	32	100	46530	1488960	653	0.002408
bg	1	1.000000e-06	29	0	1	32	29	0.340414
bg	1	1.000000e-06	29	1	152	4864	1144	0.009886
bg	1	1.000000e-06	29	2	320	10240	1383	0.006174
bg	1	1.000000e-06	29	3	487	15584	1505	0.004957
bg	1	1.000000e-06	29	4	657	21024	1588	0.004335
bg	1	1.000000e-06	29	5	825	26400	1649	0.003970
bg	1	1.000000e-06	29	6	994	31808	1700	0.003721
bg	1	1.000000e-06	29	7	1163	37216	1748	0.003542
bg	1	1.000000e-06	29	8	1332	42624	1786	0.003403
bg	1	1.000000e-06	29	9	1501	48032	1813	0.003294
bg	1	1.000000e-06	29	10	1671	53472	1841	0.003208
bg	1	1.000000e-06	29	11	1841	58912	1859	0.003138
bg	1	1.000000e-06	29	12	2010	64320	1876	0.003080
bg	1	1.000000e-06	29	13	2179	69728	1890	0.003033
bg	1	1.000000e-06	29	14	2347	75104	1913	0.002994
bg	1	1.000000e-06	29	15	2517	80544	1921	0.002958
bg	1	1.000000e-06	29	16	2686	85952	1928	0.002928
bg	1	1.000000e-06	29	17	2855	91360	1935	0.002900
bg	1	1.000000e-06	29	18	3025	96800	1943	0.002875
bg	1	1.000000e-06	29	19	3194	102208	1953	0.002851
bg	1	1.000000e-06	29	20	3362	107584	1956	0.002830
bg	1	1.000000e-06	29	21	3531	112992	1959	0.002810
bg	1	1.000000e-06	29	22	3698	118336	1964	0.002791
bg	1	1.000000e-06	29	23	3867	123744	1967	0.002774
bg	1	1.000000e-06	29	24	4037	129184	1969	0.002759
bg	1	1.000000e-06	29	25	4206	134592	1965	0.002744
bg	1	1.000000e-06	29	26	4374	139968	1968	0.002730
bg	1	1.000000e-06	29	27	4544	145408	1961	0.002716
bg	1	1.000000e-06	29	28	4713	150816	1959	0.002704
bg	1	1.000000e-06	29	29	4882	156224	1952	0.002692
bg	1	1.000000e-06	29	30	5050	161600	1944	0.002680
bg	1	1.000000e-06	29	31	5220	167040	1944	0.002669
bg	1	1.000000e-06	29	32	5389	172448	1940	0.002659
bg	1	1.000000e-06	29	33	5559	177888	1937	0.002649
bg	1	1.000000e-06	29	34	5729	183328	1935	0.002640
bg	1	1.000000e-06	29	35	5899	188768	1935	0.002631
bg	1	1.000000e-06	29	36	6067	194144	1934	0.002622
bg	1	1.000000e-06	29	37	6237	199584	1926	0.002613
bg	1	1.000000e-06	29	38	6405	204960	1917	0.002605
bg	1	1.000000e-06	29	39	6575	210400	1914	0.002597
bg	1	1.000000e-06	29	40	6743	215776	1909	0.002589
bg	1	1.000000e-06	29	41	6913	221216	1902	0.002581
bg	1	1.000000e-06	29	42	7082	226624	1903	0.002574
bg	1	1.000000e-06	29	43	7251	232032	1896	0.002567
bg	1	1.000000e-06	29	44	7420	237440	1896	0.002560
bg	1	1.000000e-06	29	45	7589	242848	1887	0.002554
bg	1	1.000000e-06	29	46	7756	248192	1883	0.002547
bg	1	1.000000e-06	29	47	7920	253440	1882	0.002541
bg	1	1.000000e-06	29	48	8089	258848	1877	0.002534
bg	1	1.000000e-06	29	49	8258	264256	1869	0.002528
bg	1	1.000000e-06	29	50	8426	269632	1861	0.002522
bg	1	1.000000e-06	29	51	8596	275072	1849	0.002516
bg	1	1.000000e-06	29	52	8766	280512	1835	0.002510
bg	1	1.000000e-06	29	53	8933	285856	1831	0.002504
bg	1	1.000000e-06	29	54	9102	291264	1826	0.002499
bg	1	1.000000e-06	29	55	9271	296672	1824	0.002493
bg	1	1.000000e-06	29	56	9441	302112	1818	0.002487
bg	1	1.000000e-06	29	57	9610	307520	1805	0.002482
bg	1	1.000000e-06	29	58	9779	312928	1800	0.002477
bg	1	1.000000e-06	29	59	9947	318304	1799	0.002471
bg	1	1.000000e-06	29	60	10116	323712	1792	0.002466
bg	1	1.000000e-06	29	61	10286	329152	1789	0.002461
bg	1	1.000000e-06	29	62	10455	334560	1781	0.002456
bg	1	1.000000e-06	29	63	10625	340000	1780	0.002451
bg	1	1.000000e-06	29	64	10793	345376	1778	0.002446
bg	1	1.000000e-06	29	65	10963	350816	1772	0.002441
bg	1	1.000000e-06	29	66	11133	356256	1768	0.002436
bg	1	1.000000e-06	29	67	11300	361600	1762	0.002431
bg	1	1.000000e-06	29	68	11470	367040	1754	0.002427
bg	1	1.000000e-06	29	69	11640	372480	1748	0.002422
bg	1	1.000000e-06	29	70	11809	377888	1745	0.002418
bg	1	1.000000e-06	29	71	11978	383296	1740	0.002413
bg	1	1.000000e-06	29	72	12147	388704	1729	0.002409
bg	1	1.000000e-06	29	73	12316	394112	1724	0.002405
bg	1	1.000000e-06	29	74	12486	399552	1715	0.002400
bg	1	1.000000e-06	29	75	12655	404960	1710	0.002396
bg	1	1.000000e-06	29	76	12824	410368	1703	0.002392
bg	1	1.000000e-06	29	77	12993	415776	1698	0.002388
bg	1	1.000000e-06	29	78	13162	421184	1695	0.002384
bg	1	1.000000e-06	29	79	13331	426592	1683	0.002380
bg	1	1.000000e-06	29	80	13501	432032	1678	0.002377
bg	1	1.000000e-06	29	81	13669	437408	1671	0.002373
bg	1	1.000000e-06	29	82	13839	442848	1664	0.002369
bg	1	1.000000e-06	29	83	14007	448224	1664	0.002365
bg	1	1.000000e-06	29	84	14176	453632	1662	0.002361
bg	1	1.000000e-06	29	85	14346	459072	1662	0.002358
bg	1	1.000000e-06	29	86	14514	464448	1658	0.002354
bg	1	1.000000e-06	29	87	14683	469856	1655	0.002351
bg	1	1.000000e-06	29	88	14850	475200	1654	0.002347
bg	1	1.000000e-06	29	89	15019	480608	1648	0.002344
bg	1	1.000000e-06	29	90	15189	486048	1644	0.002340
bg	1	1.000000e-06	29	91	15358	491456	1638	0.002337
bg	1	1.000000e-06	29	92	15525	496800	1635	0.002333
bg	1	1.000000e-06	29	93	15694	502208	1631	0.002330
bg	1	1.000000e-06	29	94	15863	507616	1626	0.002326
bg	1	1.000000e-06	29	95	16031	512992	1620	0.002323
bg	1	1.000000e-06	29	96	16200	518400	1616	0.002319
bg	1	1.000000e-06	29	97	16370	523840	1611	0.002316
bg	1	1.000000e-06	29	98	16539	529248	1607	0.002313
bg	1	1.000000e-06	29	99	16708	534656	1608	0.002309
bg	1	1.000000e-06	29	100	16877	540064	1604	0.002306


==> results/dorth1k.txt <==
lambda=0.010000 		  Tot-time=1000 
************************************
Parsing graph in Matrix Market format: 
Within parse_MatrixMarket_CSC()
Coloring Rouinte: Number of threads: 48
 Number of procs: 48
%%MatrixMarket matrix coordinate real general
|S|= 800, |T|= 100000, |E|= 727760 
Matrix is of type: Unsymmetric Real or Complex
Done reading from file.
Done cumulative addition for edgeListPtrs:   0.000324 sec.
Sanity Check: |E| = 727760, rowPtr[NV]= 727760
Time for allocating memory for marks and edgeList = 0.000013
Building edgeList...
Time for building edgeList = 0.049274
Time taken to read and build graph is 0.69 sec.
************************************
Building CSR format... 
Time taken to build CSR format: 0.00 sec.
************************************
Normalizing...Time to compute normalized matrix: 0.000200
Building CSR format from CSC format...
|Rows|= 800, |Cols|= 100000, |E|= 727760 
Built colPtrs in 0.000 seconds
Sanity Check: |E| = 727760, colPtr[NRows]= 727760
Building edgeList...
Time for building edgeList = 0.029453
Time to allocate memory for r, y, w and z: 0.000020
Within parse_YVector()
Number of threads: 48
 Number of procs: 48
|Y|= 800
Reading the Y values...
Done reading from file. It took 0.000201 seconds.
************************************
Calling algorithms...
alg	cluster	lambda	time	iter	updates	nnz	obj
bg	0	1.000000e-02	0	1	32	0	0.693147
bg	0	9.900068e-03	1	890	28480	0	0.693147
bg	0	9.801065e-03	2	1784	57088	0	0.693147
bg	0	9.702991e-03	3	2679	85728	0	0.693147
bg	0	9.606064e-03	4	3572	114304	0	0.693147
bg	0	9.510008e-03	5	4467	142944	0	0.693147
bg	0	9.414830e-03	6	5363	171616	0	0.693147
bg	0	9.320710e-03	7	6258	200256	0	0.693147
bg	0	9.227482e-03	8	7153	228896	0	0.693147
bg	0	9.135193e-03	9	8048	257536	0	0.693147
bg	0	9.043901e-03	10	8940	286080	0	0.693147
bg	0	8.953400e-03	11	9833	314656	0	0.693147
bg	0	8.863894e-03	12	10724	343168	0	0.693147
bg	0	8.775307e-03	13	11611	371552	0	0.693147
bg	0	8.687515e-03	14	12503	400096	0	0.693147
bg	0	8.600676e-03	15	13395	428640	0	0.693147
bg	0	8.514632e-03	16	14288	457216	0	0.693147
bg	0	8.429487e-03	17	15181	485792	0	0.693147
bg	0	8.345212e-03	18	16073	514336	0	0.693147
bg	0	8.261722e-03	19	16965	542880	0	0.693147
bg	0	8.179074e-03	20	17858	571456	0	0.693147
bg	0	8.097361e-03	21	18750	600000	0	0.693147
bg	0	8.016364e-03	22	19643	628576	0	0.693147
bg	0	7.936196e-03	23	20535	657120	0	0.693147
bg	0	7.856842e-03	24	21428	685696	0	0.693147
bg	0	7.778296e-03	25	22321	714272	0	0.693147
bg	0	7.700454e-03	26	23215	742880	0	0.693147
bg	0	7.623526e-03	27	24099	771168	1	0.693147
bg	0	7.547236e-03	28	24792	793344	1	0.693145
bg	0	7.471733e-03	29	25484	815488	1	0.693131
bg	0	7.397065e-03	30	26176	837632	1	0.693102
bg	0	7.323114e-03	31	26869	859808	1	0.693055
bg	0	7.249811e-03	32	27562	881984	1	0.692987
bg	0	7.177377e-03	33	28254	904128	1	0.692903
bg	0	7.105562e-03	34	28947	926304	1	0.692800
bg	0	7.034525e-03	35	29640	948480	1	0.692680
bg	0	6.964197e-03	36	30333	970656	1	0.692543
bg	0	6.894491e-03	37	31026	992832	1	0.692390
bg	0	6.825567e-03	38	31719	1015008	1	0.692222
bg	0	6.757367e-03	39	32400	1036800	1	0.692023
bg	0	6.689767e-03	40	32990	1055680	3	0.691823
bg	0	6.622918e-03	41	33577	1074464	3	0.691605
bg	0	6.556689e-03	42	34164	1093248	3	0.691363
bg	0	6.491028e-03	43	34752	1112064	3	0.691097
bg	0	6.426116e-03	44	35339	1130848	3	0.690809
bg	0	6.361934e-03	45	35926	1149632	3	0.690496
bg	0	6.298244e-03	46	36512	1168384	4	0.690160
bg	0	6.235269e-03	47	37082	1186624	4	0.689800
bg	0	6.172934e-03	48	37652	1204864	4	0.689414
bg	0	6.111199e-03	49	38215	1222880	5	0.689000
bg	0	6.050128e-03	50	38761	1240352	5	0.688556
bg	0	5.989600e-03	51	39320	1258240	6	0.688090
bg	0	5.929684e-03	52	39874	1275968	6	0.687594
bg	0	5.870400e-03	53	40430	1293760	7	0.687076
bg	0	5.811675e-03	54	40961	1310752	8	0.686532
bg	0	5.753603e-03	55	41497	1327904	9	0.685962
bg	0	5.696028e-03	56	42032	1345024	10	0.685363
bg	0	5.639125e-03	57	42564	1362048	10	0.684736
bg	0	5.582704e-03	58	43099	1379168	10	0.684078
bg	0	5.526908e-03	59	43632	1396224	10	0.683389
bg	0	5.471645e-03	60	44164	1413248	10	0.682671
bg	0	5.416907e-03	61	44696	1430272	11	0.681924
bg	0	5.362771e-03	62	45227	1447264	11	0.681147
bg	0	5.309062e-03	63	45759	1464288	11	0.680340
bg	0	5.255973e-03	64	46293	1481376	11	0.679509
bg	0	5.203438e-03	65	46826	1498432	11	0.678651
bg	0	5.151412e-03	66	47359	1515488	11	0.677767
bg	0	5.099878e-03	67	47887	1532384	12	0.676855
bg	0	5.048951e-03	68	48416	1549312	12	0.675923
bg	0	4.998457e-03	69	48946	1566272	12	0.674965
bg	0	4.948410e-03	70	49476	1583232	13	0.673982
bg	0	4.898978e-03	71	50003	1600096	13	0.672978
bg	0	4.850003e-03	72	50530	1616960	13	0.671949
bg	0	4.801433e-03	73	51057	1633824	13	0.670897
bg	0	4.753409e-03	74	51583	1650656	13	0.669825
bg	0	4.705886e-03	75	52108	1667456	13	0.668731
bg	0	4.658856e-03	76	52633	1684256	13	0.667618
bg	0	4.612305e-03	77	53158	1701056	13	0.666485
bg	0	4.566158e-03	78	53682	1717824	14	0.665330
bg	0	4.520508e-03	79	54206	1734592	14	0.664158
bg	0	4.475276e-03	80	54732	1751424	14	0.662967
bg	0	4.430493e-03	81	55255	1768160	15	0.661757
bg	0	4.386194e-03	82	55778	1784896	15	0.660531
bg	0	4.342352e-03	83	56299	1801568	15	0.659287
bg	0	4.298945e-03	84	56821	1818272	15	0.658028
bg	0	4.255926e-03	85	57339	1834848	15	0.656749
bg	0	4.213407e-03	86	57850	1851200	16	0.655458
bg	0	4.171268e-03	87	58373	1867936	16	0.654150
bg	0	4.129545e-03	88	58896	1884672	17	0.652826
bg	0	4.088260e-03	89	59416	1901312	17	0.651487
bg	0	4.047330e-03	90	59938	1918016	17	0.650131
bg	0	4.006892e-03	91	60454	1934528	18	0.648764
bg	0	3.966815e-03	92	60971	1951072	18	0.647380
bg	0	3.927130e-03	93	61490	1967680	18	0.645981
bg	0	3.887880e-03	94	62008	1984256	19	0.644570
bg	0	3.848985e-03	95	62526	2000832	19	0.643144
bg	0	3.810512e-03	96	63044	2017408	21	0.641706
bg	0	3.772404e-03	97	63560	2033920	21	0.640254
bg	0	3.734670e-03	98	64076	2050432	22	0.638788
bg	0	3.697328e-03	99	64591	2066912	22	0.637311
bg	0	3.660325e-03	100	65106	2083392	22	0.635819
bg	0	3.623791e-03	101	65618	2099776	22	0.634320
bg	0	3.587524e-03	102	66132	2116224	25	0.632804
bg	0	3.551675e-03	103	66646	2132672	25	0.631280
bg	0	3.516103e-03	104	67160	2149120	25	0.629741
bg	0	3.480938e-03	105	67673	2165536	25	0.628192
bg	0	3.446123e-03	106	68184	2181888	27	0.626630
bg	0	3.411693e-03	107	68696	2198272	27	0.625049
bg	0	3.377594e-03	108	69207	2214624	27	0.623448
bg	0	3.343776e-03	109	69719	2231008	27	0.621825
bg	0	3.310375e-03	110	70230	2247360	27	0.620187
bg	0	3.277245e-03	111	70742	2263744	28	0.618530
bg	0	3.244478e-03	112	71253	2280096	28	0.616857
bg	0	3.212043e-03	113	71764	2296448	29	0.615168
bg	0	3.179953e-03	114	72277	2312864	29	0.613465
bg	0	3.148120e-03	115	72789	2329248	31	0.611743
bg	0	3.116672e-03	116	73300	2345600	33	0.610008
bg	0	3.085470e-03	117	73810	2361920	33	0.608254
bg	0	3.054597e-03	118	74319	2378208	35	0.606486
bg	0	3.024087e-03	119	74828	2394496	36	0.604709
bg	0	2.993822e-03	120	75338	2410816	36	0.602913
bg	0	2.963904e-03	121	75848	2427136	38	0.601107
bg	0	2.934244e-03	122	76358	2443456	39	0.599284
bg	0	2.904912e-03	123	76868	2459776	42	0.597449
bg	0	2.875887e-03	124	77379	2476128	42	0.595601
bg	0	2.847123e-03	125	77890	2492480	42	0.593738
bg	0	2.818662e-03	126	78401	2508832	43	0.591863
bg	0	2.790437e-03	127	78913	2525216	44	0.589972
bg	0	2.762547e-03	128	79426	2541632	44	0.588072
bg	0	2.734911e-03	129	79939	2558048	45	0.586158
bg	0	2.707561e-03	130	80452	2574464	45	0.584234
bg	0	2.680483e-03	131	80965	2590880	46	0.582298
bg	0	2.653673e-03	132	81477	2607264	46	0.580351
bg	0	2.627131e-03	133	81989	2623648	46	0.578394
bg	0	2.600859e-03	134	82503	2640096	47	0.576427
bg	0	2.574884e-03	135	83017	2656544	47	0.574454
bg	0	2.549130e-03	136	83531	2672992	47	0.572468
bg	0	2.523612e-03	137	84045	2689440	48	0.570472
bg	0	2.498374e-03	138	84558	2705856	48	0.568468
bg	0	2.473410e-03	139	85070	2722240	48	0.566459
bg	0	2.448684e-03	140	85582	2738624	50	0.564440
bg	0	2.424210e-03	141	86095	2755040	52	0.562414
bg	0	2.399938e-03	142	86609	2771488	53	0.560377
bg	0	2.375932e-03	143	87123	2787936	55	0.558334
bg	0	2.352204e-03	144	87634	2804288	56	0.556287
bg	0	2.328666e-03	145	88147	2820704	58	0.554230
bg	0	2.305358e-03	146	88659	2837088	60	0.552164
bg	0	2.282321e-03	147	89171	2853472	61	0.550096
bg	0	2.259487e-03	148	89685	2869920	62	0.548020
bg	0	2.236923e-03	149	90197	2886304	63	0.545941
bg	0	2.214536e-03	150	90712	2902784	64	0.543852
bg	0	2.192412e-03	151	91225	2919200	66	0.541760
bg	0	2.170485e-03	152	91738	2935616	66	0.539661
bg	0	2.148755e-03	153	92252	2952064	66	0.537555
bg	0	2.127257e-03	154	92766	2968512	67	0.535446
bg	0	2.106000e-03	155	93278	2984896	70	0.533335
bg	0	2.084936e-03	156	93790	3001280	73	0.531217
bg	0	2.064088e-03	157	94303	3017696	73	0.529096
bg	0	2.043441e-03	158	94814	3034048	73	0.526969
bg	0	2.023015e-03	159	95326	3050432	75	0.524842
bg	0	2.002799e-03	160	95838	3066816	76	0.522711
bg	0	1.982778e-03	161	96350	3083200	76	0.520576
bg	0	1.962943e-03	162	96863	3099616	77	0.518437
bg	0	1.943293e-03	163	97375	3116000	77	0.516294
bg	0	1.923882e-03	164	97886	3132352	77	0.514153
bg	0	1.904633e-03	165	98398	3148736	77	0.512007
bg	0	1.885583e-03	166	98911	3165152	79	0.509859
bg	0	1.866726e-03	167	99423	3181536	82	0.507710
bg	0	1.848069e-03	168	99933	3197856	85	0.505561
bg	0	1.829596e-03	169	100446	3214272	86	0.503411
bg	0	1.811274e-03	170	100959	3230688	87	0.501255
bg	0	1.793165e-03	171	101472	3247104	88	0.499101
bg	0	1.775243e-03	172	101985	3263520	89	0.496948
bg	0	1.757493e-03	173	102498	3279936	91	0.494793
bg	0	1.739914e-03	174	103011	3296352	92	0.492635
bg	0	1.722511e-03	175	103526	3312832	92	0.490475
bg	0	1.705275e-03	176	104040	3329280	92	0.488313
bg	0	1.688239e-03	177	104553	3345696	94	0.486154
bg	0	1.671347e-03	178	105067	3362144	95	0.483989
bg	0	1.654644e-03	179	105581	3378592	96	0.481824
bg	0	1.638086e-03	180	106096	3395072	99	0.479655
bg	0	1.621701e-03	181	106610	3411520	99	0.477485
bg	0	1.605510e-03	182	107124	3427968	100	0.475318
bg	0	1.589431e-03	183	107640	3444480	100	0.473143
bg	0	1.573547e-03	184	108155	3460960	100	0.470972
bg	0	1.557827e-03	185	108668	3477376	103	0.468800
bg	0	1.542232e-03	186	109181	3493792	106	0.466624
bg	0	1.526823e-03	187	109695	3510240	108	0.464452
bg	0	1.511545e-03	188	110210	3526720	109	0.462276
bg	0	1.496442e-03	189	110723	3543136	110	0.460104
bg	0	1.481455e-03	190	111238	3559616	110	0.457927
bg	0	1.466648e-03	191	111752	3576064	111	0.455755
bg	0	1.451995e-03	192	112265	3592480	113	0.453583
bg	0	1.437459e-03	193	112780	3608960	114	0.451405
bg	0	1.423078e-03	194	113297	3625504	115	0.449229
bg	0	1.408855e-03	195	113813	3642016	115	0.447055
bg	0	1.394757e-03	196	114331	3658592	116	0.444878
bg	0	1.380823e-03	197	114848	3675136	117	0.442706
bg	0	1.367006e-03	198	115366	3691712	118	0.440530
bg	0	1.353349e-03	199	115884	3708288	118	0.438358
bg	0	1.339820e-03	200	116403	3724896	120	0.436185
bg	0	1.326423e-03	201	116922	3741504	122	0.434013
bg	0	1.313137e-03	202	117441	3758112	123	0.431837
bg	0	1.300014e-03	203	117959	3774688	123	0.429668
bg	0	1.287016e-03	204	118476	3791232	123	0.427500
bg	0	1.274155e-03	205	118992	3807744	124	0.425334
bg	0	1.261405e-03	206	119511	3824352	126	0.423168
bg	0	1.248795e-03	207	120029	3840928	126	0.421005
bg	0	1.236311e-03	208	120546	3857472	127	0.418845
bg	0	1.223946e-03	209	121066	3874112	127	0.416686
bg	0	1.211691e-03	210	121586	3890752	129	0.414527
bg	0	1.199591e-03	211	122105	3907360	133	0.412377
bg	0	1.187588e-03	212	122625	3924000	135	0.410224
bg	0	1.175711e-03	213	123146	3940672	137	0.408075
bg	0	1.163961e-03	214	123664	3957248	138	0.405929
bg	0	1.152325e-03	215	124184	3973888	138	0.403787
bg	0	1.140798e-03	216	124703	3990496	138	0.401646
bg	0	1.129392e-03	217	125225	4007200	139	0.399510
bg	0	1.118080e-03	218	125745	4023840	143	0.397373
bg	0	1.106915e-03	219	126264	4040448	143	0.395244
bg	0	1.095840e-03	220	126784	4057088	144	0.393117
bg	0	1.084882e-03	221	127304	4073728	146	0.390993
bg	0	1.074043e-03	222	127824	4090368	148	0.388874
bg	0	1.063283e-03	223	128345	4107040	150	0.386754
bg	0	1.052668e-03	224	128864	4123648	153	0.384645
bg	0	1.042142e-03	225	129383	4140256	156	0.382536
bg	0	1.031720e-03	226	129903	4156896	158	0.380430
bg	0	1.021399e-03	227	130423	4173536	159	0.378328
bg	0	1.011184e-03	228	130944	4190208	161	0.376230
bg	0	1.001062e-03	229	131466	4206912	161	0.374134
bg	0	9.910651e-04	230	131985	4223520	164	0.372048
bg	0	9.811401e-04	231	132505	4240160	165	0.369958
bg	0	9.713272e-04	232	133025	4256800	166	0.367877
bg	0	9.616265e-04	233	133543	4273376	166	0.365803
bg	0	9.520137e-04	234	134062	4289984	167	0.363732
bg	0	9.424822e-04	235	134583	4306656	169	0.361663
bg	0	9.330580e-04	236	135104	4323328	169	0.359601
bg	0	9.237357e-04	237	135623	4339936	171	0.357546
bg	0	9.144951e-04	238	136144	4356608	173	0.355493
bg	0	9.053520e-04	239	136665	4373280	173	0.353447
bg	0	8.963005e-04	240	137173	4389536	173	0.351404
bg	0	8.873276e-04	241	137695	4406240	176	0.349366
bg	0	8.784597e-04	242	138214	4422848	176	0.347337
bg	0	8.696737e-04	243	138735	4439520	177	0.345311
bg	0	8.609792e-04	244	139254	4456128	178	0.343292
bg	0	8.523599e-04	245	139777	4472864	178	0.341276
bg	0	8.438529e-04	246	140295	4489440	181	0.339271
bg	0	8.353998e-04	247	140814	4506048	181	0.337265
bg	0	8.270452e-04	248	141336	4522752	183	0.335268
bg	0	8.187839e-04	249	141857	4539424	184	0.333280
bg	0	8.105881e-04	250	142379	4556128	186	0.331294
bg	0	8.024934e-04	251	142900	4572800	186	0.329318
bg	0	7.944551e-04	252	143424	4589568	187	0.327343
bg	0	7.865175e-04	253	143945	4606240	187	0.325379
bg	0	7.786469e-04	254	144465	4622880	188	0.323417
bg	0	7.708594e-04	255	144988	4639616	189	0.321464
bg	0	7.631609e-04	256	145507	4656224	189	0.319519
bg	0	7.555250e-04	257	146029	4672928	191	0.317578
bg	0	7.479693e-04	258	146550	4689600	193	0.315643
bg	0	7.404860e-04	259	147071	4706272	195	0.313714
bg	0	7.330899e-04	260	147591	4722912	194	0.311796
bg	0	7.257609e-04	261	148113	4739616	194	0.309882
bg	0	7.184973e-04	262	148635	4756320	195	0.307972
bg	0	7.113169e-04	263	149157	4773024	195	0.306073
bg	0	7.041936e-04	264	149679	4789728	195	0.304175
bg	0	6.971559e-04	265	150201	4806432	197	0.302289
bg	0	6.901892e-04	266	150721	4823072	199	0.300409
bg	0	6.832817e-04	267	151244	4839808	199	0.298534
bg	0	6.764497e-04	268	151764	4856448	200	0.296666
bg	0	6.696804e-04	269	152285	4873120	200	0.294805
bg	0	6.629862e-04	270	152807	4889824	200	0.292953
bg	0	6.563536e-04	271	153329	4906528	201	0.291106
bg	0	6.497952e-04	272	153850	4923200	202	0.289268
bg	0	6.432926e-04	273	154372	4939904	203	0.287435
bg	0	6.368630e-04	274	154893	4956576	205	0.285611
bg	0	6.304907e-04	275	155416	4973312	205	0.283793
bg	0	6.241973e-04	276	155937	4989984	205	0.281987
bg	0	6.179442e-04	277	156460	5006720	205	0.280181
bg	0	6.117664e-04	278	156982	5023424	205	0.278386
bg	0	6.056532e-04	279	157502	5040064	206	0.276600
bg	0	5.995936e-04	280	158023	5056736	208	0.274819
bg	0	5.935946e-04	281	158545	5073440	208	0.273046
bg	0	5.876640e-04	282	159065	5090080	211	0.271283
bg	0	5.817852e-04	283	159585	5106720	211	0.269525
bg	0	5.759695e-04	284	160106	5123392	214	0.267777
bg	0	5.702118e-04	285	160627	5140064	216	0.266036
bg	0	5.645069e-04	286	161149	5156768	220	0.264302
bg	0	5.588612e-04	287	161671	5173472	222	0.262576
bg	0	5.532721e-04	288	162194	5190208	224	0.260858
bg	0	5.477460e-04	289	162717	5206944	225	0.259150
bg	0	5.422639e-04	290	163239	5223648	227	0.257446
bg	0	5.368362e-04	291	163762	5240384	228	0.255750
bg	0	5.314727e-04	292	164285	5257120	230	0.254065
bg	0	5.261573e-04	293	164810	5273920	231	0.252386
bg	0	5.209013e-04	294	165335	5290720	233	0.250717
bg	0	5.156852e-04	295	165859	5307488	234	0.249052
bg	0	5.105296e-04	296	166383	5324256	237	0.247397
bg	0	5.054282e-04	297	166907	5341024	237	0.245750
bg	0	5.003722e-04	298	167429	5357728	238	0.244110
bg	0	4.953679e-04	299	167953	5374496	238	0.242478
bg	0	4.904156e-04	300	168476	5391232	239	0.240855
bg	0	4.855110e-04	301	169001	5408032	239	0.239239
bg	0	4.806586e-04	302	169525	5424800	240	0.237632
bg	0	4.758476e-04	303	170049	5441568	243	0.236031
bg	0	4.710876e-04	304	170574	5458368	244	0.234438
bg	0	4.663825e-04	305	171097	5475104	244	0.232855
bg	0	4.617108e-04	306	171620	5491840	244	0.231277
bg	0	4.570951e-04	307	172141	5508512	244	0.229708
bg	0	4.525284e-04	308	172664	5525248	244	0.228150
bg	0	4.480047e-04	309	173187	5541984	245	0.226598
bg	0	4.435217e-04	310	173711	5558752	246	0.225053
bg	0	4.390873e-04	311	174235	5575520	248	0.223516
bg	0	4.346973e-04	312	174761	5592352	250	0.221989
bg	0	4.303507e-04	313	175285	5609120	251	0.220468
bg	0	4.260477e-04	314	175811	5625952	253	0.218956
bg	0	4.217846e-04	315	176338	5642816	253	0.217451
bg	0	4.175706e-04	316	176860	5659520	255	0.215956
bg	0	4.133888e-04	317	177385	5676320	255	0.214466
bg	0	4.092556e-04	318	177909	5693088	255	0.212986
bg	0	4.051642e-04	319	178434	5709888	256	0.211514
bg	0	4.011117e-04	320	178959	5726688	256	0.210049
bg	0	3.971001e-04	321	179482	5743424	259	0.208591
bg	0	3.931279e-04	322	180007	5760224	259	0.207142
bg	0	3.891990e-04	323	180533	5777056	260	0.205703
bg	0	3.853066e-04	324	181057	5793824	261	0.204270
bg	0	3.814506e-04	325	181580	5810560	261	0.202844
bg	0	3.776378e-04	326	182104	5827328	261	0.201427
bg	0	3.738627e-04	327	182629	5844128	261	0.200018
bg	0	3.701278e-04	328	183154	5860928	262	0.198619
bg	0	3.664211e-04	329	183680	5877760	262	0.197223
bg	0	3.627565e-04	330	184203	5894496	263	0.195838
bg	0	3.591334e-04	331	184727	5911264	263	0.194461
bg	0	3.555372e-04	332	185253	5928096	265	0.193090
bg	0	3.519849e-04	333	185777	5944864	265	0.191729
bg	0	3.484630e-04	334	186302	5961664	268	0.190374
bg	0	3.449773e-04	335	186827	5978464	268	0.189027
bg	0	3.415306e-04	336	187350	5995200	268	0.187689
bg	0	3.381167e-04	337	187875	6012000	269	0.186359
bg	0	3.347316e-04	338	188399	6028768	269	0.185034
bg	0	3.313888e-04	339	188923	6045536	269	0.183720
bg	0	3.280751e-04	340	189448	6062336	270	0.182412
bg	0	3.247906e-04	341	189974	6079168	270	0.181110
bg	0	3.215439e-04	342	190498	6095936	272	0.179818
bg	0	3.183294e-04	343	191023	6112736	273	0.178533
bg	0	3.151475e-04	344	191547	6129504	273	0.177256
bg	0	3.119965e-04	345	192071	6146272	274	0.175986
bg	0	3.088754e-04	346	192596	6163072	274	0.174724
bg	0	3.057834e-04	347	193123	6179936	275	0.173468
bg	0	3.027256e-04	348	193646	6196672	275	0.172220
bg	0	2.997018e-04	349	194171	6213472	276	0.170982
bg	0	2.967044e-04	350	194696	6230272	277	0.169749
bg	0	2.937336e-04	351	195223	6247136	277	0.168523
bg	0	2.907990e-04	352	195750	6264000	277	0.167307
bg	0	2.878917e-04	353	196275	6280800	278	0.166097
bg	0	2.850128e-04	354	196801	6297632	278	0.164895
bg	0	2.821630e-04	355	197325	6314400	278	0.163699
bg	0	2.793417e-04	356	197850	6331200	278	0.162512
bg	0	2.765465e-04	357	198375	6348000	278	0.161330
bg	0	2.737838e-04	358	198898	6364736	279	0.160158
bg	0	2.710438e-04	359	199423	6381536	279	0.158991
bg	0	2.683312e-04	360	199950	6398400	281	0.157831
bg	0	2.656474e-04	361	200475	6415200	281	0.156679
bg	0	2.629911e-04	362	201001	6432032	281	0.155535
bg	0	2.603652e-04	363	201526	6448832	282	0.154400
bg	0	2.577583e-04	364	202053	6465696	283	0.153268
bg	0	2.551834e-04	365	202577	6482464	283	0.152146
bg	0	2.526285e-04	366	203103	6499296	284	0.151029
bg	0	2.501030e-04	367	203629	6516128	284	0.149920
bg	0	2.476029e-04	368	204154	6532928	284	0.148819
bg	0	2.451291e-04	369	204678	6549696	286	0.147725
bg	0	2.426741e-04	370	205202	6566464	287	0.146635
bg	0	2.402491e-04	371	205727	6583264	288	0.145555
bg	0	2.378485e-04	372	206251	6600032	288	0.144482
bg	0	2.354674e-04	373	206776	6616832	289	0.143413
bg	0	2.331124e-04	374	207302	6633664	290	0.142353
bg	0	2.307824e-04	375	207828	6650496	290	0.141300
bg	0	2.284745e-04	376	208352	6667264	290	0.140253
bg	0	2.261889e-04	377	208880	6684160	290	0.139213
bg	0	2.239256e-04	378	209406	6700992	290	0.138179
bg	0	2.216863e-04	379	209932	6717824	290	0.137153
bg	0	2.194712e-04	380	210457	6734624	290	0.136133
bg	0	2.172788e-04	381	210982	6751424	291	0.135121
bg	0	2.151057e-04	382	211507	6768224	292	0.134114
bg	0	2.129523e-04	383	212034	6785088	293	0.133113
bg	0	2.108223e-04	384	212559	6801888	295	0.132120
bg	0	2.087136e-04	385	213084	6818688	295	0.131132
bg	0	2.066266e-04	386	213611	6835552	296	0.130152
bg	0	2.045631e-04	387	214135	6852320	296	0.129179
bg	0	2.025168e-04	388	214662	6869184	297	0.128212
bg	0	2.004926e-04	389	215188	6886016	297	0.127251
bg	0	1.984842e-04	390	215716	6902912	297	0.126295
bg	0	1.964995e-04	391	216241	6919712	297	0.125346
bg	0	1.945350e-04	392	216766	6936512	298	0.124404
bg	0	1.925924e-04	393	217291	6953312	299	0.123470
bg	0	1.906638e-04	394	217819	6970208	301	0.122539
bg	0	1.887575e-04	395	218345	6987040	302	0.121616
bg	0	1.868714e-04	396	218870	7003840	302	0.120699
bg	0	1.850031e-04	397	219396	7020672	304	0.119789
bg	0	1.831528e-04	398	219922	7037504	304	0.118883
bg	0	1.813222e-04	399	220448	7054336	304	0.117985
bg	0	1.795080e-04	400	220972	7071104	304	0.117092
bg	0	1.777136e-04	401	221498	7087936	305	0.116205
bg	0	1.759345e-04	402	222026	7104832	306	0.115324
bg	0	1.741772e-04	403	222552	7121664	306	0.114451
bg	0	1.724332e-04	404	223079	7138528	307	0.113581
bg	0	1.707087e-04	405	223605	7155360	307	0.112718
bg	0	1.690037e-04	406	224130	7172160	307	0.111862
bg	0	1.673123e-04	407	224656	7188992	307	0.111010
bg	0	1.656381e-04	408	225183	7205856	307	0.110165
bg	0	1.639837e-04	409	225708	7222656	307	0.109326
bg	0	1.623432e-04	410	226231	7239392	309	0.108492
bg	0	1.607183e-04	411	226757	7256224	311	0.107663
bg	0	1.591137e-04	412	227281	7272992	311	0.106843
bg	0	1.575200e-04	413	227809	7289888	311	0.106025
bg	0	1.559473e-04	414	228333	7306656	311	0.105215
bg	0	1.543855e-04	415	228858	7323456	311	0.104409
bg	0	1.528418e-04	416	229384	7340288	311	0.103609
bg	0	1.513143e-04	417	229910	7357120	311	0.102815
bg	0	1.498011e-04	418	230436	7373952	311	0.102027
bg	0	1.483034e-04	419	230961	7390752	311	0.101244
bg	0	1.468204e-04	420	231485	7407520	311	0.100466
bg	0	1.453519e-04	421	232011	7424352	311	0.099694
bg	0	1.438974e-04	422	232537	7441184	311	0.098926
bg	0	1.424596e-04	423	233061	7457952	315	0.098165
bg	0	1.410352e-04	424	233588	7474816	316	0.097409
bg	0	1.396253e-04	425	234112	7491584	316	0.096658
bg	0	1.382280e-04	426	234638	7508416	316	0.095912
bg	0	1.368454e-04	427	235164	7525248	316	0.095172
bg	0	1.354765e-04	428	235690	7542080	318	0.094437
bg	0	1.341236e-04	429	236214	7558848	318	0.093707
bg	0	1.327825e-04	430	236738	7575616	318	0.092982
bg	0	1.314542e-04	431	237265	7592480	318	0.092263
bg	0	1.301391e-04	432	237791	7609312	318	0.091548
bg	0	1.288368e-04	433	238315	7626080	318	0.090838
bg	0	1.275503e-04	434	238840	7642880	318	0.090135
bg	0	1.262742e-04	435	239366	7659712	318	0.089435
bg	0	1.250108e-04	436	239893	7676576	319	0.088740
bg	0	1.237605e-04	437	240420	7693440	319	0.088051
bg	0	1.225244e-04	438	240946	7710272	319	0.087367
bg	0	1.212994e-04	439	241472	7727104	323	0.086688
bg	0	1.200863e-04	440	241997	7743904	324	0.086013
bg	0	1.188850e-04	441	242522	7760704	324	0.085343
bg	0	1.176948e-04	442	243047	7777504	324	0.084677
bg	0	1.165186e-04	443	243573	7794336	326	0.084017
bg	0	1.153524e-04	444	244099	7811168	326	0.083360
bg	0	1.141996e-04	445	244625	7828000	326	0.082710
bg	0	1.130577e-04	446	245151	7844832	327	0.082064
bg	0	1.119270e-04	447	245678	7861696	328	0.081422
bg	0	1.108075e-04	448	246206	7878592	329	0.080785
bg	0	1.097006e-04	449	246731	7895392	329	0.080153
bg	0	1.086039e-04	450	247257	7912224	330	0.079526
bg	0	1.075171e-04	451	247783	7929056	330	0.078902
bg	0	1.064409e-04	452	248311	7945952	331	0.078283
bg	0	1.053764e-04	453	248838	7962816	331	0.077669
bg	0	1.043241e-04	454	249362	7979584	332	0.077060
bg	0	1.032807e-04	455	249889	7996448	332	0.076455
bg	0	1.022471e-04	456	250415	8013280	333	0.075854
bg	0	1.012251e-04	457	250940	8030080	334	0.075257
bg	0	1.002121e-04	458	251467	8046944	334	0.074665
bg	0	9.921125e-05	459	251992	8063744	334	0.074078
bg	0	9.821905e-05	460	252516	8080512	334	0.073494
bg	0	9.723695e-05	461	253042	8097344	334	0.072915
bg	0	9.626438e-05	462	253569	8114208	335	0.072340
bg	0	9.530179e-05	463	254097	8131104	335	0.071770
bg	0	9.434868e-05	464	254624	8147968	336	0.071203
bg	0	9.340561e-05	465	255150	8164800	336	0.070641
bg	0	9.247079e-05	466	255677	8181664	337	0.070082
bg	0	9.154554e-05	467	256200	8198400	337	0.069528
bg	0	9.063108e-05	468	256725	8215200	337	0.068978
bg	0	8.972414e-05	469	257252	8232064	337	0.068432
bg	0	8.882733e-05	470	257775	8248800	338	0.067890
bg	0	8.793910e-05	471	258302	8265664	338	0.067352
bg	0	8.705925e-05	472	258830	8282560	339	0.066818
bg	0	8.618838e-05	473	259355	8299360	340	0.066288
bg	0	8.532747e-05	474	259880	8316160	340	0.065763
bg	0	8.447362e-05	475	260405	8332960	342	0.065240
bg	0	8.362943e-05	476	260932	8349824	342	0.064723
bg	0	8.279194e-05	477	261459	8366688	343	0.064208
bg	0	8.196525e-05	478	261984	8383488	345	0.063698
bg	0	8.114468e-05	479	262510	8400320	347	0.063190
bg	0	8.033435e-05	480	263033	8417056	350	0.062688
bg	0	7.953006e-05	481	263560	8433920	351	0.062188
bg	0	7.873505e-05	482	264086	8450752	352	0.061693
bg	0	7.794710e-05	483	264609	8467488	352	0.061201
bg	0	7.716828e-05	484	265135	8484320	353	0.060713
bg	0	7.639668e-05	485	265662	8501184	354	0.060229
bg	0	7.563248e-05	486	266189	8518048	355	0.059748
bg	0	7.487560e-05	487	266717	8534944	356	0.059270
bg	0	7.412727e-05	488	267246	8551872	356	0.058797
bg	0	7.338624e-05	489	267772	8568704	357	0.058327
bg	0	7.265192e-05	490	268301	8585632	357	0.057861
bg	0	7.192522e-05	491	268826	8602432	357	0.057397
bg	0	7.120662e-05	492	269352	8619264	358	0.056938
bg	0	7.049442e-05	493	269878	8636096	358	0.056482
bg	0	6.978956e-05	494	270404	8652928	358	0.056030
bg	0	6.909175e-05	495	270930	8669760	358	0.055581
bg	0	6.840022e-05	496	271458	8686656	358	0.055134
bg	0	6.771702e-05	497	271982	8703424	358	0.054692
bg	0	6.703919e-05	498	272509	8720288	359	0.054253
bg	0	6.636951e-05	499	273034	8737088	359	0.053818
bg	0	6.570603e-05	500	273559	8753888	359	0.053386
bg	0	6.504887e-05	501	274084	8770688	360	0.052956
bg	0	6.439758e-05	502	274611	8787552	360	0.052530
bg	0	6.375399e-05	503	275137	8804384	361	0.052108
bg	0	6.311623e-05	504	275664	8821248	362	0.051688
bg	0	6.248521e-05	505	276188	8838016	362	0.051272
bg	0	6.186037e-05	506	276713	8854816	364	0.050859
bg	0	6.124136e-05	507	277238	8871616	364	0.050449
bg	0	6.062952e-05	508	277764	8888448	364	0.050042
bg	0	6.002325e-05	509	278289	8905248	366	0.049638
bg	0	5.942240e-05	510	278814	8922048	366	0.049237
bg	0	5.882877e-05	511	279340	8938880	366	0.048840
bg	0	5.824076e-05	512	279867	8955744	367	0.048446
bg	0	5.765783e-05	513	280393	8972576	367	0.048054
bg	0	5.708097e-05	514	280917	8989344	368	0.047666
bg	0	5.651043e-05	515	281442	9006144	368	0.047281
bg	0	5.594541e-05	516	281967	9022944	368	0.046898
bg	0	5.538625e-05	517	282492	9039744	368	0.046519
bg	0	5.483215e-05	518	283019	9056608	368	0.046142
bg	0	5.428345e-05	519	283546	9073472	369	0.045768
bg	0	5.374129e-05	520	284069	9090208	371	0.045398
bg	0	5.320324e-05	521	284593	9106976	371	0.045030
bg	0	5.267107e-05	522	285119	9123808	371	0.044665
bg	0	5.214517e-05	523	285643	9140576	372	0.044303
bg	0	5.162323e-05	524	286170	9157440	372	0.043943
bg	0	5.110677e-05	525	286695	9174240	372	0.043586
bg	0	5.059648e-05	526	287219	9191008	373	0.043233
bg	0	5.008986e-05	527	287746	9207872	373	0.042882
bg	0	4.958876e-05	528	288270	9224640	373	0.042533
bg	0	4.909402e-05	529	288791	9241312	373	0.042188
bg	0	4.860212e-05	530	289318	9258176	374	0.041844
bg	0	4.811672e-05	531	289841	9274912	374	0.041504
bg	0	4.763507e-05	532	290365	9291680	374	0.041166
bg	0	4.715872e-05	533	290890	9308480	375	0.040831
bg	0	4.668747e-05	534	291415	9325280	376	0.040499
bg	0	4.622009e-05	535	291940	9342080	377	0.040169
bg	0	4.575780e-05	536	292464	9358848	378	0.039841
bg	0	4.530027e-05	537	292990	9375680	378	0.039517
bg	0	4.484783e-05	538	293516	9392512	379	0.039195
bg	0	4.439890e-05	539	294042	9409344	381	0.038875
bg	0	4.395538e-05	540	294565	9426080	381	0.038558
bg	0	4.351549e-05	541	295089	9442848	381	0.038243
bg	0	4.308011e-05	542	295616	9459712	381	0.037931
bg	0	4.264932e-05	543	296141	9476512	381	0.037621
bg	0	4.222343e-05	544	296665	9493280	381	0.037314
bg	0	4.180120e-05	545	297192	9510144	381	0.037009
bg	0	4.138275e-05	546	297719	9527008	381	0.036706
bg	0	4.096909e-05	547	298246	9543872	381	0.036406
bg	0	4.055965e-05	548	298772	9560704	381	0.036109
bg	0	4.015387e-05	549	299298	9577536	382	0.035813
bg	0	3.975210e-05	550	299823	9594336	382	0.035520
bg	0	3.935492e-05	551	300349	9611168	383	0.035229
bg	0	3.896091e-05	552	300876	9628032	383	0.034940
bg	0	3.857139e-05	553	301402	9644864	383	0.034654
bg	0	3.818619e-05	554	301926	9661632	384	0.034370
bg	0	3.780408e-05	555	302453	9678496	386	0.034089
bg	0	3.742618e-05	556	302979	9695328	386	0.033809
bg	0	3.705186e-05	557	303506	9712192	386	0.033532
bg	0	3.668140e-05	558	304031	9728992	387	0.033257
bg	0	3.631408e-05	559	304556	9745792	387	0.032983
bg	0	3.595096e-05	560	305081	9762592	387	0.032712
bg	0	3.559142e-05	561	305607	9779424	388	0.032444
bg	0	3.523599e-05	562	306133	9796256	388	0.032178
bg	0	3.488309e-05	563	306659	9813088	388	0.031913
bg	0	3.453450e-05	564	307183	9829856	390	0.031651
bg	0	3.418938e-05	565	307709	9846688	391	0.031391
bg	0	3.384760e-05	566	308234	9863488	391	0.031133
bg	0	3.350858e-05	567	308761	9880352	392	0.030876
bg	0	3.317348e-05	568	309288	9897216	392	0.030622
bg	0	3.284228e-05	569	309813	9914016	392	0.030370
bg	0	3.251388e-05	570	310340	9930880	392	0.030120
bg	0	3.218843e-05	571	310865	9947680	393	0.029872
bg	0	3.186651e-05	572	311392	9964544	393	0.029626
bg	0	3.154792e-05	573	311916	9981312	393	0.029382
bg	0	3.123218e-05	574	312442	9998144	393	0.029139
bg	0	3.092022e-05	575	312967	10014944	393	0.028899
bg	0	3.061095e-05	576	313494	10031808	393	0.028661
bg	0	3.030455e-05	577	314020	10048640	393	0.028425
bg	0	3.000167e-05	578	314545	10065440	393	0.028190
bg	0	2.970149e-05	579	315069	10082208	393	0.027957
bg	0	2.940490e-05	580	315594	10099008	393	0.027727
bg	0	2.911041e-05	581	316120	10115840	393	0.027497
bg	0	2.881947e-05	582	316645	10132640	393	0.027270
bg	0	2.853145e-05	583	317168	10149376	393	0.027045
bg	0	2.824623e-05	584	317691	10166112	393	0.026822
bg	0	2.796383e-05	585	318211	10182752	393	0.026600
bg	0	2.768398e-05	586	318737	10199584	394	0.026380
bg	0	2.740711e-05	587	319263	10216416	394	0.026162
bg	0	2.713289e-05	588	319788	10233216	394	0.025945
bg	0	2.686182e-05	589	320313	10250016	394	0.025731
bg	0	2.659317e-05	590	320840	10266880	396	0.025518
bg	0	2.632696e-05	591	321366	10283712	396	0.025307
bg	0	2.606373e-05	592	321892	10300544	396	0.025097
bg	0	2.580341e-05	593	322417	10317344	396	0.024890
bg	0	2.554501e-05	594	322944	10334208	397	0.024683
bg	0	2.528981e-05	595	323471	10351072	397	0.024479
bg	0	2.503681e-05	596	323997	10367904	397	0.024276
bg	0	2.478637e-05	597	324525	10384800	397	0.024075
bg	0	2.453855e-05	598	325052	10401664	397	0.023876
bg	0	2.429331e-05	599	325578	10418496	398	0.023678
bg	0	2.405069e-05	600	326105	10435360	399	0.023482
bg	0	2.380978e-05	601	326633	10452256	399	0.023287
bg	0	2.357163e-05	602	327157	10469024	399	0.023094
bg	0	2.333615e-05	603	327683	10485856	399	0.022903
bg	0	2.310274e-05	604	328208	10502656	399	0.022713
bg	0	2.287153e-05	605	328734	10519488	399	0.022524
bg	0	2.264288e-05	606	329259	10536288	399	0.022337
bg	0	2.241651e-05	607	329784	10553088	400	0.022152
bg	0	2.219247e-05	608	330309	10569888	400	0.021968
bg	0	2.197044e-05	609	330835	10586720	400	0.021786
bg	0	2.175053e-05	610	331360	10603520	401	0.021605
bg	0	2.153310e-05	611	331886	10620352	401	0.021425
bg	0	2.131777e-05	612	332411	10637152	401	0.021247
bg	0	2.110472e-05	613	332935	10653920	403	0.021070
bg	0	2.089374e-05	614	333461	10670752	403	0.020895
bg	0	2.068456e-05	615	333987	10687584	404	0.020721
bg	0	2.047765e-05	616	334514	10704448	406	0.020549
bg	0	2.027306e-05	617	335041	10721312	406	0.020379
bg	0	2.007020e-05	618	335568	10738176	406	0.020209
bg	0	1.986972e-05	619	336094	10755008	407	0.020041
bg	0	1.967104e-05	620	336622	10771904	407	0.019874
bg	0	1.947416e-05	621	337149	10788768	409	0.019709
bg	0	1.927957e-05	622	337674	10805568	409	0.019545
bg	0	1.908667e-05	623	338200	10822400	409	0.019382
bg	0	1.889570e-05	624	338726	10839232	409	0.019221
bg	0	1.870695e-05	625	339252	10856064	410	0.019061
bg	0	1.851967e-05	626	339777	10872864	410	0.018902
bg	0	1.833464e-05	627	340300	10889600	411	0.018745
bg	0	1.815140e-05	628	340825	10906400	411	0.018588
bg	0	1.796984e-05	629	341350	10923200	412	0.018433
bg	0	1.779009e-05	630	341876	10940032	412	0.018280
bg	0	1.761222e-05	631	342403	10956896	412	0.018128
bg	0	1.743594e-05	632	342930	10973760	412	0.017976
bg	0	1.726152e-05	633	343456	10990592	412	0.017826
bg	0	1.708917e-05	634	343980	11007360	412	0.017678
bg	0	1.691811e-05	635	344506	11024192	412	0.017531
bg	0	1.674899e-05	636	345031	11040992	412	0.017384
bg	0	1.658154e-05	637	345556	11057792	412	0.017239
bg	0	1.641568e-05	638	346080	11074560	412	0.017096
bg	0	1.625147e-05	639	346605	11091360	413	0.016953
bg	0	1.608892e-05	640	347131	11108192	416	0.016811
bg	0	1.592801e-05	641	347656	11124992	416	0.016671
bg	0	1.576881e-05	642	348182	11141824	417	0.016532
bg	0	1.561102e-05	643	348710	11158720	417	0.016394
bg	0	1.545508e-05	644	349235	11175520	419	0.016257
bg	0	1.530056e-05	645	349759	11192288	419	0.016122
bg	0	1.514740e-05	646	350285	11209120	419	0.015987
bg	0	1.499602e-05	647	350809	11225888	419	0.015854
bg	0	1.484594e-05	648	351335	11242720	419	0.015721
bg	0	1.469770e-05	649	351861	11259552	419	0.015590
bg	0	1.455060e-05	650	352386	11276352	419	0.015460
bg	0	1.440497e-05	651	352913	11293216	419	0.015331
bg	0	1.426116e-05	652	353438	11310016	419	0.015203
bg	0	1.411853e-05	653	353963	11326816	419	0.015076
bg	0	1.397734e-05	654	354487	11343584	419	0.014950
bg	0	1.383737e-05	655	355013	11360416	420	0.014825
bg	0	1.369908e-05	656	355536	11377152	421	0.014701
bg	0	1.356220e-05	657	356062	11393984	421	0.014578
bg	0	1.342653e-05	658	356586	11410752	421	0.014456
bg	0	1.329222e-05	659	357110	11427520	422	0.014336
bg	0	1.315936e-05	660	357636	11444352	423	0.014216
bg	0	1.302779e-05	661	358163	11461216	424	0.014097
bg	0	1.289742e-05	662	358690	11478080	424	0.013980
bg	0	1.276833e-05	663	359218	11494976	424	0.013863
bg	0	1.264066e-05	664	359746	11511872	425	0.013747
bg	0	1.251440e-05	665	360273	11528736	425	0.013633
bg	0	1.238929e-05	666	360801	11545632	425	0.013519
bg	0	1.226543e-05	667	361328	11562496	425	0.013406
bg	0	1.214261e-05	668	361855	11579360	425	0.013294
bg	0	1.202127e-05	669	362380	11596160	425	0.013183
bg	0	1.190092e-05	670	362906	11612992	425	0.013073
bg	0	1.178210e-05	671	363431	11629792	425	0.012964
bg	0	1.166423e-05	672	363958	11646656	425	0.012855
bg	0	1.154759e-05	673	364486	11663552	425	0.012748
bg	0	1.143197e-05	674	365014	11680448	425	0.012641
bg	0	1.131778e-05	675	365541	11697312	425	0.012536
bg	0	1.120469e-05	676	366068	11714176	427	0.012432
bg	0	1.109254e-05	677	366596	11731072	427	0.012328
bg	0	1.098160e-05	678	367122	11747904	428	0.012225
bg	0	1.087183e-05	679	367649	11764768	428	0.012123
bg	0	1.076316e-05	680	368175	11781600	428	0.012022
bg	0	1.065542e-05	681	368704	11798528	428	0.011921
bg	0	1.054888e-05	682	369231	11815392	428	0.011822
bg	0	1.044331e-05	683	369756	11832192	428	0.011723
bg	0	1.033902e-05	684	370282	11849024	428	0.011625
bg	0	1.023562e-05	685	370809	11865888	429	0.011528
bg	0	1.013317e-05	686	371336	11882752	429	0.011432
bg	0	1.003183e-05	687	371862	11899584	430	0.011336
bg	0	9.931647e-06	688	372388	11916416	430	0.011242
bg	0	9.832193e-06	689	372914	11933248	430	0.011148
bg	0	9.733861e-06	690	373440	11950080	431	0.011055
bg	0	9.636678e-06	691	373964	11966848	431	0.010962
bg	0	9.540185e-06	692	374491	11983712	431	0.010871
bg	0	9.444909e-06	693	375017	12000544	431	0.010780
bg	0	9.350313e-06	694	375544	12017408	431	0.010690
bg	0	9.256878e-06	695	376070	12034240	432	0.010601
bg	0	9.164227e-06	696	376598	12051136	432	0.010512
bg	0	9.072603e-06	697	377125	12068000	433	0.010425
bg	0	8.981977e-06	698	377651	12084832	433	0.010338
bg	0	8.892078e-06	699	378178	12101696	433	0.010251
bg	0	8.803262e-06	700	378701	12118432	434	0.010166
bg	0	8.715180e-06	701	379227	12135264	434	0.010081
bg	0	8.628026e-06	702	379753	12152096	435	0.009997
bg	0	8.541810e-06	703	380279	12168928	435	0.009913
bg	0	8.456393e-06	704	380803	12185696	435	0.009831
bg	0	8.371686e-06	705	381328	12202496	436	0.009748
bg	0	8.288098e-06	706	381852	12219264	436	0.009667
bg	0	8.205225e-06	707	382377	12236064	436	0.009586
bg	0	8.123161e-06	708	382904	12252928	436	0.009506
bg	0	8.041917e-06	709	383429	12269728	438	0.009427
bg	0	7.961481e-06	710	383953	12286496	438	0.009348
bg	0	7.881871e-06	711	384478	12303296	438	0.009270
bg	0	7.802990e-06	712	385002	12320064	438	0.009193
bg	0	7.725000e-06	713	385524	12336768	439	0.009116
bg	0	7.647810e-06	714	386049	12353568	439	0.009040
bg	0	7.571317e-06	715	386573	12370336	440	0.008965
bg	0	7.495575e-06	716	387098	12387136	440	0.008890
bg	0	7.420658e-06	717	387622	12403904	440	0.008816
bg	0	7.346416e-06	718	388148	12420736	441	0.008742
bg	0	7.272910e-06	719	388673	12437536	442	0.008670
bg	0	7.200134e-06	720	389198	12454336	443	0.008597
bg	0	7.128130e-06	721	389724	12471168	443	0.008526
bg	0	7.056917e-06	722	390247	12487904	443	0.008455
bg	0	6.986337e-06	723	390771	12504672	443	0.008384
bg	0	6.916510e-06	724	391295	12521440	444	0.008314
bg	0	6.847281e-06	725	391820	12538240	444	0.008245
bg	0	6.778885e-06	726	392343	12554976	444	0.008176
bg	0	6.710996e-06	727	392869	12571808	445	0.008108
bg	0	6.643965e-06	728	393390	12588480	445	0.008041
bg	0	6.577481e-06	729	393915	12605280	446	0.007974
bg	0	6.511774e-06	730	394438	12622016	446	0.007907
bg	0	6.446567e-06	731	394964	12638848	446	0.007841
bg	0	6.382118e-06	732	395488	12655616	446	0.007776
bg	0	6.318365e-06	733	396013	12672416	446	0.007712
bg	0	6.255150e-06	734	396535	12689120	446	0.007647
bg	0	6.192606e-06	735	397060	12705920	447	0.007584
bg	0	6.130706e-06	736	397585	12722720	447	0.007521
bg	0	6.069398e-06	737	398109	12739488	447	0.007458
bg	0	6.008679e-06	738	398632	12756224	447	0.007396
bg	0	5.948555e-06	739	399154	12772928	447	0.007335
bg	0	5.889058e-06	740	399678	12789696	447	0.007274
bg	0	5.830222e-06	741	400203	12806496	447	0.007213
bg	0	5.771898e-06	742	400727	12823264	447	0.007153
bg	0	5.714151e-06	743	401253	12840096	447	0.007094
bg	0	5.657015e-06	744	401778	12856896	447	0.007035
bg	0	5.600495e-06	745	402301	12873632	447	0.006977
bg	0	5.544414e-06	746	402826	12890432	447	0.006919
bg	0	5.488967e-06	747	403350	12907200	448	0.006861
bg	0	5.434154e-06	748	403874	12923968	449	0.006805
bg	0	5.379765e-06	749	404398	12940736	449	0.006748
bg	0	5.325938e-06	750	404922	12957504	449	0.006692
bg	0	5.272757e-06	751	405444	12974208	449	0.006637
bg	0	5.219985e-06	752	405968	12990976	450	0.006582
bg	0	5.167798e-06	753	406493	13007776	451	0.006527
bg	0	5.116130e-06	754	407016	13024512	451	0.006473
bg	0	5.064960e-06	755	407540	13041280	451	0.006420
bg	0	5.014354e-06	756	408064	13058048	451	0.006367
bg	0	4.964211e-06	757	408588	13074816	451	0.006314
bg	0	4.914521e-06	758	409113	13091616	451	0.006262
bg	0	4.865348e-06	759	409637	13108384	451	0.006210
bg	0	4.816727e-06	760	410159	13125088	451	0.006159
bg	0	4.768532e-06	761	410681	13141792	451	0.006108
bg	0	4.720919e-06	762	411203	13158496	451	0.006057
bg	0	4.673667e-06	763	411725	13175200	451	0.006007
bg	0	4.626921e-06	764	412249	13191968	451	0.005957
bg	0	4.580669e-06	765	412773	13208736	451	0.005908
bg	0	4.534820e-06	766	413298	13225536	451	0.005860
bg	0	4.489469e-06	767	413820	13242240	452	0.005811
bg	0	4.444609e-06	768	414342	13258944	452	0.005763
bg	0	4.400201e-06	769	414866	13275712	453	0.005716
bg	0	4.356141e-06	770	415391	13292512	453	0.005669
bg	0	4.312563e-06	771	415913	13309216	454	0.005622
bg	0	4.269506e-06	772	416434	13325888	454	0.005576
bg	0	4.226786e-06	773	416958	13342656	454	0.005530
bg	0	4.184545e-06	774	417481	13359392	454	0.005485
bg	0	4.142682e-06	775	418005	13376160	454	0.005439
bg	0	4.101209e-06	776	418530	13392960	454	0.005395
bg	0	4.060237e-06	777	419053	13409696	454	0.005350
bg	0	4.019600e-06	778	419578	13426496	454	0.005307
bg	0	3.979455e-06	779	420101	13443232	454	0.005263
bg	0	3.939635e-06	780	420625	13460000	454	0.005220
bg	0	3.900201e-06	781	421150	13476800	454	0.005177
bg	0	3.861228e-06	782	421674	13493568	454	0.005135
bg	0	3.822596e-06	783	422198	13510336	454	0.005093
bg	0	3.784417e-06	784	422722	13527104	454	0.005051
bg	0	3.746570e-06	785	423245	13543840	454	0.005010
bg	0	3.709111e-06	786	423769	13560608	455	0.004969
bg	0	3.671999e-06	787	424294	13577408	455	0.004928
bg	0	3.635270e-06	788	424819	13594208	455	0.004888
bg	0	3.598933e-06	789	425342	13610944	455	0.004848
bg	0	3.562936e-06	790	425867	13627744	456	0.004808
bg	0	3.527311e-06	791	426391	13644512	457	0.004769
bg	0	3.492012e-06	792	426916	13661312	457	0.004730
bg	0	3.457132e-06	793	427440	13678080	457	0.004692
bg	0	3.422561e-06	794	427964	13694848	457	0.004653
bg	0	3.388325e-06	795	428488	13711616	458	0.004616
bg	0	3.354437e-06	796	429010	13728320	458	0.004578
bg	0	3.320888e-06	797	429534	13745088	458	0.004541
bg	0	3.287656e-06	798	430056	13761792	458	0.004504
bg	0	3.254781e-06	799	430580	13778560	458	0.004467
bg	0	3.222269e-06	800	431103	13795296	458	0.004431
bg	0	3.190040e-06	801	431627	13812064	459	0.004395
bg	0	3.158151e-06	802	432151	13828832	459	0.004359
bg	0	3.126537e-06	803	432676	13845632	459	0.004324
bg	0	3.095313e-06	804	433200	13862400	459	0.004289
bg	0	3.064335e-06	805	433725	13879200	459	0.004254
bg	0	3.033713e-06	806	434246	13895872	459	0.004220
bg	0	3.003325e-06	807	434771	13912672	459	0.004186
bg	0	2.973329e-06	808	435293	13929376	459	0.004152
bg	0	2.943580e-06	809	435818	13946176	459	0.004118
bg	0	2.914140e-06	810	436342	13962944	459	0.004085
bg	0	2.885034e-06	811	436865	13979680	459	0.004052
bg	0	2.856158e-06	812	437389	13996448	459	0.004019
bg	0	2.827583e-06	813	437912	14013184	459	0.003987
bg	0	2.799317e-06	814	438437	14029984	459	0.003955
bg	0	2.771330e-06	815	438961	14046752	459	0.003923
bg	0	2.743611e-06	816	439486	14063552	459	0.003891
bg	0	2.716186e-06	817	440008	14080256	459	0.003860
bg	0	2.689024e-06	818	440532	14097024	459	0.003829
bg	0	2.662101e-06	819	441057	14113824	459	0.003798
bg	0	2.635528e-06	820	441580	14130560	459	0.003768
bg	0	2.609132e-06	821	442104	14147328	459	0.003737
bg	0	2.583047e-06	822	442628	14164096	459	0.003708
bg	0	2.557240e-06	823	443149	14180768	459	0.003678
bg	0	2.531655e-06	824	443672	14197504	459	0.003648
bg	0	2.506315e-06	825	444194	14214208	459	0.003619
bg	0	2.481269e-06	826	444717	14230944	459	0.003590
bg	0	2.456483e-06	827	445239	14247648	459	0.003562
bg	0	2.431879e-06	828	445764	14264448	460	0.003533
bg	0	2.407578e-06	829	446287	14281184	460	0.003505
bg	0	2.383499e-06	830	446812	14297984	460	0.003477
bg	0	2.359657e-06	831	447337	14314784	460	0.003449
bg	0	2.336069e-06	832	447860	14331520	460	0.003422
bg	0	2.312725e-06	833	448382	14348224	460	0.003395
bg	0	2.289579e-06	834	448905	14364960	460	0.003368
bg	0	2.266709e-06	835	449428	14381696	460	0.003341
bg	0	2.243999e-06	836	449952	14398464	460	0.003314
bg	0	2.221587e-06	837	450474	14415168	460	0.003288
bg	0	2.199351e-06	838	450999	14431968	460	0.003262
bg	0	2.177362e-06	839	451520	14448640	460	0.003236
bg	0	2.155602e-06	840	452045	14465440	460	0.003210
bg	0	2.134027e-06	841	452570	14482240	460	0.003185
bg	0	2.112701e-06	842	453094	14499008	460	0.003160
bg	0	2.091576e-06	843	453619	14515808	460	0.003135
bg	0	2.070657e-06	844	454144	14532608	460	0.003110
bg	0	2.049951e-06	845	454669	14549408	460	0.003086
bg	0	2.029449e-06	846	455195	14566240	460	0.003062
bg	0	2.009160e-06	847	455719	14583008	460	0.003038
bg	0	1.989084e-06	848	456243	14599776	460	0.003014
bg	0	1.969179e-06	849	456768	14616576	460	0.002990
bg	0	1.949488e-06	850	457294	14633408	462	0.002967
bg	0	1.929988e-06	851	457818	14650176	463	0.002943
bg	0	1.910693e-06	852	458342	14666944	463	0.002920
bg	0	1.891594e-06	853	458866	14683712	463	0.002897
bg	0	1.872665e-06	854	459389	14700448	463	0.002875
bg	0	1.853950e-06	855	459914	14717248	463	0.002852
bg	0	1.835417e-06	856	460437	14733984	463	0.002830
bg	0	1.817051e-06	857	460964	14750848	464	0.002808
bg	0	1.798878e-06	858	461489	14767648	464	0.002786
bg	0	1.780888e-06	859	462014	14784448	464	0.002764
bg	0	1.763080e-06	860	462539	14801248	464	0.002743
bg	0	1.745451e-06	861	463062	14817984	464	0.002722
bg	0	1.727982e-06	862	463586	14834752	464	0.002700
bg	0	1.710715e-06	863	464110	14851520	464	0.002680
bg	0	1.693608e-06	864	464635	14868320	465	0.002659
bg	0	1.676661e-06	865	465160	14885120	465	0.002638
bg	0	1.659908e-06	866	465685	14901920	465	0.002618
bg	0	1.643307e-06	867	466210	14918720	465	0.002598
bg	0	1.626869e-06	868	466734	14935488	465	0.002577
bg	0	1.610609e-06	869	467258	14952256	465	0.002558
bg	0	1.594494e-06	870	467780	14968960	465	0.002538
bg	0	1.578559e-06	871	468304	14985728	465	0.002518
bg	0	1.562751e-06	872	468827	15002464	465	0.002499
bg	0	1.547148e-06	873	469350	15019200	465	0.002480
bg	0	1.531679e-06	874	469871	15035872	465	0.002461
bg	0	1.516350e-06	875	470396	15052672	465	0.002442
bg	0	1.501198e-06	876	470920	15069440	465	0.002423
bg	0	1.486182e-06	877	471444	15086208	465	0.002404
bg	0	1.471320e-06	878	471969	15103008	465	0.002386
bg	0	1.456612e-06	879	472495	15119840	465	0.002368
bg	0	1.442029e-06	880	473020	15136640	465	0.002350
bg	0	1.427626e-06	881	473545	15153440	465	0.002332
bg	0	1.413333e-06	882	474070	15170240	465	0.002314
bg	0	1.399193e-06	883	474595	15187040	465	0.002297
bg	0	1.385215e-06	884	475118	15203776	465	0.002279
bg	0	1.371371e-06	885	475642	15220544	465	0.002262
bg	0	1.357644e-06	886	476166	15237312	465	0.002245
bg	0	1.344081e-06	887	476689	15254048	465	0.002228
bg	0	1.330627e-06	888	477213	15270816	465	0.002211
bg	0	1.317328e-06	889	477739	15287648	465	0.002194
bg	0	1.304142e-06	890	478262	15304384	465	0.002178
bg	0	1.291103e-06	891	478786	15321152	465	0.002161
bg	0	1.278188e-06	892	479311	15337952	465	0.002145
bg	0	1.265416e-06	893	479835	15354720	465	0.002129
bg	0	1.252761e-06	894	480360	15371520	465	0.002113
bg	0	1.240222e-06	895	480885	15388320	466	0.002097
bg	0	1.227831e-06	896	481409	15405088	466	0.002081
bg	0	1.215554e-06	897	481935	15421920	466	0.002066
bg	0	1.203397e-06	898	482459	15438688	466	0.002050
bg	0	1.191368e-06	899	482985	15455520	466	0.002035
bg	0	1.179439e-06	900	483512	15472384	467	0.002020
bg	0	1.167651e-06	901	484036	15489152	467	0.002005
bg	0	1.155980e-06	902	484561	15505952	467	0.001990
bg	0	1.144417e-06	903	485087	15522784	468	0.001975
bg	0	1.132985e-06	904	485611	15539552	468	0.001960
bg	0	1.121635e-06	905	486137	15556384	469	0.001946
bg	0	1.110429e-06	906	486662	15573184	469	0.001931
bg	0	1.099332e-06	907	487186	15589952	469	0.001917
bg	0	1.088326e-06	908	487712	15606784	470	0.001903
bg	0	1.077440e-06	909	488238	15623616	470	0.001889
bg	0	1.066683e-06	910	488761	15640352	470	0.001875
bg	0	1.056005e-06	911	489287	15657184	470	0.001861
bg	0	1.045448e-06	912	489811	15673952	470	0.001848
bg	0	1.034988e-06	913	490337	15690784	470	0.001834
bg	0	1.024633e-06	914	490862	15707584	471	0.001821
bg	0	1.014402e-06	915	491386	15724352	472	0.001807
bg	0	1.004254e-06	916	491911	15741152	472	0.001794
bg	0	9.942007e-07	917	492437	15757984	472	0.001781
bg	0	9.842753e-07	918	492961	15774752	472	0.001768
bg	0	9.744167e-07	919	493488	15791616	472	0.001755
bg	0	9.646843e-07	920	494014	15808448	472	0.001742
bg	0	9.550403e-07	921	494538	15825216	472	0.001730
bg	0	9.454860e-07	922	495065	15842080	473	0.001717
bg	0	9.360215e-07	923	495592	15858944	473	0.001705
bg	0	9.266643e-07	924	496118	15875776	473	0.001692
bg	0	9.174039e-07	925	496644	15892608	473	0.001680
bg	0	9.082352e-07	926	497170	15909440	473	0.001668
bg	0	8.991502e-07	927	497696	15926272	473	0.001656
bg	0	8.901548e-07	928	498222	15943104	473	0.001644
bg	0	8.812508e-07	929	498748	15959936	473	0.001632
bg	0	8.724387e-07	930	499274	15976768	474	0.001620
bg	0	8.637214e-07	931	499800	15993600	474	0.001609
bg	0	8.550785e-07	932	500326	16010432	474	0.001597
bg	0	8.465323e-07	933	500852	16027264	474	0.001586
bg	0	8.380591e-07	934	501378	16044096	474	0.001575
bg	0	8.296884e-07	935	501903	16060896	474	0.001563
bg	0	8.213898e-07	936	502430	16077760	474	0.001552
bg	0	8.131748e-07	937	502953	16094496	474	0.001541
bg	0	8.050456e-07	938	503477	16111264	474	0.001530
bg	0	7.969830e-07	939	504004	16128128	474	0.001519
bg	0	7.890131e-07	940	504530	16144960	474	0.001509
bg	0	7.811290e-07	941	505055	16161760	474	0.001498
bg	0	7.733167e-07	942	505582	16178624	474	0.001487
bg	0	7.655856e-07	943	506107	16195424	474	0.001477
bg	0	7.579312e-07	944	506630	16212160	474	0.001467
bg	0	7.503492e-07	945	507156	16228992	474	0.001456
bg	0	7.428475e-07	946	507681	16245792	474	0.001446
bg	0	7.354117e-07	947	508205	16262560	474	0.001436
bg	0	7.280635e-07	948	508730	16279360	474	0.001426
bg	0	7.207814e-07	949	509257	16296224	475	0.001416
bg	0	7.135771e-07	950	509782	16313024	475	0.001406
bg	0	7.064389e-07	951	510308	16329856	475	0.001396
bg	0	6.993725e-07	952	510833	16346656	475	0.001387
bg	0	6.923848e-07	953	511357	16363424	475	0.001377
bg	0	6.854511e-07	954	511884	16380288	475	0.001367
bg	0	6.785967e-07	955	512409	16397088	475	0.001358
bg	0	6.718095e-07	956	512935	16413920	475	0.001349
bg	0	6.650999e-07	957	513460	16430720	475	0.001339
bg	0	6.584440e-07	958	513985	16447520	476	0.001330
bg	0	6.518561e-07	959	514512	16464384	478	0.001321
bg	0	6.453404e-07	960	515037	16481184	478	0.001312
bg	0	6.388865e-07	961	515561	16497952	478	0.001303
bg	0	6.325011e-07	962	516086	16514752	478	0.001294
bg	0	6.261796e-07	963	516611	16531552	478	0.001285
bg	0	6.199165e-07	964	517136	16548352	479	0.001276
bg	0	6.137166e-07	965	517662	16565184	479	0.001268
bg	0	6.075741e-07	966	518187	16581984	480	0.001259
bg	0	6.015076e-07	967	518710	16598720	480	0.001251
bg	0	5.954917e-07	968	519237	16615584	480	0.001242
bg	0	5.895286e-07	969	519764	16632448	481	0.001234
bg	0	5.836414e-07	970	520289	16649248	481	0.001225
bg	0	5.778005e-07	971	520814	16666048	483	0.001217
bg	0	5.720242e-07	972	521339	16682848	483	0.001209
bg	0	5.663059e-07	973	521863	16699616	483	0.001201
bg	0	5.606421e-07	974	522385	16716320	483	0.001193
bg	0	5.550343e-07	975	522911	16733152	484	0.001185
bg	0	5.494790e-07	976	523437	16749984	484	0.001177
bg	0	5.439927e-07	977	523962	16766784	484	0.001169
bg	0	5.385440e-07	978	524490	16783680	484	0.001161
bg	0	5.331595e-07	979	525016	16800512	484	0.001154
bg	0	5.278357e-07	980	525540	16817280	484	0.001146
bg	0	5.225555e-07	981	526066	16834112	484	0.001138
bg	0	5.173254e-07	982	526591	16850912	484	0.001131
bg	0	5.121572e-07	983	527115	16867680	485	0.001123
bg	0	5.070340e-07	984	527639	16884448	485	0.001116
bg	0	5.019634e-07	985	528166	16901312	485	0.001109
bg	0	4.969422e-07	986	528691	16918112	485	0.001101
bg	0	4.919742e-07	987	529218	16934976	485	0.001094
bg	0	4.870565e-07	988	529742	16951744	485	0.001087
bg	0	4.821798e-07	989	530269	16968608	485	0.001080
bg	0	4.773613e-07	990	530795	16985440	485	0.001073
bg	0	4.725843e-07	991	531322	17002304	485	0.001066
bg	0	4.678588e-07	992	531848	17019136	485	0.001059
bg	0	4.631865e-07	993	532373	17035936	485	0.001052
bg	0	4.585501e-07	994	532898	17052736	485	0.001045
bg	0	4.539639e-07	995	533424	17069568	485	0.001039
bg	0	4.494281e-07	996	533949	17086368	485	0.001032
bg	0	4.449310e-07	997	534476	17103232	485	0.001025
bg	0	4.404803e-07	998	535002	17120064	485	0.001019
bg	0	4.360733e-07	999	535528	17136896	485	0.001012
bg	0	4.317189e-07	1000	536055	17153760	485	0.001006
bg	1	1.000000e-02	0	1	32	0	0.693147
bg	1	9.900232e-03	1	339	10848	0	0.693147
bg	1	9.801287e-03	2	679	21728	0	0.693147
bg	1	9.703005e-03	3	1020	32640	0	0.693147
bg	1	9.606044e-03	4	1360	43520	0	0.693147
bg	1	9.510085e-03	5	1700	54400	0	0.693147
bg	1	9.415041e-03	6	2040	65280	0	0.693147
bg	1	9.320660e-03	7	2381	76192	0	0.693147
bg	1	9.227448e-03	8	2721	87072	0	0.693147
bg	1	9.135269e-03	9	3061	97952	0	0.693147
bg	1	9.044001e-03	10	3401	108832	0	0.693147
bg	1	8.953402e-03	11	3742	119744	0	0.693147
bg	1	8.863930e-03	12	4082	130624	0	0.693147
bg	1	8.775324e-03	13	4422	141504	0	0.693147
bg	1	8.687615e-03	14	4762	152384	0	0.693147
bg	1	8.600613e-03	15	5103	163296	0	0.693147
bg	1	8.514638e-03	16	5443	174176	0	0.693147
bg	1	8.429588e-03	17	5783	185056	0	0.693147
bg	1	8.345330e-03	18	6123	195936	0	0.693147
bg	1	8.261688e-03	19	6464	206848	0	0.693147
bg	1	8.179152e-03	20	6804	217728	0	0.693147
bg	1	8.097448e-03	21	7144	228608	0	0.693147
bg	1	8.016327e-03	22	7485	239520	0	0.693147
bg	1	7.936246e-03	23	7825	250400	0	0.693147
bg	1	7.856985e-03	24	8165	261280	0	0.693147
bg	1	7.778305e-03	25	8506	272192	0	0.693147
bg	1	7.700592e-03	26	8846	283072	0	0.693147
bg	1	7.623596e-03	27	9181	293792	1	0.693147
bg	1	7.547499e-03	28	9396	300672	1	0.693147
bg	1	7.471837e-03	29	9612	307584	1	0.693145
bg	1	7.397213e-03	30	9827	314464	1	0.693139
bg	1	7.323084e-03	31	10043	321376	1	0.693128
bg	1	7.249979e-03	32	10258	328256	1	0.693112
bg	1	7.177329e-03	33	10474	335168	1	0.693088
bg	1	7.105752e-03	34	10689	342048	1	0.693056
bg	1	7.034578e-03	35	10905	348960	1	0.693015
bg	1	6.964378e-03	36	11120	355840	1	0.692964
bg	1	6.894607e-03	37	11336	362752	1	0.692903
bg	1	6.825819e-03	38	11551	369632	1	0.692831
bg	1	6.757430e-03	39	11767	376544	1	0.692748
bg	1	6.690017e-03	40	11982	383424	1	0.692653
bg	1	6.623043e-03	41	12198	390336	1	0.692546
bg	1	6.556693e-03	42	12414	397248	1	0.692428
bg	1	6.491044e-03	43	12630	404160	1	0.692296
bg	1	6.426342e-03	44	12845	411040	1	0.692153
bg	1	6.362001e-03	45	13061	417952	1	0.691998
bg	1	6.298255e-03	46	13277	424864	1	0.691829
bg	1	6.235495e-03	47	13492	431744	1	0.691649
bg	1	6.173068e-03	48	13708	438656	1	0.691457
bg	1	6.111254e-03	49	13924	445568	1	0.691252
bg	1	6.050195e-03	50	14139	452448	1	0.691035
bg	1	5.989695e-03	51	14354	459328	1	0.690807
bg	1	5.929683e-03	52	14570	466240	1	0.690567
bg	1	5.870544e-03	53	14785	473120	1	0.690316
bg	1	5.811900e-03	54	15000	480000	1	0.690054
bg	1	5.753727e-03	55	15216	486912	1	0.689779
bg	1	5.696052e-03	56	15432	493824	1	0.689494
bg	1	5.639232e-03	57	15647	500704	1	0.689200
bg	1	5.582692e-03	58	15863	507616	1	0.688894
bg	1	5.527027e-03	59	16078	514496	1	0.688580
bg	1	5.471660e-03	60	16294	521408	1	0.688254
bg	1	5.416934e-03	61	16508	528256	2	0.687921
bg	1	5.362901e-03	62	16703	534496	3	0.687593
bg	1	5.309320e-03	63	16888	540416	3	0.687259
bg	1	5.256191e-03	64	17073	546336	3	0.686912
bg	1	5.203664e-03	65	17258	552256	3	0.686551
bg	1	5.151558e-03	66	17443	558176	3	0.686176
bg	1	5.100060e-03	67	17628	564096	3	0.685788
bg	1	5.049050e-03	68	17811	569952	4	0.685387
bg	1	4.998437e-03	69	17993	575776	4	0.684968
bg	1	4.948430e-03	70	18175	581600	4	0.684529
bg	1	4.898906e-03	71	18357	587424	4	0.684073
bg	1	4.850111e-03	72	18538	593216	4	0.683600
bg	1	4.801523e-03	73	18720	599040	4	0.683107
bg	1	4.753423e-03	74	18902	604864	4	0.682596
bg	1	4.706004e-03	75	19083	610656	4	0.682070
bg	1	4.658821e-03	76	19265	616480	4	0.681525
bg	1	4.612377e-03	77	19446	622272	4	0.680966
bg	1	4.566124e-03	78	19628	628096	5	0.680388
bg	1	4.520630e-03	79	19807	633824	5	0.679798
bg	1	4.475362e-03	80	19987	639584	5	0.679186
bg	1	4.430488e-03	81	20167	645344	5	0.678555
bg	1	4.386360e-03	82	20346	651072	5	0.677910
bg	1	4.342420e-03	83	20526	656832	5	0.677243
bg	1	4.298891e-03	84	20703	662496	7	0.676562
bg	1	4.256069e-03	85	20877	668064	8	0.675869
bg	1	4.213457e-03	86	21051	673632	9	0.675152
bg	1	4.171351e-03	87	21223	679136	10	0.674417
bg	1	4.129586e-03	88	21394	684608	10	0.673660
bg	1	4.088332e-03	89	21566	690112	11	0.672552
bg	1	4.047543e-03	90	21737	695584	13	0.671751
bg	1	4.006881e-03	91	21908	701056	14	0.670923
bg	1	3.966995e-03	92	22077	706464	14	0.670079
bg	1	3.927307e-03	93	22246	711872	18	0.669209
bg	1	3.887976e-03	94	22415	717280	19	0.668311
bg	1	3.849027e-03	95	22582	722624	19	0.667390
bg	1	3.810481e-03	96	22751	728032	22	0.666440
bg	1	3.772546e-03	97	22918	733376	24	0.665471
bg	1	3.734677e-03	98	23085	738720	25	0.664468
bg	1	3.697471e-03	99	23251	744032	27	0.663446
bg	1	3.660468e-03	100	23418	749376	28	0.662392
bg	1	3.623767e-03	101	23585	754720	30	0.661311
bg	1	3.587548e-03	102	23751	760032	30	0.660207
bg	1	3.551682e-03	103	23917	765344	30	0.659078
bg	1	3.516261e-03	104	24082	770624	30	0.657928
bg	1	3.480937e-03	105	24248	775936	32	0.656745
bg	1	3.446299e-03	106	24412	781184	32	0.655551
bg	1	3.411786e-03	107	24578	786496	34	0.654326
bg	1	3.377597e-03	108	24743	791776	37	0.653078
bg	1	3.343863e-03	109	24908	797056	39	0.651811
bg	1	3.310466e-03	110	25072	802304	41	0.650522
bg	1	3.277411e-03	111	25237	807584	42	0.649210
bg	1	3.244492e-03	112	25403	812896	42	0.647866
bg	1	3.212072e-03	113	25567	818144	43	0.646509
bg	1	3.180015e-03	114	25731	823392	45	0.645132
bg	1	3.148188e-03	115	25896	828672	46	0.643729
bg	1	3.116737e-03	116	26058	833856	47	0.642311
bg	1	3.085523e-03	117	26219	839008	49	0.640864
bg	1	3.054760e-03	118	26379	844128	49	0.639397
bg	1	3.024157e-03	119	26540	849280	50	0.637897
bg	1	2.993817e-03	120	26701	854432	54	0.636371
bg	1	2.964008e-03	121	26865	859680	56	0.634827
bg	1	2.934353e-03	122	27030	864960	59	0.633251
bg	1	2.905016e-03	123	27195	870240	59	0.631652
bg	1	2.875849e-03	124	27360	875520	60	0.630025
bg	1	2.847177e-03	125	27524	880768	62	0.628386
bg	1	2.818753e-03	126	27687	885984	62	0.626490
bg	1	2.790510e-03	127	27852	891264	63	0.624800
bg	1	2.762617e-03	128	28017	896544	65	0.623091
bg	1	2.734900e-03	129	28181	901792	66	0.621356
bg	1	2.707691e-03	130	28345	907040	68	0.619614
bg	1	2.680495e-03	131	28510	912320	68	0.617835
bg	1	2.653683e-03	132	28675	917600	69	0.616043
bg	1	2.627151e-03	133	28840	922880	69	0.614233
bg	1	2.600927e-03	134	29004	928128	69	0.612408
bg	1	2.574861e-03	135	29169	933408	70	0.610558
bg	1	2.549157e-03	136	29333	938656	72	0.608664
bg	1	2.523678e-03	137	29497	943904	76	0.606787
bg	1	2.498513e-03	138	29659	949088	76	0.604899
bg	1	2.473448e-03	139	29823	954336	81	0.602983
bg	1	2.448767e-03	140	29986	959552	82	0.601062
bg	1	2.424218e-03	141	30150	964800	82	0.599117
bg	1	2.399946e-03	142	30314	970048	83	0.597159
bg	1	2.375975e-03	143	30478	975296	86	0.595192
bg	1	2.352182e-03	144	30642	980544	86	0.593207
bg	1	2.328786e-03	145	30805	985760	87	0.591222
bg	1	2.305487e-03	146	30969	991008	87	0.589212
bg	1	2.282360e-03	147	31133	996256	88	0.587186
bg	1	2.259497e-03	148	31296	1001472	90	0.585151
bg	1	2.236985e-03	149	31459	1006688	91	0.583115
bg	1	2.214601e-03	150	31623	1011936	91	0.581059
bg	1	2.192378e-03	151	31788	1017216	92	0.578987
bg	1	2.170557e-03	152	31950	1022400	92	0.576923
bg	1	2.148818e-03	153	32114	1027648	97	0.574810
bg	1	2.127291e-03	154	32278	1032896	98	0.572713
bg	1	2.105988e-03	155	32442	1038144	100	0.570608
bg	1	2.085020e-03	156	32605	1043360	103	0.568507
bg	1	2.064141e-03	157	32769	1048608	105	0.566385
bg	1	2.043462e-03	158	32934	1053888	109	0.564253
bg	1	2.023081e-03	159	33098	1059136	110	0.562123
bg	1	2.002830e-03	160	33263	1064416	113	0.559977
bg	1	1.982816e-03	161	33427	1069664	116	0.557829
bg	1	1.962983e-03	162	33591	1074912	117	0.555671
bg	1	1.943394e-03	163	33753	1080096	120	0.553512
bg	1	1.923871e-03	164	33918	1085376	122	0.551332
bg	1	1.904685e-03	165	34082	1090624	126	0.549161
bg	1	1.885582e-03	166	34246	1095872	127	0.546972
bg	1	1.866790e-03	167	34408	1101056	131	0.544791
bg	1	1.848092e-03	168	34573	1106336	134	0.542593
bg	1	1.829570e-03	169	34738	1111616	137	0.540389
bg	1	1.811371e-03	170	34900	1116800	139	0.538197
bg	1	1.793215e-03	171	35064	1122048	144	0.535983
bg	1	1.775328e-03	172	35226	1127232	145	0.533775
bg	1	1.757513e-03	173	35390	1132480	148	0.531549
bg	1	1.739911e-03	174	35554	1137728	150	0.529322
bg	1	1.722542e-03	175	35717	1142944	151	0.527100
bg	1	1.705355e-03	176	35881	1148192	153	0.524874
bg	1	1.688234e-03	177	36046	1153472	156	0.522630
bg	1	1.671387e-03	178	36210	1158720	158	0.520397
bg	1	1.654671e-03	179	36371	1163872	158	0.518157
bg	1	1.638154e-03	180	36534	1169088	160	0.515918
bg	1	1.621784e-03	181	36697	1174304	162	0.513674
bg	1	1.605521e-03	182	36861	1179552	162	0.511420
bg	1	1.589460e-03	183	37024	1184768	162	0.509169
bg	1	1.573593e-03	184	37188	1190016	163	0.506920
bg	1	1.557873e-03	185	37352	1195264	164	0.504668
bg	1	1.542293e-03	186	37515	1200480	165	0.502412
bg	1	1.526877e-03	187	37677	1205664	166	0.500141
bg	1	1.511538e-03	188	37841	1210912	169	0.497871
bg	1	1.496485e-03	189	38004	1216128	172	0.495618
bg	1	1.481473e-03	190	38168	1221376	178	0.493347
bg	1	1.466637e-03	191	38332	1226624	182	0.491078
bg	1	1.452026e-03	192	38496	1231872	183	0.488817
bg	1	1.437473e-03	193	38660	1237120	185	0.486540
bg	1	1.423086e-03	194	38824	1242368	185	0.484264
bg	1	1.408917e-03	195	38987	1247584	187	0.481998
bg	1	1.394833e-03	196	39150	1252800	189	0.479722
bg	1	1.380865e-03	197	39314	1258048	190	0.477439
bg	1	1.367029e-03	198	39478	1263296	191	0.475154
bg	1	1.353338e-03	199	39642	1268544	192	0.472869
bg	1	1.339840e-03	200	39805	1273760	192	0.470593
bg	1	1.326424e-03	201	39968	1278976	194	0.468308
bg	1	1.313191e-03	202	40132	1284224	195	0.466031
bg	1	1.300064e-03	203	40295	1289440	195	0.463749
bg	1	1.287009e-03	204	40459	1294688	196	0.461457
bg	1	1.274202e-03	205	40622	1299904	199	0.459187
bg	1	1.261416e-03	206	40787	1305184	202	0.456898
bg	1	1.248791e-03	207	40950	1310400	203	0.454615
bg	1	1.236336e-03	208	41114	1315648	207	0.452341
bg	1	1.223970e-03	209	41278	1320896	207	0.450062
bg	1	1.211745e-03	210	41440	1326080	209	0.447653
bg	1	1.199641e-03	211	41604	1331328	208	0.445380
bg	1	1.187624e-03	212	41768	1336576	210	0.443102
bg	1	1.175724e-03	213	41932	1341824	211	0.440826
bg	1	1.164008e-03	214	42096	1347072	213	0.438564
bg	1	1.152345e-03	215	42260	1352320	216	0.436291
bg	1	1.140806e-03	216	42424	1357568	219	0.434023
bg	1	1.129433e-03	217	42588	1362816	221	0.431767
bg	1	1.118139e-03	218	42752	1368064	226	0.429506
bg	1	1.106900e-03	219	42917	1373344	227	0.427235
bg	1	1.095862e-03	220	43080	1378560	228	0.424985
bg	1	1.084892e-03	221	43244	1383808	231	0.422729
bg	1	1.074072e-03	222	43408	1389056	230	0.420484
bg	1	1.063297e-03	223	43572	1394304	231	0.418228
bg	1	1.052683e-03	224	43736	1399552	232	0.415987
bg	1	1.042186e-03	225	43899	1404768	236	0.413751
bg	1	1.031725e-03	226	44062	1409984	239	0.411504
bg	1	1.021405e-03	227	44227	1415264	241	0.409268
bg	1	1.011215e-03	228	44391	1420512	241	0.407042
bg	1	1.001088e-03	229	44556	1425792	243	0.404810
bg	1	9.910970e-04	230	44720	1431040	244	0.402591
bg	1	9.811945e-04	231	44883	1436256	247	0.400373
bg	1	9.713722e-04	232	45048	1441536	248	0.398154
bg	1	9.616695e-04	233	45212	1446784	247	0.395945
bg	1	9.519977e-04	234	45376	1452032	252	0.393725
bg	1	9.425161e-04	235	45540	1457280	251	0.391531
bg	1	9.330557e-04	236	45705	1462560	252	0.389324
bg	1	9.237460e-04	237	45868	1467776	255	0.387136
bg	1	9.145404e-04	238	46032	1473024	255	0.384954
bg	1	9.053691e-04	239	46197	1478304	255	0.382764
bg	1	8.963209e-04	240	46361	1483552	259	0.380587
bg	1	8.873670e-04	241	46525	1488800	260	0.378415
bg	1	8.785365e-04	242	46688	1494016	261	0.376154
bg	1	8.697041e-04	243	46850	1499200	265	0.373979
bg	1	8.610033e-04	244	47013	1504416	267	0.371821
bg	1	8.523797e-04	245	47178	1509696	271	0.369666
bg	1	8.438834e-04	246	47342	1514944	271	0.367527
bg	1	8.354064e-04	247	47507	1520224	272	0.365377
bg	1	8.270779e-04	248	47669	1525408	277	0.363249
bg	1	8.188204e-04	249	47833	1530656	279	0.361123
bg	1	8.106224e-04	250	47998	1535936	279	0.358997
bg	1	8.024897e-04	251	48162	1541184	279	0.356872
bg	1	7.944855e-04	252	48326	1546432	280	0.354766
bg	1	7.865112e-04	253	48491	1551712	281	0.352653
bg	1	7.786922e-04	254	48654	1556928	284	0.350565
bg	1	7.708709e-04	255	48817	1562144	284	0.348463
bg	1	7.631808e-04	256	48980	1567360	284	0.346381
bg	1	7.556243e-04	257	49143	1572576	287	0.344276
bg	1	7.479770e-04	258	49308	1577856	287	0.342177
bg	1	7.405007e-04	259	49472	1583104	288	0.340111
bg	1	7.331061e-04	260	49636	1588352	290	0.338053
bg	1	7.257842e-04	261	49800	1593600	291	0.336003
bg	1	7.185182e-04	262	49964	1598848	292	0.333954
bg	1	7.113351e-04	263	50128	1604096	294	0.331917
bg	1	7.042186e-04	264	50290	1609280	296	0.329888
bg	1	6.971692e-04	265	50454	1614528	301	0.327865
bg	1	6.901904e-04	266	50619	1619808	307	0.325878
bg	1	6.833034e-04	267	50783	1625056	307	0.323890
bg	1	6.764716e-04	268	50948	1630336	307	0.321858
bg	1	6.697001e-04	269	51113	1635616	311	0.319942
bg	1	6.629855e-04	270	51278	1640896	310	0.317889
bg	1	6.563861e-04	271	51441	1646112	316	0.316047
bg	1	6.498023e-04	272	51606	1651392	316	0.313969
bg	1	6.433105e-04	273	51770	1656640	318	0.312020
bg	1	6.368637e-04	274	51935	1661920	320	0.310260
bg	1	6.305068e-04	275	52099	1667168	323	0.308362
bg	1	6.242094e-04	276	52263	1672416	324	0.306467
bg	1	6.179704e-04	277	52427	1677664	327	0.304592
bg	1	6.117841e-04	278	52592	1682944	325	0.302408
bg	1	6.056800e-04	279	52756	1688192	326	0.300518
bg	1	5.996027e-04	280	52921	1693472	333	0.298993
bg	1	5.936126e-04	281	53086	1698752	331	0.296753
bg	1	5.876637e-04	282	53251	1704032	336	0.295300
bg	1	5.817930e-04	283	53415	1709280	339	0.293469
bg	1	5.759690e-04	284	53580	1714560	337	0.291163
bg	1	5.702081e-04	285	53745	1719840	343	0.289859
bg	1	5.645242e-04	286	53908	1725056	341	0.287501
bg	1	5.588835e-04	287	54072	1730304	340	0.285684
bg	1	5.532793e-04	288	54237	1735584	350	0.284665
bg	1	5.477647e-04	289	54401	1740832	352	0.282962
bg	1	5.422689e-04	290	54565	1746080	353	0.281290
bg	1	5.368679e-04	291	54729	1751328	353	0.279623
bg	1	5.314927e-04	292	54894	1756608	345	0.276737
bg	1	5.261552e-04	293	55059	1761888	355	0.276272
bg	1	5.209207e-04	294	55223	1767136	356	0.274625
bg	1	5.156941e-04	295	55388	1772416	352	0.271489
bg	1	5.105416e-04	296	55551	1777632	361	0.271305
bg	1	5.054231e-04	297	55715	1782880	364	0.269634
bg	1	5.003778e-04	298	55879	1788128	365	0.267985
bg	1	4.953734e-04	299	56042	1793344	357	0.264585
bg	1	4.904340e-04	300	56206	1798592	358	0.262886
bg	1	4.855105e-04	301	56371	1803872	369	0.263036
bg	1	4.806513e-04	302	56535	1809120	370	0.261396
bg	1	4.758597e-04	303	56698	1814336	360	0.257819
bg	1	4.711107e-04	304	56861	1819552	371	0.258124
bg	1	4.663876e-04	305	57026	1824832	362	0.254493
bg	1	4.617172e-04	306	57191	1830112	373	0.254865
bg	1	4.570939e-04	307	57356	1835392	365	0.251155
bg	1	4.525359e-04	308	57520	1840640	371	0.249525
bg	1	4.480074e-04	309	57685	1845920	385	0.250066
bg	1	4.435205e-04	310	57850	1851200	374	0.246261
bg	1	4.391051e-04	311	58013	1856416	386	0.246934
bg	1	4.347046e-04	312	58178	1861696	379	0.243034
bg	1	4.303649e-04	313	58342	1866944	379	0.241428
bg	1	4.260563e-04	314	58507	1872224	390	0.242315
bg	1	4.217979e-04	315	58671	1877472	390	0.240714
bg	1	4.175721e-04	316	58836	1882752	380	0.236686
bg	1	4.134001e-04	317	59000	1888000	381	0.235086
bg	1	4.092566e-04	318	59165	1893280	393	0.236065
bg	1	4.051703e-04	319	59329	1898528	396	0.234687
bg	1	4.011090e-04	320	59494	1903808	381	0.230453
bg	1	3.971124e-04	321	59657	1909024	397	0.231678
bg	1	3.931363e-04	322	59822	1914304	384	0.227410
bg	1	3.891978e-04	323	59987	1919584	400	0.228716
bg	1	3.853205e-04	324	60151	1924832	400	0.227223
bg	1	3.814574e-04	325	60316	1930112	387	0.222865
bg	1	3.776380e-04	326	60480	1935360	388	0.221357
bg	1	3.738727e-04	327	60644	1940608	388	0.219883
bg	1	3.701404e-04	328	60808	1945856	389	0.218413
bg	1	3.664282e-04	329	60973	1951136	405	0.219964
bg	1	3.627731e-04	330	61137	1956384	408	0.218593
bg	1	3.591286e-04	331	61302	1961664	393	0.214023
bg	1	3.555528e-04	332	61466	1966912	393	0.212589
bg	1	3.519867e-04	333	61631	1972192	411	0.214062
bg	1	3.484718e-04	334	61795	1977440	412	0.212623
bg	1	3.449897e-04	335	61959	1982688	412	0.211190
bg	1	3.415468e-04	336	62123	1987936	412	0.209761
bg	1	3.381241e-04	337	62288	1993216	396	0.205324
bg	1	3.347310e-04	338	62453	1998496	416	0.206915
bg	1	3.314002e-04	339	62614	2003648	400	0.202542
bg	1	3.280897e-04	340	62778	2008896	404	0.201166
bg	1	3.248061e-04	341	62942	2014144	405	0.199726
bg	1	3.215479e-04	342	63107	2019424	422	0.201313
bg	1	3.183264e-04	343	63272	2024704	406	0.197020
bg	1	3.151575e-04	344	63430	2029760	410	0.195600
bg	1	3.119972e-04	345	63594	2035008	411	0.194314
bg	1	3.088792e-04	346	63758	2040256	413	0.192997
bg	1	3.057986e-04	347	63922	2045504	415	0.191667
bg	1	3.027320e-04	348	64087	2050784	435	0.193366
bg	1	2.996986e-04	349	64251	2056032	436	0.192078
bg	1	2.967061e-04	350	64415	2061280	437	0.190797
bg	1	2.937360e-04	351	64579	2066528	440	0.189488
bg	1	2.908104e-04	352	64743	2071776	440	0.188186
bg	1	2.878983e-04	353	64908	2077056	425	0.183914
bg	1	2.850197e-04	354	65072	2082304	429	0.182622
bg	1	2.821609e-04	355	65237	2087584	448	0.184184
bg	1	2.793469e-04	356	65401	2092832	449	0.182894
bg	1	2.765583e-04	357	65565	2098080	449	0.181545
bg	1	2.737812e-04	358	65730	2103360	434	0.177606
bg	1	2.710502e-04	359	65894	2108608	437	0.176369
bg	1	2.683413e-04	360	66058	2113856	439	0.175138
bg	1	2.656479e-04	361	66223	2119136	458	0.176365
bg	1	2.630042e-04	362	66386	2124352	442	0.172648
bg	1	2.603691e-04	363	66551	2129632	460	0.174049
bg	1	2.577639e-04	364	66715	2134880	461	0.172798
bg	1	2.551918e-04	365	66879	2140128	462	0.171506
bg	1	2.526349e-04	366	67043	2145376	465	0.170130
bg	1	2.501142e-04	367	67207	2150624	466	0.168922
bg	1	2.476081e-04	368	67371	2155872	468	0.167630
bg	1	2.451389e-04	369	67535	2161120	468	0.166433
bg	1	2.426745e-04	370	67700	2166400	450	0.163069
bg	1	2.402559e-04	371	67864	2171648	451	0.161930
bg	1	2.378495e-04	372	68028	2176896	454	0.160742
bg	1	2.354738e-04	373	68192	2182144	456	0.159584
bg	1	2.331168e-04	374	68355	2187360	475	0.160146
bg	1	2.307858e-04	375	68519	2192608	477	0.158986
bg	1	2.284839e-04	376	68682	2197824	461	0.155952
bg	1	2.261949e-04	377	68845	2203040	480	0.156651
bg	1	2.239366e-04	378	69009	2208288	481	0.155487
bg	1	2.216951e-04	379	69173	2213536	482	0.154342
bg	1	2.194713e-04	380	69338	2218816	470	0.151513
bg	1	2.172816e-04	381	69502	2224064	470	0.150425
bg	1	2.151096e-04	382	69666	2229312	470	0.149376
bg	1	2.129630e-04	383	69829	2234528	491	0.149947
bg	1	2.108281e-04	384	69993	2239776	492	0.148790
bg	1	2.087206e-04	385	70157	2245024	493	0.147694
bg	1	2.066308e-04	386	70321	2250272	494	0.146608
bg	1	2.045658e-04	387	70485	2255520	495	0.145525
bg	1	2.025143e-04	388	70649	2260768	495	0.144383
bg	1	2.004984e-04	389	70812	2265984	480	0.141849
bg	1	1.984842e-04	390	70977	2271264	495	0.142236
bg	1	1.965002e-04	391	71113	2275616	496	0.141180
bg	1	1.945440e-04	392	71276	2280832	482	0.138810
bg	1	1.925895e-04	393	71440	2286080	483	0.137768
bg	1	1.906633e-04	394	71604	2291328	485	0.136770
bg	1	1.887589e-04	395	71768	2296576	487	0.135768
bg	1	1.868757e-04	396	71932	2301824	488	0.134769
bg	1	1.850086e-04	397	72095	2307040	507	0.135008
bg	1	1.831562e-04	398	72259	2312288	508	0.134007
bg	1	1.813217e-04	399	72424	2317568	492	0.131794
bg	1	1.795117e-04	400	72588	2322816	493	0.130831
bg	1	1.777175e-04	401	72752	2328064	493	0.129859
bg	1	1.759440e-04	402	72916	2333312	496	0.128903
bg	1	1.741793e-04	403	73081	2338592	514	0.129001
bg	1	1.724421e-04	404	73244	2343808	500	0.126961
bg	1	1.707178e-04	405	73408	2349056	503	0.125964
bg	1	1.690080e-04	406	73573	2354336	520	0.126150
bg	1	1.673186e-04	407	73721	2359072	522	0.125199
bg	1	1.656413e-04	408	73886	2364352	509	0.123222
bg	1	1.639908e-04	409	74050	2369600	509	0.122315
bg	1	1.623467e-04	410	74215	2374880	528	0.122349
bg	1	1.607191e-04	411	74380	2380160	514	0.120489
bg	1	1.591139e-04	412	74544	2385408	517	0.119515
bg	1	1.575203e-04	413	74709	2390688	532	0.119567
bg	1	1.559469e-04	414	74873	2395936	532	0.118643
bg	1	1.543925e-04	415	75037	2401184	535	0.117736
bg	1	1.528500e-04	416	75201	2406432	527	0.116234
bg	1	1.513201e-04	417	75365	2411680	537	0.115862
bg	1	1.498020e-04	418	75529	2416928	552	0.114575
bg	1	1.483026e-04	419	75693	2422176	552	0.113732
bg	1	1.468270e-04	420	75856	2427392	535	0.112062
bg	1	1.453558e-04	421	76021	2432672	552	0.112059
bg	1	1.439001e-04	422	76186	2437952	536	0.110437
bg	1	1.424618e-04	423	76351	2443232	554	0.110404
bg	1	1.410412e-04	424	76515	2448480	554	0.109565
bg	1	1.396279e-04	425	76679	2453728	557	0.108727
bg	1	1.382288e-04	426	76844	2459008	541	0.107190
bg	1	1.368515e-04	427	77008	2464256	541	0.106390
bg	1	1.354837e-04	428	77171	2469472	558	0.106259
bg	1	1.341277e-04	429	77336	2474752	543	0.104801
bg	1	1.327812e-04	430	77501	2480032	560	0.104620
bg	1	1.314533e-04	431	77666	2485312	546	0.103205
bg	1	1.301454e-04	432	77830	2490560	546	0.102430
bg	1	1.288422e-04	433	77994	2495808	546	0.101644
bg	1	1.275500e-04	434	78159	2501088	561	0.101447
bg	1	1.262732e-04	435	78302	2505664	545	0.100157
bg	1	1.250115e-04	436	78437	2509984	561	0.099863
bg	1	1.237673e-04	437	78597	2515104	564	0.099076
bg	1	1.225276e-04	438	78761	2520352	566	0.098322
bg	1	1.212975e-04	439	78926	2525632	551	0.097036
bg	1	1.200861e-04	440	79090	2530880	551	0.096290
bg	1	1.188894e-04	441	79254	2536128	551	0.095563
bg	1	1.176991e-04	442	79419	2541408	567	0.095297
bg	1	1.165240e-04	443	79583	2546656	567	0.094569
bg	1	1.153573e-04	444	79748	2551936	551	0.093386
bg	1	1.142056e-04	445	79912	2557184	552	0.092668
bg	1	1.130615e-04	446	80076	2562432	553	0.091960
bg	1	1.119276e-04	447	80241	2567712	569	0.091671
bg	1	1.108122e-04	448	80405	2572960	570	0.090959
bg	1	1.097018e-04	449	80570	2578240	556	0.089855
bg	1	1.086036e-04	450	80734	2583488	557	0.089131
bg	1	1.075168e-04	451	80898	2588736	561	0.088448
bg	1	1.064451e-04	452	81062	2593984	561	0.087765
bg	1	1.053782e-04	453	81226	2599232	561	0.087086
bg	1	1.043239e-04	454	81390	2604480	561	0.086395
bg	1	1.032821e-04	455	81554	2609728	563	0.085713
bg	1	1.022468e-04	456	81719	2615008	580	0.085382
bg	1	1.012269e-04	457	81882	2620224	565	0.084380
bg	1	1.002178e-04	458	82046	2625472	565	0.083731
bg	1	9.920990e-05	459	82211	2630752	581	0.083383
bg	1	9.821784e-05	460	82375	2636000	584	0.082714
bg	1	9.723878e-05	461	82539	2641248	586	0.082061
bg	1	9.626418e-05	462	82674	2645568	572	0.081174
bg	1	9.530302e-05	463	82836	2650752	573	0.080505
bg	1	9.435164e-05	464	83000	2656000	573	0.079879
bg	1	9.340581e-05	465	83165	2661280	589	0.079515
bg	1	9.247334e-05	466	83329	2666528	589	0.078888
bg	1	9.154706e-05	467	83494	2671808	575	0.078023
bg	1	9.063168e-05	468	83658	2677056	575	0.077401
bg	1	8.972360e-05	469	83822	2682304	575	0.076792
bg	1	8.882807e-05	470	83986	2687552	575	0.076193
bg	1	8.794282e-05	471	84149	2692768	591	0.075814
bg	1	8.706258e-05	472	84313	2698016	591	0.075307
bg	1	8.619001e-05	473	84475	2703200	591	0.074615
bg	1	8.533126e-05	474	84639	2708448	593	0.074023
bg	1	8.447483e-05	475	84804	2713728	584	0.073248
bg	1	8.362949e-05	476	84968	2718976	583	0.072656
bg	1	8.279514e-05	477	85132	2724224	585	0.072094
bg	1	8.196514e-05	478	85296	2729472	593	0.071083
bg	1	8.114571e-05	479	85461	2734752	589	0.070237
bg	1	8.033578e-05	480	85626	2740032	584	0.069525
bg	1	7.953226e-05	481	85791	2745312	578	0.068876
bg	1	7.873831e-05	482	85955	2750560	590	0.068581
bg	1	7.794731e-05	483	86120	2755840	568	0.067833
bg	1	7.717214e-05	484	86284	2761088	568	0.067304
bg	1	7.639756e-05	485	86449	2766368	585	0.066950
bg	1	7.563422e-05	486	86614	2771648	570	0.066257
bg	1	7.487932e-05	487	86779	2776928	589	0.065906
bg	1	7.412871e-05	488	86942	2782144	572	0.065229
bg	1	7.338678e-05	489	87107	2787424	591	0.064876
bg	1	7.265437e-05	490	87271	2792672	592	0.064376
bg	1	7.192552e-05	491	87435	2797920	592	0.063869
bg	1	7.120741e-05	492	87600	2803200	576	0.063232
bg	1	7.049556e-05	493	87765	2808480	592	0.062877
bg	1	6.979272e-05	494	87929	2813728	593	0.062387
bg	1	6.909402e-05	495	88094	2819008	577	0.061771
bg	1	6.840197e-05	496	88259	2824288	596	0.061418
bg	1	6.771838e-05	497	88424	2829568	581	0.060810
bg	1	6.704094e-05	498	88588	2834816	582	0.060327
bg	1	6.636997e-05	499	88752	2840064	583	0.059847
bg	1	6.570763e-05	500	88916	2845312	583	0.059377
bg	1	6.504861e-05	501	89081	2850592	599	0.059014
bg	1	6.439832e-05	502	89245	2855840	600	0.058540
bg	1	6.375517e-05	503	89409	2861088	601	0.058081
bg	1	6.311667e-05	504	89574	2866368	584	0.057520
bg	1	6.248814e-05	505	89738	2871616	586	0.057068
bg	1	6.186154e-05	506	89903	2876896	603	0.056701
bg	1	6.124470e-05	507	90065	2882080	604	0.056247
bg	1	6.063154e-05	508	90230	2887360	587	0.055711
bg	1	6.002411e-05	509	90395	2892640	605	0.055347
bg	1	5.942269e-05	510	90560	2897920	589	0.054831
bg	1	5.883060e-05	511	90724	2903168	590	0.054383
bg	1	5.824356e-05	512	90850	2907200	589	0.053965
bg	1	5.766142e-05	513	90973	2911136	606	0.053695
bg	1	5.708369e-05	514	91124	2915968	590	0.053095
bg	1	5.651251e-05	515	91267	2920544	603	0.052716
bg	1	5.594712e-05	516	91432	2925824	590	0.052227
bg	1	5.538728e-05	517	91597	2931104	606	0.051853
bg	1	5.483439e-05	518	91761	2936352	606	0.051428
bg	1	5.428415e-05	519	91926	2941632	596	0.050961
bg	1	5.374258e-05	520	92090	2946880	599	0.050543
bg	1	5.320583e-05	521	92254	2952128	600	0.050125
bg	1	5.267292e-05	522	92419	2957408	614	0.049753
bg	1	5.214447e-05	523	92584	2962688	602	0.049304
bg	1	5.162306e-05	524	92748	2967936	606	0.048901
bg	1	5.110826e-05	525	92912	2973184	611	0.048498
bg	1	5.059974e-05	526	93047	2977504	630	0.048341
bg	1	5.009506e-05	527	93128	2980096	610	0.047686
bg	1	4.959248e-05	528	93209	2982688	630	0.047508
bg	1	4.909655e-05	529	93289	2985248	631	0.047090
bg	1	4.860549e-05	530	93370	2987840	611	0.046486
bg	1	4.812016e-05	531	93451	2990432	631	0.046288
bg	1	4.763989e-05	532	93532	2993024	612	0.045702
bg	1	4.715908e-05	533	93614	2995648	614	0.045313
bg	1	4.668894e-05	534	93695	2998240	632	0.045106
bg	1	4.622342e-05	535	93776	3000832	615	0.044553
bg	1	4.576207e-05	536	93857	3003424	632	0.044343
bg	1	4.530528e-05	537	93938	3006016	618	0.043805
bg	1	4.484990e-05	538	94019	3008608	641	0.043596
bg	1	4.440288e-05	539	94100	3011200	625	0.043068
bg	1	4.395522e-05	540	94182	3013824	627	0.042701
bg	1	4.351734e-05	541	94263	3016416	645	0.042492
bg	1	4.308351e-05	542	94344	3019008	630	0.041988
bg	1	4.265320e-05	543	94425	3021600	648	0.041775
bg	1	4.222650e-05	544	94506	3024192	631	0.041281
bg	1	4.180383e-05	545	94587	3026784	648	0.041067
bg	1	4.138575e-05	546	94668	3029376	633	0.040591
bg	1	4.097228e-05	547	94749	3031968	649	0.040375
bg	1	4.056202e-05	548	94830	3034560	632	0.039909
bg	1	4.015718e-05	549	94911	3037152	647	0.039688
bg	1	3.975606e-05	550	94992	3039744	633	0.039233
bg	1	3.935889e-05	551	95073	3042336	650	0.039010
bg	1	3.896106e-05	552	95155	3044960	649	0.038681
bg	1	3.857207e-05	553	95236	3047552	634	0.038251
bg	1	3.819017e-05	554	95315	3050080	651	0.038035
bg	1	3.780784e-05	555	95396	3052672	637	0.037616
bg	1	3.742573e-05	556	95478	3055296	640	0.037299
bg	1	3.705328e-05	557	95603	3059296	651	0.036853
bg	1	3.668176e-05	558	95768	3064576	643	0.036481
bg	1	3.631588e-05	559	95932	3069824	640	0.036141
bg	1	3.595144e-05	560	96097	3075104	633	0.035813
bg	1	3.559168e-05	561	96261	3080352	634	0.035494
bg	1	3.523641e-05	562	96424	3085568	626	0.035182
bg	1	3.488405e-05	563	96589	3090848	620	0.034875
bg	1	3.453459e-05	564	96753	3096096	622	0.034572
bg	1	3.419061e-05	565	96917	3101344	617	0.034274
bg	1	3.384795e-05	566	97082	3106624	617	0.033979
bg	1	3.351029e-05	567	97246	3111872	616	0.033688
bg	1	3.317527e-05	568	97411	3117152	613	0.033399
bg	1	3.284290e-05	569	97576	3122432	613	0.033113
bg	1	3.251366e-05	570	97741	3127712	611	0.032830
bg	1	3.218988e-05	571	97905	3132960	612	0.032552
bg	1	3.186762e-05	572	98070	3138240	612	0.032274
bg	1	3.154851e-05	573	98235	3143520	609	0.032000
bg	1	3.123288e-05	574	98400	3148800	608	0.031728
bg	1	3.092111e-05	575	98563	3154016	609	0.031459
bg	1	3.061100e-05	576	98728	3159296	609	0.031193
bg	1	3.030489e-05	577	98893	3164576	609	0.030929
bg	1	3.000152e-05	578	99057	3169824	608	0.030667
bg	1	2.970304e-05	579	99220	3175040	608	0.030409
bg	1	2.940592e-05	580	99385	3180320	605	0.030153
bg	1	2.911189e-05	581	99550	3185600	605	0.029898
bg	1	2.881960e-05	582	99715	3190880	604	0.029645
bg	1	2.853139e-05	583	99879	3196128	604	0.029395
bg	1	2.824646e-05	584	100043	3201376	603	0.029148
bg	1	2.796485e-05	585	100207	3206624	605	0.028903
bg	1	2.768517e-05	586	100371	3211872	608	0.028660
bg	1	2.740814e-05	587	100534	3217088	611	0.028419
bg	1	2.713334e-05	588	100699	3222368	613	0.028179
bg	1	2.686171e-05	589	100864	3227648	612	0.027942
bg	1	2.659361e-05	590	101027	3232864	613	0.027707
bg	1	2.632776e-05	591	101191	3238112	611	0.027475
bg	1	2.606408e-05	592	101356	3243392	612	0.027244
bg	1	2.580353e-05	593	101520	3248640	611	0.027015
bg	1	2.554610e-05	594	101684	3253888	610	0.026789
bg	1	2.529090e-05	595	101848	3259136	611	0.026564
bg	1	2.503775e-05	596	102012	3264384	610	0.026341
bg	1	2.478707e-05	597	102177	3269664	610	0.026119
bg	1	2.453971e-05	598	102340	3274880	609	0.025901
bg	1	2.429384e-05	599	102505	3280160	611	0.025683
bg	1	2.405079e-05	600	102670	3285440	610	0.025467
bg	1	2.381080e-05	601	102833	3290656	610	0.025254
bg	1	2.357165e-05	602	102998	3295936	612	0.025041
bg	1	2.333648e-05	603	103162	3301184	612	0.024831
bg	1	2.310257e-05	604	103325	3306400	613	0.024622
bg	1	2.287219e-05	605	103488	3311616	615	0.024416
bg	1	2.264310e-05	606	103653	3316896	616	0.024211
bg	1	2.241739e-05	607	103817	3322144	616	0.024008
bg	1	2.219323e-05	608	103982	3327424	616	0.023807
bg	1	2.197019e-05	609	104148	3332736	617	0.023606
bg	1	2.175153e-05	610	104312	3337984	618	0.023408
bg	1	2.153416e-05	611	104477	3343264	619	0.023212
bg	1	2.131833e-05	612	104641	3348512	619	0.023016
bg	1	2.110512e-05	613	104806	3353792	620	0.022823
bg	1	2.089373e-05	614	104970	3359040	619	0.022630
bg	1	2.068550e-05	615	105134	3364288	619	0.022441
bg	1	2.047803e-05	616	105299	3369568	619	0.022251
bg	1	2.027355e-05	617	105462	3374784	619	0.022065
bg	1	2.007045e-05	618	105626	3380032	619	0.021879
bg	1	1.986946e-05	619	105791	3385312	620	0.021694
bg	1	1.967135e-05	620	105954	3390528	620	0.021512
bg	1	1.947512e-05	621	106116	3395712	621	0.021332
bg	1	1.927973e-05	622	106280	3400960	621	0.021152
bg	1	1.908718e-05	623	106444	3406208	623	0.020974
bg	1	1.889653e-05	624	106608	3411456	623	0.020797
bg	1	1.870755e-05	625	106772	3416704	624	0.020622
bg	1	1.852026e-05	626	106936	3421952	625	0.020448
bg	1	1.833449e-05	627	107101	3427232	625	0.020275
bg	1	1.815173e-05	628	107265	3432480	625	0.020105
bg	1	1.797037e-05	629	107429	3437728	625	0.019936
bg	1	1.779018e-05	630	107594	3443008	625	0.019767
bg	1	1.761276e-05	631	107758	3448256	625	0.019601
bg	1	1.743608e-05	632	107922	3453504	625	0.019435
bg	1	1.726236e-05	633	108084	3458688	626	0.019272
bg	1	1.708990e-05	634	108247	3463904	626	0.019109
bg	1	1.691802e-05	635	108412	3469184	626	0.018947
bg	1	1.674898e-05	636	108575	3474400	626	0.018788
bg	1	1.658140e-05	637	108739	3479648	626	0.018629
bg	1	1.641561e-05	638	108903	3484896	627	0.018472
bg	1	1.625181e-05	639	109065	3490080	628	0.018316
bg	1	1.608884e-05	640	109229	3495328	627	0.018161
bg	1	1.592817e-05	641	109393	3500576	627	0.018008
bg	1	1.576882e-05	642	109557	3505824	629	0.017855
bg	1	1.561178e-05	643	109720	3511040	629	0.017705
bg	1	1.545555e-05	644	109884	3516288	629	0.017555
bg	1	1.530033e-05	645	110049	3521568	629	0.017406
bg	1	1.514745e-05	646	110213	3526816	628	0.017259
bg	1	1.499693e-05	647	110376	3532032	628	0.017114
bg	1	1.484621e-05	648	110541	3537312	629	0.016969
bg	1	1.469796e-05	649	110705	3542560	629	0.016825
bg	1	1.455132e-05	650	110869	3547808	630	0.016683
bg	1	1.440579e-05	651	111033	3553056	631	0.016542
bg	1	1.426103e-05	652	111198	3558336	631	0.016401
bg	1	1.411859e-05	653	111362	3563584	631	0.016263
bg	1	1.397765e-05	654	111525	3568800	632	0.016125
bg	1	1.383778e-05	655	111689	3574048	632	0.015988
bg	1	1.369900e-05	656	111853	3579296	633	0.015853
bg	1	1.356215e-05	657	112016	3584512	635	0.015718
bg	1	1.342645e-05	658	112180	3589760	636	0.015585
bg	1	1.329223e-05	659	112343	3594976	637	0.015453
bg	1	1.315954e-05	660	112504	3600128	637	0.015322
bg	1	1.302834e-05	661	112667	3605344	637	0.015193
bg	1	1.289730e-05	662	112832	3610624	638	0.015063
bg	1	1.276842e-05	663	112996	3615872	638	0.014935
bg	1	1.264125e-05	664	113159	3621088	638	0.014809
bg	1	1.251463e-05	665	113322	3626304	638	0.014683
bg	1	1.238926e-05	666	113486	3631552	638	0.014558
bg	1	1.226546e-05	667	113650	3636800	640	0.014435
bg	1	1.214296e-05	668	113813	3642016	642	0.014312
bg	1	1.202158e-05	669	113977	3647264	644	0.014191
bg	1	1.190128e-05	670	114140	3652480	646	0.014070
bg	1	1.178207e-05	671	114304	3657728	647	0.013950
bg	1	1.166444e-05	672	114468	3662976	647	0.013832
bg	1	1.154795e-05	673	114631	3668192	647	0.013714
bg	1	1.143252e-05	674	114794	3673408	648	0.013598
bg	1	1.131799e-05	675	114958	3678656	648	0.013482
bg	1	1.120460e-05	676	115115	3683680	649	0.013367
bg	1	1.109247e-05	677	115279	3688928	649	0.013253
bg	1	1.098169e-05	678	115443	3694176	650	0.013141
bg	1	1.087219e-05	679	115606	3699392	650	0.013029
bg	1	1.076349e-05	680	115768	3704576	651	0.012918
bg	1	1.065598e-05	681	115931	3709792	651	0.012808
bg	1	1.054918e-05	682	116095	3715040	653	0.012699
bg	1	1.044385e-05	683	116259	3720288	653	0.012591
bg	1	1.033946e-05	684	116423	3725536	654	0.012484
bg	1	1.023556e-05	685	116588	3730816	654	0.012377
bg	1	1.013344e-05	686	116751	3736032	655	0.012272
bg	1	1.003193e-05	687	116913	3741216	655	0.012167
bg	1	9.931521e-06	688	117077	3746464	656	0.012063
bg	1	9.832437e-06	689	117240	3751680	658	0.011960
bg	1	9.734430e-06	690	117403	3756896	658	0.011859
bg	1	9.637038e-06	691	117566	3762112	659	0.011757
bg	1	9.540527e-06	692	117730	3767360	660	0.011657
bg	1	9.445235e-06	693	117894	3772608	660	0.011558
bg	1	9.350563e-06	694	118058	3777856	660	0.011459
bg	1	9.257202e-06	695	118221	3783072	661	0.011361
bg	1	9.164507e-06	696	118385	3788320	664	0.011264
bg	1	9.072733e-06	697	118549	3793568	665	0.011168
bg	1	8.981879e-06	698	118713	3798816	665	0.011072
bg	1	8.892228e-06	699	118877	3804064	665	0.010978
bg	1	8.803511e-06	700	119041	3809312	666	0.010884
bg	1	8.715220e-06	701	119206	3814592	666	0.010791
bg	1	8.628239e-06	702	119368	3819776	666	0.010699
bg	1	8.541873e-06	703	119532	3825024	667	0.010607
bg	1	8.456379e-06	704	119695	3830240	667	0.010516
bg	1	8.371689e-06	705	119859	3835488	667	0.010426
bg	1	8.288069e-06	706	120023	3840736	667	0.010337
bg	1	8.205387e-06	707	120187	3845984	667	0.010249
bg	1	8.123211e-06	708	120351	3851232	667	0.010161
bg	1	8.041971e-06	709	120514	3856448	667	0.010074
bg	1	7.961651e-06	710	120678	3861696	667	0.009988
bg	1	7.881768e-06	711	120838	3866816	667	0.009902
bg	1	7.803144e-06	712	121001	3872032	667	0.009817
bg	1	7.725465e-06	713	121164	3877248	667	0.009734
bg	1	7.648072e-06	714	121328	3882496	669	0.009650
bg	1	7.571229e-06	715	121492	3887744	670	0.009567
bg	1	7.495926e-06	716	121654	3892928	670	0.009486
bg	1	7.420841e-06	717	121817	3898144	671	0.009404
bg	1	7.346732e-06	718	121980	3903360	672	0.009324
bg	1	7.273242e-06	719	122144	3908608	673	0.009244
bg	1	7.200335e-06	720	122308	3913856	677	0.009164
bg	1	7.128406e-06	721	122471	3919072	678	0.009086
bg	1	7.057128e-06	722	122635	3924320	678	0.009008
bg	1	6.986484e-06	723	122798	3929536	679	0.008931
bg	1	6.916820e-06	724	122961	3934752	679	0.008854
bg	1	6.847380e-06	725	123126	3940032	680	0.008778
bg	1	6.779161e-06	726	123289	3945248	682	0.008703
bg	1	6.711297e-06	727	123453	3950496	683	0.008628
bg	1	6.644065e-06	728	123616	3955712	683	0.008554
bg	1	6.577698e-06	729	123779	3960928	684	0.008480
bg	1	6.511714e-06	730	123943	3966176	684	0.008407
bg	1	6.446737e-06	731	124106	3971392	685	0.008335
bg	1	6.382200e-06	732	124270	3976640	686	0.008264
bg	1	6.318530e-06	733	124434	3981888	688	0.008193
bg	1	6.255130e-06	734	124598	3987136	689	0.008122
bg	1	6.192747e-06	735	124761	3992352	690	0.008052
bg	1	6.130928e-06	736	124925	3997600	691	0.007983
bg	1	6.069556e-06	737	125081	4002592	691	0.007914
bg	1	6.008718e-06	738	125245	4007840	693	0.007846
bg	1	5.948652e-06	739	125408	4013056	693	0.007779
bg	1	5.889305e-06	740	125571	4018272	693	0.007712
bg	1	5.830177e-06	741	125736	4023552	694	0.007645
bg	1	5.772139e-06	742	125899	4028768	695	0.007580
bg	1	5.714127e-06	743	126063	4034016	698	0.007514
bg	1	5.657128e-06	744	126227	4039264	698	0.007450
bg	1	5.600455e-06	745	126391	4044512	698	0.007386
bg	1	5.544520e-06	746	126554	4049728	698	0.007322
bg	1	5.489272e-06	747	126716	4054912	698	0.007259
bg	1	5.434180e-06	748	126881	4060192	700	0.007197
bg	1	5.379787e-06	749	127044	4065408	701	0.007134
bg	1	5.326103e-06	750	127207	4070624	702	0.007073
bg	1	5.272731e-06	751	127371	4075872	703	0.007012
bg	1	5.220190e-06	752	127533	4081056	704	0.006952
bg	1	5.167890e-06	753	127694	4086208	705	0.006892
bg	1	5.116199e-06	754	127857	4091424	705	0.006832
bg	1	5.065107e-06	755	128021	4096672	707	0.006774
bg	1	5.014334e-06	756	128183	4101856	708	0.006715
bg	1	4.964151e-06	757	128347	4107104	709	0.006657
bg	1	4.914782e-06	758	128509	4112288	710	0.006600
bg	1	4.865516e-06	759	128673	4117536	711	0.006543
bg	1	4.816805e-06	760	128837	4122784	711	0.006487
bg	1	4.768743e-06	761	129000	4128000	712	0.006431
bg	1	4.720958e-06	762	129164	4133248	713	0.006375
bg	1	4.673786e-06	763	129328	4138496	714	0.006320
bg	1	4.626959e-06	764	129491	4143712	715	0.006266
bg	1	4.580623e-06	765	129654	4148928	715	0.006211
bg	1	4.534998e-06	766	129817	4154144	716	0.006158
bg	1	4.489586e-06	767	129980	4159360	717	0.006105
bg	1	4.444643e-06	768	130144	4164608	718	0.006052
bg	1	4.400363e-06	769	130307	4169824	719	0.006000
bg	1	4.356222e-06	770	130470	4175040	721	0.005948
bg	1	4.312626e-06	771	130634	4180288	721	0.005897
bg	1	4.269521e-06	772	130798	4185536	723	0.005846
bg	1	4.226850e-06	773	130962	4190784	725	0.005795
bg	1	4.184520e-06	774	131126	4196032	726	0.005745
bg	1	4.142845e-06	775	131288	4201216	726	0.005696
bg	1	4.101277e-06	776	131452	4206464	726	0.005646
bg	1	4.060244e-06	777	131615	4211680	727	0.005598
bg	1	4.019697e-06	778	131779	4216928	728	0.005549
bg	1	3.979546e-06	779	131942	4222144	730	0.005501
bg	1	3.939736e-06	780	132105	4227360	730	0.005454
bg	1	3.900277e-06	781	132266	4232512	730	0.005407
bg	1	3.861247e-06	782	132429	4237728	730	0.005360
bg	1	3.822689e-06	783	132593	4242976	730	0.005314
bg	1	3.784424e-06	784	132755	4248160	732	0.005268
bg	1	3.746594e-06	785	132919	4253408	732	0.005222
bg	1	3.709229e-06	786	133082	4258624	733	0.005177
bg	1	3.672151e-06	787	133246	4263872	734	0.005132
bg	1	3.635417e-06	788	133410	4269120	734	0.005088
bg	1	3.598954e-06	789	133574	4274368	735	0.005044
bg	1	3.562936e-06	790	133738	4279616	737	0.005000
bg	1	3.527346e-06	791	133902	4284864	738	0.004957
bg	1	3.492181e-06	792	134065	4290080	739	0.004914
bg	1	3.457253e-06	793	134229	4295328	741	0.004872
bg	1	3.422533e-06	794	134393	4300576	741	0.004829
bg	1	3.388284e-06	795	134556	4305792	742	0.004787
bg	1	3.354570e-06	796	134719	4311008	742	0.004746
bg	1	3.320913e-06	797	134883	4316256	744	0.004705
bg	1	3.287747e-06	798	135047	4321504	745	0.004664
bg	1	3.254789e-06	799	135211	4326752	746	0.004624
bg	1	3.222324e-06	800	135374	4331968	746	0.004584
bg	1	3.190034e-06	801	135538	4337216	746	0.004544
bg	1	3.158265e-06	802	135701	4342432	746	0.004505
bg	1	3.126624e-06	803	135864	4347648	748	0.004466
bg	1	3.095299e-06	804	136026	4352832	748	0.004427
bg	1	3.064316e-06	805	136189	4358048	749	0.004389
bg	1	3.033675e-06	806	136353	4363296	752	0.004351
bg	1	3.003388e-06	807	136516	4368512	753	0.004313
bg	1	2.973390e-06	808	136680	4373760	753	0.004276
bg	1	2.943667e-06	809	136844	4379008	753	0.004239
bg	1	2.914226e-06	810	137008	4384256	753	0.004202
bg	1	2.885013e-06	811	137172	4389504	753	0.004165
bg	1	2.856284e-06	812	137334	4394688	753	0.004129
bg	1	2.827589e-06	813	137496	4399872	754	0.004093
bg	1	2.799433e-06	814	137658	4405056	755	0.004058
bg	1	2.771404e-06	815	137822	4410304	757	0.004023
bg	1	2.743749e-06	816	137985	4415520	760	0.003988
bg	1	2.716171e-06	817	138148	4420736	760	0.003953
bg	1	2.689025e-06	818	138312	4425984	760	0.003919
bg	1	2.662165e-06	819	138476	4431232	760	0.003885
bg	1	2.635497e-06	820	138640	4436480	761	0.003851
bg	1	2.609196e-06	821	138802	4441664	762	0.003818
bg	1	2.583112e-06	822	138965	4446880	762	0.003785
bg	1	2.557219e-06	823	139128	4452096	763	0.003752
bg	1	2.531699e-06	824	139290	4457280	764	0.003720
bg	1	2.506430e-06	825	139453	4462496	765	0.003687
bg	1	2.481355e-06	826	139617	4467744	766	0.003655
bg	1	2.456530e-06	827	139781	4472992	766	0.003624
bg	1	2.431882e-06	828	139945	4478240	767	0.003592
bg	1	2.407699e-06	829	140107	4483424	767	0.003561
bg	1	2.383488e-06	830	140271	4488672	768	0.003530
bg	1	2.359688e-06	831	140435	4493920	769	0.003499
bg	1	2.336112e-06	832	140599	4499168	769	0.003469
bg	1	2.312825e-06	833	140759	4504288	769	0.003439
bg	1	2.289683e-06	834	140923	4509536	769	0.003409
bg	1	2.266750e-06	835	141087	4514784	770	0.003379
bg	1	2.244013e-06	836	141251	4520032	770	0.003350
bg	1	2.221620e-06	837	141415	4525280	771	0.003321
bg	1	2.199379e-06	838	141579	4530528	773	0.003292
bg	1	2.177420e-06	839	141743	4535776	773	0.003264
bg	1	2.155686e-06	840	141905	4540960	775	0.003235
bg	1	2.134042e-06	841	142068	4546176	775	0.003207
bg	1	2.112688e-06	842	142231	4551392	775	0.003179
bg	1	2.091566e-06	843	142394	4556608	776	0.003152
bg	1	2.070675e-06	844	142557	4561824	776	0.003124
bg	1	2.049977e-06	845	142720	4567040	777	0.003097
bg	1	2.029504e-06	846	142884	4572288	777	0.003070
bg	1	2.009198e-06	847	143048	4577536	777	0.003044
bg	1	1.989074e-06	848	143212	4582784	777	0.003017
bg	1	1.969160e-06	849	143375	4588000	778	0.002991
bg	1	1.949542e-06	850	143538	4593216	778	0.002965
bg	1	1.929970e-06	851	143702	4598464	778	0.002939
bg	1	1.910761e-06	852	143865	4603680	778	0.002914
bg	1	1.891600e-06	853	144029	4608928	778	0.002888
bg	1	1.872745e-06	854	144191	4614112	778	0.002863
bg	1	1.853950e-06	855	144355	4619360	779	0.002838
bg	1	1.835474e-06	856	144518	4624576	780	0.002814
bg	1	1.817122e-06	857	144680	4629760	780	0.002789
bg	1	1.798896e-06	858	144844	4635008	782	0.002765
bg	1	1.780961e-06	859	145007	4640224	782	0.002741
bg	1	1.763157e-06	860	145170	4645440	782	0.002717
bg	1	1.745532e-06	861	145333	4650656	784	0.002694
bg	1	1.728074e-06	862	145497	4655904	786	0.002670
bg	1	1.710704e-06	863	145661	4661152	786	0.002647
bg	1	1.693653e-06	864	145823	4666336	788	0.002624
bg	1	1.676676e-06	865	145987	4671584	792	0.002601
bg	1	1.659973e-06	866	146148	4676736	792	0.002579
bg	1	1.643350e-06	867	146312	4681984	793	0.002556
bg	1	1.626894e-06	868	146475	4687200	793	0.002534
bg	1	1.610617e-06	869	146639	4692448	793	0.002512
bg	1	1.594548e-06	870	146802	4697664	794	0.002490
bg	1	1.578541e-06	871	146965	4702880	795	0.002468
bg	1	1.562814e-06	872	147128	4708096	795	0.002447
bg	1	1.547137e-06	873	147292	4713344	795	0.002426
bg	1	1.531702e-06	874	147455	4718560	797	0.002405
bg	1	1.516344e-06	875	147618	4723776	799	0.002384
bg	1	1.501192e-06	876	147781	4728992	799	0.002363
bg	1	1.486238e-06	877	147944	4734208	799	0.002343
bg	1	1.471346e-06	878	148108	4739456	799	0.002322
bg	1	1.456613e-06	879	148272	4744704	801	0.002302
bg	1	1.442083e-06	880	148434	4749888	801	0.002282
bg	1	1.427645e-06	881	148597	4755104	801	0.002262
bg	1	1.413376e-06	882	148760	4760320	802	0.002243
bg	1	1.399263e-06	883	148923	4765536	803	0.002223
bg	1	1.385274e-06	884	149086	4770752	804	0.002204
bg	1	1.371403e-06	885	149249	4775968	804	0.002185
bg	1	1.357681e-06	886	149412	4781184	804	0.002166
bg	1	1.344112e-06	887	149575	4786400	804	0.002147
bg	1	1.330682e-06	888	149738	4791616	804	0.002128
bg	1	1.317372e-06	889	149901	4796832	804	0.002110
bg	1	1.304190e-06	890	150064	4802048	804	0.002091
bg	1	1.291124e-06	891	150227	4807264	806	0.002073
bg	1	1.278213e-06	892	150390	4812480	807	0.002055
bg	1	1.265412e-06	893	150552	4817664	809	0.002037
bg	1	1.252797e-06	894	150715	4822880	810	0.002020
bg	1	1.240264e-06	895	150879	4828128	810	0.002002
bg	1	1.227893e-06	896	151042	4833344	812	0.001985
bg	1	1.215568e-06	897	151206	4838592	813	0.001967
bg	1	1.203417e-06	898	151369	4843808	814	0.001950
bg	1	1.191374e-06	899	151532	4849024	814	0.001933
bg	1	1.179509e-06	900	151694	4854208	815	0.001917
bg	1	1.167685e-06	901	151858	4859456	815	0.001900
bg	1	1.156024e-06	902	152020	4864640	815	0.001884
bg	1	1.144477e-06	903	152182	4869824	815	0.001867
bg	1	1.132984e-06	904	152346	4875072	815	0.001851
bg	1	1.121672e-06	905	152507	4880224	818	0.001835
bg	1	1.110470e-06	906	152669	4885408	819	0.001819
bg	1	1.099316e-06	907	152832	4890624	819	0.001803
bg	1	1.088380e-06	908	152994	4895808	820	0.001788
bg	1	1.077491e-06	909	153158	4901056	820	0.001772
bg	1	1.066679e-06	910	153321	4906272	820	0.001757
bg	1	1.056011e-06	911	153485	4911520	822	0.001741
bg	1	1.045473e-06	912	153648	4916736	822	0.001726
bg	1	1.034987e-06	913	153811	4921952	823	0.001711
bg	1	1.024661e-06	914	153973	4927136	824	0.001696
bg	1	1.014390e-06	915	154137	4932384	825	0.001682
bg	1	1.004266e-06	916	154299	4937568	825	0.001667
bg	1	9.942587e-07	917	154461	4942752	825	0.001653
bg	1	9.842584e-07	918	154626	4948032	826	0.001638
bg	1	9.744184e-07	919	154790	4953280	828	0.001624
bg	1	9.646959e-07	920	154953	4958496	828	0.001610
bg	1	9.550386e-07	921	155117	4963744	831	0.001596
bg	1	9.454970e-07	922	155279	4968928	832	0.001582
bg	1	9.360215e-07	923	155443	4974176	834	0.001568
bg	1	9.266909e-07	924	155605	4979360	835	0.001555
bg	1	9.174145e-07	925	155769	4984608	835	0.001541
bg	1	9.082192e-07	926	155933	4989856	835	0.001528
bg	1	8.991371e-07	927	156097	4995104	837	0.001515
bg	1	8.901668e-07	928	156260	5000320	837	0.001502
bg	1	8.812694e-07	929	156423	5005536	837	0.001489
bg	1	8.724833e-07	930	156586	5010752	839	0.001476
bg	1	8.637135e-07	931	156749	5015968	839	0.001463
bg	1	8.550853e-07	932	156912	5021184	840	0.001450
bg	1	8.465676e-07	933	157075	5026400	841	0.001438
bg	1	8.380607e-07	934	157238	5031616	842	0.001425
bg	1	8.296798e-07	935	157402	5036864	843	0.001413
bg	1	8.213819e-07	936	157565	5042080	844	0.001401
bg	1	8.131768e-07	937	157728	5047296	844	0.001388
bg	1	8.050585e-07	938	157891	5052512	845	0.001376
bg	1	7.969857e-07	939	158054	5057728	846	0.001365
bg	1	7.890276e-07	940	158217	5062944	847	0.001353
bg	1	7.811488e-07	941	158379	5068128	849	0.001341
bg	1	7.733260e-07	942	158542	5073344	852	0.001329
bg	1	7.655907e-07	943	158705	5078560	854	0.001318
bg	1	7.579344e-07	944	158869	5083808	854	0.001307
bg	1	7.503817e-07	945	159032	5089024	855	0.001295
bg	1	7.428579e-07	946	159196	5094272	856	0.001284
bg	1	7.354143e-07	947	159360	5099520	856	0.001273
bg	1	7.280748e-07	948	159523	5104736	856	0.001262
bg	1	7.207803e-07	949	159687	5109984	858	0.001251
bg	1	7.135859e-07	950	159848	5115136	859	0.001240
bg	1	7.064693e-07	951	160011	5120352	861	0.001230
bg	1	6.993850e-07	952	160175	5125600	862	0.001219
bg	1	6.924107e-07	953	160338	5130816	862	0.001208
bg	1	6.854698e-07	954	160501	5136032	862	0.001198
bg	1	6.785967e-07	955	160665	5141280	863	0.001188
bg	1	6.718154e-07	956	160828	5146496	863	0.001177
bg	1	6.651136e-07	957	160991	5151712	863	0.001167
bg	1	6.584475e-07	958	161155	5156960	865	0.001157
bg	1	6.518704e-07	959	161318	5162176	865	0.001147
bg	1	6.453493e-07	960	161482	5167424	865	0.001137
bg	1	6.389004e-07	961	161645	5172640	865	0.001127
bg	1	6.325026e-07	962	161807	5177824	867	0.001118
bg	1	6.262008e-07	963	161968	5182976	869	0.001108
bg	1	6.199110e-07	964	162132	5188224	869	0.001098
bg	1	6.137308e-07	965	162295	5193440	869	0.001089
bg	1	6.075809e-07	966	162459	5198688	869	0.001080
bg	1	6.015117e-07	967	162622	5203904	870	0.001070
bg	1	5.954850e-07	968	162786	5209152	872	0.001061
bg	1	5.895468e-07	969	162949	5214368	872	0.001052
bg	1	5.836471e-07	970	163112	5219584	872	0.001043
bg	1	5.778150e-07	971	163276	5224832	874	0.001034
bg	1	5.720187e-07	972	163440	5230080	874	0.001025
bg	1	5.663141e-07	973	163603	5235296	875	0.001016
bg	1	5.606523e-07	974	163767	5240544	875	0.001007
bg	1	5.550522e-07	975	163930	5245760	875	0.000999
bg	1	5.494970e-07	976	164094	5251008	875	0.000990
bg	1	5.439938e-07	977	164258	5256256	875	0.000982
bg	1	5.385545e-07	978	164422	5261504	876	0.000973
bg	1	5.331869e-07	979	164585	5266720	877	0.000965
bg	1	5.278512e-07	980	164748	5271936	877	0.000956
bg	1	5.225695e-07	981	164911	5277152	877	0.000948
bg	1	5.173563e-07	982	165073	5282336	877	0.000940
bg	1	5.121525e-07	983	165237	5287584	878	0.000932
bg	1	5.070414e-07	984	165400	5292800	881	0.000924
bg	1	5.019757e-07	985	165564	5298048	882	0.000916
bg	1	4.969381e-07	986	165722	5303104	883	0.000908
bg	1	4.919921e-07	987	165884	5308288	884	0.000900
bg	1	4.870592e-07	988	166048	5313536	884	0.000893
bg	1	4.821927e-07	989	166212	5318784	885	0.000885
bg	1	4.773566e-07	990	166376	5324032	885	0.000877
bg	1	4.726176e-07	991	166538	5329216	885	0.000870
bg	1	4.678730e-07	992	166702	5334464	885	0.000862
bg	1	4.631831e-07	993	166865	5339680	885	0.000855
bg	1	4.585569e-07	994	167028	5344896	886	0.000848
bg	1	4.539768e-07	995	167191	5350112	887	0.000840
bg	1	4.494306e-07	996	167354	5355328	887	0.000833
bg	1	4.449313e-07	997	167516	5360512	888	0.000826
bg	1	4.404897e-07	998	167678	5365696	890	0.000819
bg	1	4.360876e-07	999	167842	5370944	891	0.000812
bg	1	4.317279e-07	1000	168006	5376192	894	0.000805


==> results/kdda1k.txt <==
lambda=0.000100 		  Tot-time=1000 
************************************
Parsing graph in Matrix Market format: 
Within parse_MatrixMarket_CSC()
Coloring Rouinte: Number of threads: 48
 Number of procs: 48
%%MatrixMarket matrix coordinate real general
|S|= 8407752, |T|= 20216830, |E|= 305613510 
Matrix is of type: Unsymmetric Real or Complex
Done reading from file.
Done cumulative addition for edgeListPtrs:   0.062676 sec.
Sanity Check: |E| = 305613510, rowPtr[NV]= 305613510
Time for allocating memory for marks and edgeList = 0.000031
Building edgeList...
Time for building edgeList = 2.608929
Time taken to read and build graph is 180.51 sec.
************************************
Building CSR format... 
Time taken to build CSR format: 0.00 sec.
************************************
Normalizing...Time to compute normalized matrix: 1.420208
Building CSR format from CSC format...
|Rows|= 8407752, |Cols|= 20216830, |E|= 305613510 
Built colPtrs in 0.012 seconds
Sanity Check: |E| = 305613510, colPtr[NRows]= 305613510
Building edgeList...
Time for building edgeList = 19.131150
Time to allocate memory for r, y, w and z: 0.000042
Within parse_YVector()
Number of threads: 48
 Number of procs: 48
|Y|= 8407752
Reading the Y values...
Done reading from file. It took 2.681968 seconds.
************************************
Calling algorithms...
alg	cluster	lambda	time	iter	updates	nnz	obj
bg	0	1.000000e-04	2	1	32	0	0.693147
bg	0	9.783543e-05	4	2	64	0	0.693147
bg	0	9.572364e-05	6	3	96	0	0.693147
bg	0	9.365725e-05	8	4	128	0	0.693147
bg	0	9.163631e-05	10	5	160	0	0.693147
bg	0	8.965372e-05	13	6	192	0	0.693147
bg	0	8.771707e-05	15	7	224	0	0.693147
bg	0	8.582102e-05	17	8	256	0	0.693147
bg	0	8.396599e-05	19	9	288	0	0.693147
bg	0	8.215299e-05	21	10	320	0	0.693147
bg	0	8.037836e-05	23	11	352	0	0.693147
bg	0	7.864170e-05	26	12	384	0	0.693147
bg	0	7.694259e-05	28	13	416	0	0.693147
bg	0	7.527997e-05	30	14	448	0	0.693147
bg	0	7.365301e-05	32	15	480	0	0.693147
bg	0	7.206060e-05	34	16	512	0	0.693147
bg	0	7.050364e-05	36	17	544	0	0.693147
bg	0	6.898143e-05	39	18	576	0	0.693147
bg	0	6.749255e-05	41	19	608	0	0.693147
bg	0	6.603624e-05	43	20	640	0	0.693147
bg	0	6.460879e-05	45	21	672	0	0.693147
bg	0	6.321333e-05	47	22	704	0	0.693147
bg	0	6.184653e-05	49	23	736	0	0.693147
bg	0	6.050990e-05	52	24	768	0	0.693147
bg	0	5.920314e-05	54	25	800	0	0.693147
bg	0	5.792467e-05	56	26	832	0	0.693147
bg	0	5.667255e-05	58	27	864	0	0.693147
bg	0	5.544662e-05	60	28	896	0	0.693147
bg	0	5.424736e-05	63	29	928	0	0.693147
bg	0	5.307457e-05	65	30	960	0	0.693147
bg	0	5.192738e-05	67	31	992	0	0.693147
bg	0	5.080580e-05	69	32	1024	0	0.693147
bg	0	4.970917e-05	71	33	1056	0	0.693147
bg	0	4.863600e-05	73	34	1088	0	0.693147
bg	0	4.758628e-05	76	35	1120	0	0.693147
bg	0	4.655927e-05	78	36	1152	0	0.693147
bg	0	4.555457e-05	80	37	1184	0	0.693147
bg	0	4.456983e-05	82	38	1216	0	0.693147
bg	0	4.360796e-05	84	39	1248	0	0.693147
bg	0	4.266611e-05	86	40	1280	0	0.693147
bg	0	4.174534e-05	89	41	1312	0	0.693147
bg	0	4.084450e-05	91	42	1344	0	0.693147
bg	0	3.996224e-05	93	43	1376	0	0.693147
bg	0	3.910007e-05	95	44	1408	0	0.693147
bg	0	3.825527e-05	97	45	1440	0	0.693147
bg	0	3.742960e-05	99	46	1472	1	0.693147
bg	0	3.660996e-05	102	47	1504	2	0.693147
bg	0	3.579996e-05	104	48	1536	3	0.693147
bg	0	3.499366e-05	106	49	1568	4	0.693147
bg	0	3.420097e-05	109	50	1600	6	0.693147
bg	0	3.341780e-05	111	51	1632	6	0.693147
bg	0	3.264661e-05	113	52	1664	11	0.693147
bg	0	3.188700e-05	116	53	1696	14	0.693147
bg	0	3.113483e-05	118	54	1728	15	0.693147
bg	0	3.039885e-05	120	55	1760	15	0.693147
bg	0	2.968050e-05	123	56	1792	15	0.693147
bg	0	2.897874e-05	125	57	1824	16	0.693147
bg	0	2.829285e-05	128	58	1856	17	0.693147
bg	0	2.761277e-05	130	59	1888	18	0.693147
bg	0	2.693842e-05	133	60	1920	21	0.693147
bg	0	2.626784e-05	135	61	1952	21	0.693147
bg	0	2.560931e-05	138	62	1984	22	0.693147
bg	0	2.496770e-05	140	63	2016	23	0.693147
bg	0	2.434356e-05	143	64	2048	23	0.693147
bg	0	2.372862e-05	145	65	2080	23	0.693147
bg	0	2.312699e-05	148	66	2112	25	0.693147
bg	0	2.253945e-05	150	67	2144	28	0.693147
bg	0	2.196438e-05	153	68	2176	31	0.693147
bg	0	2.139808e-05	156	69	2208	31	0.693147
bg	0	2.084423e-05	158	70	2240	31	0.693147
bg	0	2.030622e-05	161	71	2272	32	0.693147
bg	0	1.978171e-05	163	72	2304	32	0.693147
bg	0	1.926995e-05	166	73	2336	32	0.693147
bg	0	1.877235e-05	169	74	2368	32	0.693147
bg	0	1.828602e-05	171	75	2400	32	0.693147
bg	0	1.781340e-05	174	76	2432	32	0.693147
bg	0	1.735244e-05	176	77	2464	32	0.693147
bg	0	1.690526e-05	179	78	2496	32	0.693147
bg	0	1.646746e-05	182	79	2528	32	0.693147
bg	0	1.604170e-05	184	80	2560	32	0.693147
bg	0	1.562676e-05	187	81	2592	32	0.693147
bg	0	1.522325e-05	189	82	2624	32	0.693147
bg	0	1.482905e-05	192	83	2656	32	0.693147
bg	0	1.444601e-05	195	84	2688	32	0.693147
bg	0	1.407273e-05	197	85	2720	32	0.693147
bg	0	1.370883e-05	200	86	2752	32	0.693147
bg	0	1.335488e-05	202	87	2784	32	0.693147
bg	0	1.300971e-05	205	88	2816	32	0.693147
bg	0	1.267463e-05	208	89	2848	32	0.693147
bg	0	1.234764e-05	210	90	2880	32	0.693146
bg	0	1.201685e-05	213	91	2912	32	0.693146
bg	0	1.170550e-05	216	92	2944	32	0.693146
bg	0	1.140377e-05	218	93	2976	32	0.693146
bg	0	1.110852e-05	221	94	3008	32	0.693146
bg	0	1.082091e-05	223	95	3040	32	0.693146
bg	0	1.054079e-05	226	96	3072	32	0.693146
bg	0	1.026843e-05	229	97	3104	32	0.693146
bg	0	1.000281e-05	231	98	3136	32	0.693146
bg	0	9.743678e-06	234	99	3168	32	0.693146
bg	0	9.491467e-06	236	100	3200	32	0.693146
bg	0	9.246363e-06	239	101	3232	32	0.693146
bg	0	9.007250e-06	242	102	3264	32	0.693146
bg	0	8.774108e-06	244	103	3296	32	0.693146
bg	0	8.547594e-06	247	104	3328	32	0.693146
bg	0	8.325825e-06	249	105	3360	32	0.693146
bg	0	8.110527e-06	252	106	3392	32	0.693146
bg	0	7.901054e-06	255	107	3424	32	0.693145
bg	0	7.697095e-06	257	108	3456	32	0.693145
bg	0	7.497512e-06	260	109	3488	32	0.693145
bg	0	7.303077e-06	262	110	3520	32	0.693145
bg	0	7.114045e-06	265	111	3552	32	0.693145
bg	0	6.929799e-06	268	112	3584	32	0.693145
bg	0	6.750583e-06	270	113	3616	32	0.693145
bg	0	6.575747e-06	273	114	3648	32	0.693145
bg	0	6.405528e-06	276	115	3680	32	0.693145
bg	0	6.239323e-06	278	116	3712	32	0.693145
bg	0	6.078107e-06	281	117	3744	32	0.693145
bg	0	5.920518e-06	283	118	3776	32	0.693145
bg	0	5.767459e-06	286	119	3808	32	0.693145
bg	0	5.617856e-06	289	120	3840	32	0.693144
bg	0	5.472422e-06	291	121	3872	32	0.693144
bg	0	5.330349e-06	294	122	3904	32	0.693144
bg	0	5.192426e-06	296	123	3936	32	0.693144
bg	0	5.057669e-06	299	124	3968	32	0.693144
bg	0	4.926752e-06	302	125	4000	32	0.693144
bg	0	4.799014e-06	304	126	4032	32	0.693144
bg	0	4.674815e-06	307	127	4064	32	0.693144
bg	0	4.553872e-06	309	128	4096	32	0.693144
bg	0	4.436190e-06	312	129	4128	32	0.693144
bg	0	4.321449e-06	315	130	4160	32	0.693144
bg	0	4.209535e-06	317	131	4192	32	0.693143
bg	0	4.100695e-06	320	132	4224	32	0.693143
bg	0	3.994551e-06	323	133	4256	32	0.693143
bg	0	3.891210e-06	325	134	4288	32	0.693143
bg	0	3.790206e-06	328	135	4320	32	0.693143
bg	0	3.692450e-06	330	136	4352	32	0.693143
bg	0	3.596698e-06	333	137	4384	32	0.693143
bg	0	3.503695e-06	336	138	4416	32	0.693143
bg	0	3.412926e-06	338	139	4448	32	0.693143
bg	0	3.324534e-06	341	140	4480	32	0.693143
bg	0	3.238445e-06	343	141	4512	32	0.693143
bg	0	3.154707e-06	346	142	4544	32	0.693142
bg	0	3.073104e-06	349	143	4576	32	0.693142
bg	0	2.993521e-06	351	144	4608	32	0.693142
bg	0	2.916092e-06	354	145	4640	32	0.693142
bg	0	2.840514e-06	356	146	4672	32	0.693142
bg	0	2.767039e-06	359	147	4704	32	0.693142
bg	0	2.695040e-06	362	148	4736	32	0.693142
bg	0	2.625229e-06	364	149	4768	32	0.693142
bg	0	2.557029e-06	367	150	4800	32	0.693142
bg	0	2.490800e-06	370	151	4832	32	0.693142
bg	0	2.426131e-06	372	152	4864	32	0.693141
bg	0	2.363266e-06	375	153	4896	32	0.693141
bg	0	2.302176e-06	377	154	4928	32	0.693141
bg	0	2.242551e-06	380	155	4960	32	0.693141
bg	0	2.184602e-06	383	156	4992	32	0.693141
bg	0	2.127850e-06	385	157	5024	32	0.693141
bg	0	2.072795e-06	388	158	5056	32	0.693141
bg	0	2.019040e-06	390	159	5088	32	0.693141
bg	0	1.966821e-06	393	160	5120	32	0.693141
bg	0	1.915808e-06	396	161	5152	32	0.693141
bg	0	1.866234e-06	398	162	5184	32	0.693140
bg	0	1.817802e-06	401	163	5216	32	0.693140
bg	0	1.770835e-06	403	164	5248	32	0.693140
bg	0	1.724942e-06	406	165	5280	32	0.693140
bg	0	1.680260e-06	409	166	5312	32	0.693140
bg	0	1.636664e-06	411	167	5344	32	0.693140
bg	0	1.594269e-06	414	168	5376	32	0.693140
bg	0	1.552954e-06	417	169	5408	32	0.693140
bg	0	1.512774e-06	419	170	5440	32	0.693140
bg	0	1.473613e-06	422	171	5472	32	0.693140
bg	0	1.435399e-06	424	172	5504	32	0.693139
bg	0	1.398307e-06	427	173	5536	32	0.693139
bg	0	1.362052e-06	430	174	5568	32	0.693139
bg	0	1.326844e-06	432	175	5600	32	0.693139
bg	0	1.292457e-06	435	176	5632	32	0.693139
bg	0	1.259020e-06	437	177	5664	32	0.693139
bg	0	1.226362e-06	440	178	5696	32	0.693139
bg	0	1.194602e-06	443	179	5728	32	0.693139
bg	0	1.163605e-06	445	180	5760	32	0.693139
bg	0	1.133523e-06	448	181	5792	32	0.693138
bg	0	1.104167e-06	450	182	5824	32	0.693138
bg	0	1.075595e-06	453	183	5856	32	0.693138
bg	0	1.047715e-06	456	184	5888	32	0.693138
bg	0	1.020572e-06	458	185	5920	32	0.693138
bg	0	9.941334e-07	461	186	5952	32	0.693138
bg	0	9.683868e-07	464	187	5984	32	0.693138
bg	0	9.433586e-07	466	188	6016	32	0.693138
bg	0	9.189370e-07	469	189	6048	32	0.693138
bg	0	8.950827e-07	471	190	6080	32	0.693138
bg	0	8.718471e-07	474	191	6112	32	0.693137
bg	0	8.493042e-07	477	192	6144	32	0.693137
bg	0	8.272479e-07	479	193	6176	32	0.693137
bg	0	8.058290e-07	482	194	6208	32	0.693137
bg	0	7.848853e-07	484	195	6240	32	0.693137
bg	0	7.645667e-07	487	196	6272	32	0.693137
bg	0	7.447476e-07	490	197	6304	32	0.693137
bg	0	7.254764e-07	492	198	6336	32	0.693137
bg	0	7.067467e-07	495	199	6368	32	0.693137
bg	0	6.884611e-07	497	200	6400	32	0.693137
bg	0	6.706479e-07	500	201	6432	32	0.693136
bg	0	6.532828e-07	503	202	6464	32	0.693136
bg	0	6.363877e-07	505	203	6496	32	0.693136
bg	0	6.199017e-07	508	204	6528	32	0.693136
bg	0	6.038765e-07	511	205	6560	32	0.693136
bg	0	5.881915e-07	513	206	6592	32	0.693136
bg	0	5.729448e-07	516	207	6624	32	0.693136
bg	0	5.580881e-07	518	208	6656	32	0.693136
bg	0	5.436200e-07	521	209	6688	32	0.693136
bg	0	5.295291e-07	524	210	6720	32	0.693135
bg	0	5.158013e-07	526	211	6752	32	0.693135
bg	0	5.024564e-07	529	212	6784	32	0.693135
bg	0	4.894417e-07	531	213	6816	32	0.693135
bg	0	4.767692e-07	534	214	6848	32	0.693135
bg	0	4.644292e-07	537	215	6880	32	0.693135
bg	0	4.524065e-07	539	216	6912	32	0.693135
bg	0	4.406779e-07	542	217	6944	32	0.693135
bg	0	4.292642e-07	544	218	6976	32	0.693135
bg	0	4.181336e-07	547	219	7008	32	0.693135
bg	0	4.073202e-07	550	220	7040	32	0.693134
bg	0	3.967553e-07	552	221	7072	32	0.693134
bg	0	3.864822e-07	555	222	7104	32	0.693134
bg	0	3.764512e-07	558	223	7136	32	0.693134
bg	0	3.666987e-07	560	224	7168	32	0.693134
bg	0	3.571935e-07	563	225	7200	32	0.693134
bg	0	3.479301e-07	565	226	7232	32	0.693134
bg	0	3.389115e-07	568	227	7264	32	0.693134
bg	0	3.301354e-07	571	228	7296	32	0.693134
bg	0	3.216073e-07	573	229	7328	32	0.693133
bg	0	3.132815e-07	576	230	7360	32	0.693133
bg	0	3.051857e-07	578	231	7392	32	0.693133
bg	0	2.972874e-07	581	232	7424	32	0.693133
bg	0	2.896000e-07	584	233	7456	32	0.693133
bg	0	2.820885e-07	586	234	7488	32	0.693133
bg	0	2.747964e-07	589	235	7520	32	0.693133
bg	0	2.676732e-07	591	236	7552	32	0.693133
bg	0	2.607487e-07	594	237	7584	32	0.693133
bg	0	2.539912e-07	597	238	7616	32	0.693133
bg	0	2.474189e-07	599	239	7648	32	0.693132
bg	0	2.410228e-07	602	240	7680	32	0.693132
bg	0	2.347857e-07	604	241	7712	32	0.693132
bg	0	2.287144e-07	607	242	7744	32	0.693132
bg	0	2.227843e-07	610	243	7776	32	0.693132
bg	0	2.170311e-07	612	244	7808	32	0.693132
bg	0	2.114044e-07	615	245	7840	32	0.693132
bg	0	2.059434e-07	618	246	7872	32	0.693132
bg	0	2.006105e-07	620	247	7904	32	0.693132
bg	0	1.954182e-07	623	248	7936	32	0.693132
bg	0	1.903574e-07	625	249	7968	32	0.693131
bg	0	1.854356e-07	628	250	8000	32	0.693131
bg	0	1.806231e-07	631	251	8032	32	0.693131
bg	0	1.759487e-07	633	252	8064	32	0.693131
bg	0	1.713910e-07	636	253	8096	32	0.693131
bg	0	1.669583e-07	638	254	8128	32	0.693131
bg	0	1.626360e-07	641	255	8160	32	0.693131
bg	0	1.584228e-07	644	256	8192	32	0.693131
bg	0	1.543288e-07	646	257	8224	32	0.693131
bg	0	1.503382e-07	649	258	8256	32	0.693130
bg	0	1.464578e-07	651	259	8288	32	0.693130
bg	0	1.426715e-07	654	260	8320	32	0.693130
bg	0	1.389868e-07	657	261	8352	32	0.693130
bg	0	1.353979e-07	659	262	8384	32	0.693130
bg	0	1.319023e-07	662	263	8416	32	0.693130
bg	0	1.284877e-07	664	264	8448	32	0.693130
bg	0	1.251710e-07	667	265	8480	32	0.693130
bg	0	1.219215e-07	670	266	8512	32	0.693130
bg	0	1.187670e-07	672	267	8544	32	0.693130
bg	0	1.156953e-07	675	268	8576	32	0.693129
bg	0	1.127070e-07	678	269	8608	32	0.693129
bg	0	1.097938e-07	680	270	8640	32	0.693129
bg	0	1.069582e-07	683	271	8672	32	0.693129
bg	0	1.041921e-07	685	272	8704	32	0.693129
bg	0	1.014982e-07	688	273	8736	32	0.693129
bg	0	9.888031e-08	691	274	8768	32	0.693129
bg	0	9.632140e-08	693	275	8800	32	0.693129
bg	0	9.383575e-08	696	276	8832	32	0.693129
bg	0	9.140598e-08	698	277	8864	32	0.693129
bg	0	8.904315e-08	701	278	8896	32	0.693128
bg	0	8.673360e-08	704	279	8928	32	0.693128
bg	0	8.448123e-08	706	280	8960	32	0.693128
bg	0	8.228755e-08	709	281	8992	32	0.693128
bg	0	8.015631e-08	711	282	9024	32	0.693128
bg	0	7.808014e-08	714	283	9056	32	0.693128
bg	0	7.605649e-08	717	284	9088	32	0.693128
bg	0	7.408813e-08	719	285	9120	32	0.693128
bg	0	7.217068e-08	722	286	9152	32	0.693128
bg	0	7.030269e-08	724	287	9184	32	0.693127
bg	0	6.848208e-08	727	288	9216	32	0.693127
bg	0	6.670950e-08	730	289	9248	32	0.693127
bg	0	6.497958e-08	732	290	9280	32	0.693127
bg	0	6.329707e-08	735	291	9312	32	0.693127
bg	0	6.165228e-08	738	292	9344	32	0.693127
bg	0	6.005598e-08	740	293	9376	32	0.693127
bg	0	5.850118e-08	743	294	9408	32	0.693127
bg	0	5.698722e-08	745	295	9440	32	0.693127
bg	0	5.550928e-08	748	296	9472	32	0.693127
bg	0	5.407059e-08	751	297	9504	32	0.693126
bg	0	5.266847e-08	753	298	9536	32	0.693126
bg	0	5.130411e-08	756	299	9568	32	0.693126
bg	0	4.997632e-08	758	300	9600	32	0.693126
bg	0	4.868144e-08	761	301	9632	32	0.693126
bg	0	4.742320e-08	764	302	9664	32	0.693126
bg	0	4.619474e-08	766	303	9696	32	0.693126
bg	0	4.500052e-08	769	304	9728	32	0.693126
bg	0	4.383377e-08	771	305	9760	32	0.693126
bg	0	4.269881e-08	774	306	9792	32	0.693126
bg	0	4.159133e-08	777	307	9824	32	0.693125
bg	0	4.050845e-08	779	308	9856	32	0.693125
bg	0	3.945708e-08	782	309	9888	32	0.693125
bg	0	3.843670e-08	785	310	9920	32	0.693125
bg	0	3.744095e-08	787	311	9952	32	0.693125
bg	0	3.647062e-08	790	312	9984	32	0.693125
bg	0	3.552556e-08	792	313	10016	32	0.693125
bg	0	3.460585e-08	795	314	10048	32	0.693125
bg	0	3.371118e-08	798	315	10080	32	0.693125
bg	0	3.283766e-08	800	316	10112	32	0.693125
bg	0	3.198827e-08	803	317	10144	32	0.693124
bg	0	3.114712e-08	805	318	10176	32	0.693124
bg	0	3.034162e-08	808	319	10208	32	0.693124
bg	0	2.955532e-08	811	320	10240	32	0.693124
bg	0	2.879181e-08	813	321	10272	32	0.693124
bg	0	2.804841e-08	816	322	10304	32	0.693124
bg	0	2.732283e-08	819	323	10336	32	0.693124
bg	0	2.661759e-08	821	324	10368	32	0.693124
bg	0	2.592865e-08	824	325	10400	32	0.693124
bg	0	2.525804e-08	826	326	10432	32	0.693123
bg	0	2.460543e-08	829	327	10464	32	0.693123
bg	0	2.396890e-08	832	328	10496	32	0.693123
bg	0	2.334930e-08	834	329	10528	32	0.693123
bg	0	2.274388e-08	837	330	10560	32	0.693123
bg	0	2.215357e-08	839	331	10592	32	0.693123
bg	0	2.158144e-08	842	332	10624	32	0.693123
bg	0	2.102206e-08	845	333	10656	32	0.693123
bg	0	2.047848e-08	847	334	10688	32	0.693123
bg	0	1.994757e-08	850	335	10720	32	0.693123
bg	0	1.943143e-08	852	336	10752	32	0.693122
bg	0	1.892978e-08	855	337	10784	32	0.693122
bg	0	1.843903e-08	858	338	10816	32	0.693122
bg	0	1.796200e-08	860	339	10848	32	0.693122
bg	0	1.749721e-08	863	340	10880	32	0.693122
bg	0	1.704506e-08	865	341	10912	32	0.693122
bg	0	1.660438e-08	868	342	10944	32	0.693122
bg	0	1.617458e-08	871	343	10976	32	0.693122
bg	0	1.575636e-08	873	344	11008	32	0.693122
bg	0	1.534871e-08	876	345	11040	32	0.693122
bg	0	1.495162e-08	879	346	11072	32	0.693121
bg	0	1.456380e-08	881	347	11104	32	0.693121
bg	0	1.418629e-08	884	348	11136	32	0.693121
bg	0	1.381892e-08	886	349	11168	32	0.693121
bg	0	1.346133e-08	889	350	11200	32	0.693121
bg	0	1.311270e-08	892	351	11232	32	0.693121
bg	0	1.277416e-08	894	352	11264	32	0.693121
bg	0	1.244291e-08	897	353	11296	32	0.693121
bg	0	1.212085e-08	899	354	11328	32	0.693121
bg	0	1.180755e-08	902	355	11360	32	0.693121
bg	0	1.150216e-08	905	356	11392	32	0.693120
bg	0	1.120473e-08	907	357	11424	32	0.693120
bg	0	1.091409e-08	910	358	11456	32	0.693120
bg	0	1.063192e-08	912	359	11488	32	0.693120
bg	0	1.035727e-08	915	360	11520	32	0.693120
bg	0	1.008926e-08	918	361	11552	32	0.693120
bg	0	9.828455e-09	920	362	11584	32	0.693120
bg	0	9.573816e-09	923	363	11616	32	0.693120
bg	0	9.326627e-09	925	364	11648	32	0.693120
bg	0	9.085453e-09	928	365	11680	32	0.693119
bg	0	8.850521e-09	931	366	11712	32	0.693119
bg	0	8.621847e-09	933	367	11744	32	0.693119
bg	0	8.398733e-09	936	368	11776	32	0.693119
bg	0	8.181502e-09	938	369	11808	32	0.693119
bg	0	7.970028e-09	941	370	11840	32	0.693119
bg	0	7.763481e-09	944	371	11872	32	0.693119
bg	0	7.562616e-09	946	372	11904	32	0.693119
bg	0	7.367020e-09	949	373	11936	32	0.693119
bg	0	7.176581e-09	952	374	11968	32	0.693119
bg	0	6.991460e-09	954	375	12000	32	0.693118
bg	0	6.810133e-09	957	376	12032	32	0.693118
bg	0	6.634044e-09	959	377	12064	32	0.693118
bg	0	6.462632e-09	962	378	12096	32	0.693118
bg	0	6.295387e-09	965	379	12128	32	0.693118
bg	0	6.132911e-09	967	380	12160	32	0.693118
bg	0	5.973991e-09	970	381	12192	32	0.693118
bg	0	5.819347e-09	972	382	12224	32	0.693118
bg	0	5.668914e-09	975	383	12256	32	0.693118
bg	0	5.522120e-09	978	384	12288	32	0.693118
bg	0	5.379866e-09	980	385	12320	32	0.693117
bg	0	5.236079e-09	983	386	12352	32	0.693117
bg	0	5.100486e-09	986	387	12384	32	0.693117
bg	0	4.968414e-09	988	388	12416	32	0.693117
bg	0	4.839952e-09	991	389	12448	32	0.693117
bg	0	4.714658e-09	993	390	12480	32	0.693117
bg	0	4.592433e-09	996	391	12512	32	0.693117
bg	0	4.473590e-09	999	392	12544	32	0.693117
bg	0	4.357888e-09	1001	393	12576	32	0.693117
bg	1	1.000000e-04	18	1	32	0	0.693147
bg	1	8.291265e-05	37	2	64	0	0.693147
bg	1	6.874543e-05	55	3	96	0	0.693147
bg	1	5.700971e-05	74	4	128	0	0.693147
bg	1	4.728035e-05	93	5	160	0	0.693147
bg	1	3.920935e-05	111	6	192	0	0.693147
bg	1	3.250861e-05	130	7	224	1	0.693147
bg	1	2.695706e-05	149	8	256	1	0.693147
bg	1	2.223809e-05	168	9	288	1	0.693147
bg	1	1.834458e-05	187	10	320	1	0.693147
bg	1	1.513204e-05	206	11	352	1	0.693147
bg	1	1.248893e-05	226	12	384	1	0.693147
bg	1	1.030290e-05	245	13	416	1	0.693147
bg	1	8.499944e-06	264	14	448	1	0.693147
bg	1	7.012838e-06	283	15	480	1	0.693147
bg	1	5.785418e-06	302	16	512	1	0.693147
bg	1	4.770247e-06	321	17	544	1	0.693147
bg	1	3.934613e-06	341	18	576	1	0.693147
bg	1	3.245275e-06	360	19	608	1	0.693147
bg	1	2.676783e-06	379	20	640	1	0.693147
bg	1	2.208281e-06	398	21	672	1	0.693147
bg	1	1.821316e-06	417	22	704	1	0.693147
bg	1	1.502610e-06	436	23	736	1	0.693147
bg	1	1.239577e-06	455	24	768	1	0.693147
bg	1	1.022526e-06	475	25	800	1	0.693147
bg	1	8.434535e-07	494	26	832	1	0.693147
bg	1	6.957727e-07	513	27	864	1	0.693147
bg	1	5.740839e-07	532	28	896	1	0.693147
bg	1	4.735758e-07	551	29	928	1	0.693147
bg	1	3.906779e-07	570	30	960	1	0.693147
bg	1	3.222489e-07	590	31	992	2	0.693147
bg	1	2.659120e-07	609	32	1024	3	0.693147
bg	1	2.193781e-07	628	33	1056	5	0.693147
bg	1	1.809706e-07	647	34	1088	8	0.693147
bg	1	1.492666e-07	666	35	1120	12	0.693147
bg	1	1.231556e-07	685	36	1152	17	0.693147
bg	1	1.015898e-07	704	37	1184	24	0.693146
bg	1	8.379544e-08	724	38	1216	33	0.693145
bg	1	6.913488e-08	743	39	1248	42	0.693145
bg	1	5.705553e-08	762	40	1280	72	0.693144
bg	1	4.705872e-08	781	41	1312	102	0.693143
bg	1	3.881937e-08	800	42	1344	132	0.693141
bg	1	3.202221e-08	819	43	1376	162	0.693139
bg	1	2.641428e-08	838	44	1408	192	0.693137
bg	1	2.178777e-08	858	45	1440	222	0.693135
bg	1	1.797153e-08	877	46	1472	252	0.693133
bg	1	1.482419e-08	896	47	1504	282	0.693130
bg	1	1.222579e-08	915	48	1536	312	0.693127
bg	1	1.008492e-08	934	49	1568	342	0.693124
bg	1	8.318289e-09	953	50	1600	372	0.693121
bg	1	6.862399e-09	973	51	1632	402	0.693118
bg	1	5.661913e-09	992	52	1664	432	0.693115
bg	1	4.670732e-09	1011	53	1696	462	0.693112


==> results/kddb.txt <==
lambda=0.000100 		  Tot-time=1000 
************************************
Parsing graph in Matrix Market format: 
Within parse_MatrixMarket_CSC()
Coloring Rouinte: Number of threads: 48
 Number of procs: 48
%%MatrixMarket matrix coordinate real general
|S|= 19264097, |T|= 29890095, |E|= 566345888 
Matrix is of type: Unsymmetric Real or Complex
Done reading from file.
Done cumulative addition for edgeListPtrs:   0.093145 sec.
Sanity Check: |E| = 566345888, rowPtr[NV]= 566345888
Time for allocating memory for marks and edgeList = 0.000044
Building edgeList...
Time for building edgeList = 4.316197
Time taken to read and build graph is 339.77 sec.
************************************
Building CSR format... 
Time taken to build CSR format: 0.00 sec.
************************************
Normalizing...Time to compute normalized matrix: 2.428006
Building CSR format from CSC format...
|Rows|= 19264097, |Cols|= 29890095, |E|= 566345888 
Built colPtrs in 0.028 seconds
Sanity Check: |E| = 566345888, colPtr[NRows]= 566345888
Building edgeList...
Time for building edgeList = 33.762985
Time to allocate memory for r, y, w and z: 0.000027
Within parse_YVector()
Number of threads: 48
 Number of procs: 48
|Y|= 19264097
Reading the Y values...
Done reading from file. It took 6.290667 seconds.
************************************
Calling algorithms...
alg	cluster	lambda	time	iter	updates	nnz	obj
bg	0	1.000000e-04	3	1	32	0	0.693147
bg	0	9.607278e-05	7	2	64	0	0.693147
bg	0	9.230380e-05	11	3	96	0	0.693147
bg	0	8.868968e-05	15	4	128	0	0.693147
bg	0	8.521061e-05	19	5	160	0	0.693147
bg	0	8.186372e-05	23	6	192	0	0.693147
bg	0	7.865787e-05	27	7	224	0	0.693147
bg	0	7.557291e-05	31	8	256	0	0.693147
bg	0	7.260562e-05	35	9	288	0	0.693147
bg	0	6.976068e-05	39	10	320	0	0.693147
bg	0	6.702513e-05	43	11	352	0	0.693147
bg	0	6.439256e-05	47	12	384	0	0.693147
bg	0	6.186856e-05	51	13	416	0	0.693147
bg	0	5.944033e-05	55	14	448	0	0.693147
bg	0	5.710626e-05	59	15	480	0	0.693147
bg	0	5.486892e-05	63	16	512	0	0.693147
bg	0	5.271695e-05	67	17	544	0	0.693147
bg	0	5.064792e-05	71	18	576	0	0.693147
bg	0	4.866398e-05	75	19	608	0	0.693147
bg	0	4.675510e-05	79	20	640	0	0.693147
bg	0	4.491931e-05	83	21	672	0	0.693147
bg	0	4.315932e-05	87	22	704	0	0.693147
bg	0	4.146640e-05	91	23	736	0	0.693147
bg	0	3.983755e-05	95	24	768	0	0.693147
bg	0	3.827677e-05	99	25	800	0	0.693147
bg	0	3.677571e-05	103	26	832	0	0.693147
bg	0	3.533118e-05	107	27	864	0	0.693147
bg	0	3.394620e-05	111	28	896	0	0.693147
bg	0	3.261497e-05	115	29	928	1	0.693147
bg	0	3.129898e-05	119	30	960	1	0.693147
bg	0	3.001572e-05	123	31	992	1	0.693147
bg	0	2.878406e-05	128	32	1024	2	0.693147
bg	0	2.755199e-05	132	33	1056	2	0.693147
bg	0	2.636991e-05	136	34	1088	2	0.693147
bg	0	2.523780e-05	141	35	1120	3	0.693147
bg	0	2.414687e-05	145	36	1152	3	0.693147
bg	0	2.310270e-05	150	37	1184	3	0.693147
bg	0	2.210429e-05	154	38	1216	4	0.693147
bg	0	2.114760e-05	159	39	1248	9	0.693147
bg	0	2.021486e-05	163	40	1280	12	0.693147
bg	0	1.930566e-05	168	41	1312	16	0.693147
bg	0	1.840950e-05	173	42	1344	17	0.693147
bg	0	1.755224e-05	177	43	1376	18	0.693147
bg	0	1.673453e-05	182	44	1408	19	0.693147
bg	0	1.595156e-05	187	45	1440	22	0.693147
bg	0	1.520278e-05	192	46	1472	24	0.693147
bg	0	1.448301e-05	197	47	1504	24	0.693147
bg	0	1.379614e-05	201	48	1536	27	0.693147
bg	0	1.313815e-05	206	49	1568	28	0.693147
bg	0	1.251015e-05	211	50	1600	28	0.693147
bg	0	1.190910e-05	216	51	1632	29	0.693147
bg	0	1.133662e-05	221	52	1664	30	0.693147
bg	0	1.079146e-05	226	53	1696	30	0.693147
bg	0	1.027438e-05	231	54	1728	31	0.693147
bg	0	9.781174e-06	236	55	1760	31	0.693147
bg	0	9.312424e-06	241	56	1792	32	0.693147
bg	0	8.864710e-06	246	57	1824	32	0.693147
bg	0	8.435410e-06	250	58	1856	32	0.693147
bg	0	8.026974e-06	255	59	1888	32	0.693147
bg	0	7.638114e-06	260	60	1920	32	0.693147
bg	0	7.268089e-06	265	61	1952	32	0.693147
bg	0	6.917987e-06	270	62	1984	32	0.693147
bg	0	6.585271e-06	275	63	2016	32	0.693147
bg	0	6.266095e-06	280	64	2048	32	0.693147
bg	0	5.961758e-06	285	65	2080	32	0.693147
bg	0	5.672504e-06	290	66	2112	32	0.693147
bg	0	5.398042e-06	295	67	2144	32	0.693147
bg	0	5.137098e-06	300	68	2176	32	0.693147
bg	0	4.888486e-06	305	69	2208	32	0.693147
bg	0	4.652070e-06	310	70	2240	32	0.693147
bg	0	4.427329e-06	315	71	2272	32	0.693147
bg	0	4.213761e-06	320	72	2304	32	0.693147
bg	0	4.010331e-06	324	73	2336	32	0.693147
bg	0	3.820806e-06	329	74	2368	32	0.693147
bg	0	3.640146e-06	334	75	2400	32	0.693147
bg	0	3.468080e-06	339	76	2432	32	0.693147
bg	0	3.304479e-06	344	77	2464	32	0.693147
bg	0	3.148069e-06	348	78	2496	32	0.693147
bg	0	2.999626e-06	353	79	2528	32	0.693147
bg	0	2.858450e-06	358	80	2560	32	0.693147
bg	0	2.723456e-06	363	81	2592	32	0.693147
bg	0	2.594876e-06	368	82	2624	32	0.693146
bg	0	2.472456e-06	372	83	2656	32	0.693146
bg	0	2.355720e-06	377	84	2688	32	0.693146
bg	0	2.244553e-06	382	85	2720	32	0.693146
bg	0	2.138547e-06	387	86	2752	32	0.693146
bg	0	2.039074e-06	392	87	2784	32	0.693146
bg	0	1.944028e-06	396	88	2816	32	0.693146
bg	0	1.853361e-06	401	89	2848	32	0.693146
bg	0	1.766888e-06	406	90	2880	32	0.693146
bg	0	1.684248e-06	411	91	2912	32	0.693146
bg	0	1.605704e-06	415	92	2944	32	0.693146
bg	0	1.531217e-06	420	93	2976	32	0.693146
bg	0	1.458967e-06	425	94	3008	32	0.693146
bg	0	1.390112e-06	430	95	3040	32	0.693146
bg	0	1.324421e-06	435	96	3072	32	0.693146
bg	0	1.261838e-06	439	97	3104	32	0.693146
bg	0	1.202139e-06	444	98	3136	32	0.693146
bg	0	1.145281e-06	449	99	3168	32	0.693146
bg	0	1.091181e-06	454	100	3200	32	0.693146
bg	0	1.037978e-06	459	101	3232	32	0.693146
bg	0	9.874156e-07	464	102	3264	32	0.693146
bg	0	9.393249e-07	469	103	3296	32	0.693146
bg	0	8.936122e-07	474	104	3328	32	0.693146
bg	0	8.500799e-07	479	105	3360	32	0.693146
bg	0	8.086493e-07	484	106	3392	32	0.693146
bg	0	7.691970e-07	489	107	3424	32	0.693146
bg	0	7.317566e-07	494	108	3456	32	0.693146
bg	0	6.960954e-07	499	109	3488	32	0.693146
bg	0	6.620827e-07	504	110	3520	32	0.693146
bg	0	6.297546e-07	509	111	3552	32	0.693146
bg	0	5.990308e-07	514	112	3584	32	0.693146
bg	0	5.697978e-07	519	113	3616	32	0.693145
bg	0	5.419687e-07	524	114	3648	32	0.693145
bg	0	5.159883e-07	529	115	3680	32	0.693145
bg	0	4.908472e-07	533	116	3712	32	0.693145
bg	0	4.676723e-07	538	117	3744	32	0.693145
bg	0	4.456158e-07	543	118	3776	32	0.693145
bg	0	4.245666e-07	548	119	3808	32	0.693145
bg	0	4.045235e-07	553	120	3840	32	0.693145
bg	0	3.854428e-07	557	121	3872	32	0.693145
bg	0	3.672300e-07	562	122	3904	32	0.693145
bg	0	3.498579e-07	567	123	3936	32	0.693145
bg	0	3.333681e-07	572	124	3968	32	0.693145
bg	0	3.176516e-07	577	125	4000	32	0.693145
bg	0	3.026456e-07	581	126	4032	32	0.693145
bg	0	2.883540e-07	586	127	4064	32	0.693145
bg	0	2.747421e-07	591	128	4096	32	0.693145
bg	0	2.617762e-07	596	129	4128	32	0.693145
bg	0	2.494071e-07	601	130	4160	32	0.693145
bg	0	2.376355e-07	606	131	4192	32	0.693145
bg	0	2.264253e-07	610	132	4224	32	0.693145
bg	0	2.157352e-07	615	133	4256	32	0.693145
bg	0	2.052278e-07	620	134	4288	32	0.693145
bg	0	1.952153e-07	625	135	4320	32	0.693145
bg	0	1.856802e-07	630	136	4352	32	0.693145
bg	0	1.766052e-07	635	137	4384	32	0.693145
bg	0	1.679975e-07	640	138	4416	32	0.693145
bg	0	1.598277e-07	645	139	4448	32	0.693145
bg	0	1.520399e-07	650	140	4480	32	0.693145
bg	0	1.446443e-07	655	141	4512	32	0.693144
bg	0	1.376028e-07	660	142	4544	32	0.693144
bg	0	1.309054e-07	665	143	4576	32	0.693144
bg	0	1.245165e-07	670	144	4608	32	0.693144
bg	0	1.184463e-07	675	145	4640	32	0.693144
bg	0	1.126728e-07	680	146	4672	32	0.693144
bg	0	1.071863e-07	685	147	4704	32	0.693144
bg	0	1.019634e-07	690	148	4736	32	0.693144
bg	0	9.699458e-08	695	149	4768	32	0.693144
bg	0	9.230023e-08	700	150	4800	32	0.693144
bg	0	8.782643e-08	705	151	4832	32	0.693144
bg	0	8.356987e-08	710	152	4864	32	0.693144
bg	0	7.951971e-08	715	153	4896	32	0.693144
bg	0	7.566257e-08	720	154	4928	32	0.693144
bg	0	7.199343e-08	724	155	4960	32	0.693144
bg	0	6.850838e-08	729	156	4992	32	0.693144
bg	0	6.519279e-08	734	157	5024	32	0.693144
bg	0	6.202948e-08	739	158	5056	32	0.693144
bg	0	5.901654e-08	744	159	5088	32	0.693144
bg	0	5.614646e-08	749	160	5120	32	0.693144
bg	0	5.341784e-08	754	161	5152	32	0.693144
bg	0	5.082652e-08	759	162	5184	32	0.693144
bg	0	4.836280e-08	764	163	5216	32	0.693144
bg	0	4.602017e-08	769	164	5248	32	0.693144
bg	0	4.379655e-08	774	165	5280	32	0.693144
bg	0	4.167300e-08	779	166	5312	32	0.693143
bg	0	3.964942e-08	784	167	5344	32	0.693143
bg	0	3.772667e-08	789	168	5376	32	0.693143
bg	0	3.589497e-08	794	169	5408	32	0.693143
bg	0	3.415084e-08	799	170	5440	32	0.693143
bg	0	3.249510e-08	804	171	5472	32	0.693143
bg	0	3.092116e-08	809	172	5504	32	0.693143
bg	0	2.941999e-08	813	173	5536	32	0.693143
bg	0	2.799332e-08	818	174	5568	32	0.693143
bg	0	2.663555e-08	823	175	5600	32	0.693143
bg	0	2.534175e-08	828	176	5632	32	0.693143
bg	0	2.411084e-08	833	177	5664	32	0.693143
bg	0	2.294083e-08	838	178	5696	32	0.693143
bg	0	2.182904e-08	843	179	5728	32	0.693143
bg	0	2.077037e-08	848	180	5760	32	0.693143
bg	0	1.976471e-08	853	181	5792	32	0.693143
bg	0	1.880674e-08	858	182	5824	32	0.693143
bg	0	1.789464e-08	863	183	5856	32	0.693143
bg	0	1.702545e-08	868	184	5888	32	0.693143
bg	0	1.619933e-08	873	185	5920	32	0.693143
bg	0	1.541385e-08	878	186	5952	32	0.693143
bg	0	1.466657e-08	883	187	5984	32	0.693143
bg	0	1.395638e-08	888	188	6016	32	0.693143
bg	0	1.328051e-08	893	189	6048	32	0.693143
bg	0	1.263727e-08	898	190	6080	32	0.693143
bg	0	1.202458e-08	903	191	6112	32	0.693143
bg	0	1.144165e-08	908	192	6144	32	0.693143
bg	0	1.087961e-08	912	193	6176	32	0.693142
bg	0	1.035199e-08	917	194	6208	32	0.693142
bg	0	9.849979e-09	922	195	6240	32	0.693142
bg	0	9.372945e-09	927	196	6272	32	0.693142
bg	0	8.919348e-09	932	197	6304	32	0.693142
bg	0	8.487448e-09	937	198	6336	32	0.693142
bg	0	8.075693e-09	942	199	6368	32	0.693142
bg	0	7.684388e-09	947	200	6400	32	0.693142
bg	0	7.311400e-09	952	201	6432	32	0.693142
bg	0	6.956774e-09	957	202	6464	32	0.693142
bg	0	6.619719e-09	962	203	6496	32	0.693142
bg	0	6.299080e-09	967	204	6528	32	0.693142
bg	0	5.994048e-09	972	205	6560	32	0.693142
bg	0	5.703801e-09	977	206	6592	32	0.693142
bg	0	5.427750e-09	982	207	6624	32	0.693142
bg	0	5.164647e-09	987	208	6656	32	0.693142
bg	0	4.913984e-09	992	209	6688	32	0.693142
bg	0	4.675430e-09	997	210	6720	32	0.693142
bg	0	4.448635e-09	1001	211	6752	32	0.693142
bg	1	1.000000e-04	31	1	32	0	0.693147
bg	1	7.301278e-05	62	2	64	0	0.693147
bg	1	5.330919e-05	93	3	96	0	0.693147
bg	1	3.891870e-05	125	4	128	0	0.693147
bg	1	2.841302e-05	157	5	160	2	0.693147
bg	1	2.060877e-05	191	6	192	2	0.693147
bg	1	1.453186e-05	226	7	224	2	0.693147
bg	1	1.024139e-05	261	8	256	2	0.693147
bg	1	7.216680e-06	296	9	288	2	0.693147
bg	1	5.085219e-06	331	10	320	2	0.693147
bg	1	3.587743e-06	365	11	352	2	0.693147
bg	1	2.529873e-06	400	12	384	2	0.693147
bg	1	1.784478e-06	435	13	416	2	0.693147
bg	1	1.257227e-06	470	14	448	2	0.693147
bg	1	8.865564e-07	504	15	480	2	0.693147
bg	1	6.248662e-07	539	16	512	2	0.693147
bg	1	4.407564e-07	574	17	544	2	0.693147
bg	1	3.107535e-07	609	18	576	2	0.693147
bg	1	2.190844e-07	644	19	608	2	0.693147
bg	1	1.544520e-07	678	20	640	3	0.693147
bg	1	1.088297e-07	713	21	672	6	0.693146
bg	1	7.674383e-08	748	22	704	11	0.693146
bg	1	5.410038e-08	783	23	736	17	0.693146
bg	1	3.813191e-08	818	24	768	25	0.693146
bg	1	2.686454e-08	852	25	800	34	0.693145
bg	1	1.893155e-08	887	26	832	61	0.693145
bg	1	1.334540e-08	922	27	864	87	0.693144
bg	1	9.413433e-09	957	28	896	114	0.693143
bg	1	6.630662e-09	992	29	928	141	0.693142
bg	1	4.673426e-09	1026	30	960	168	0.693140


==> results/news201k.txt <==
lambda=0.001000 		  Tot-time=1000 
************************************
Parsing graph in Matrix Market format: 
Within parse_MatrixMarket_CSC()
Coloring Rouinte: Number of threads: 48
 Number of procs: 48
%%MatrixMarket matrix coordinate real general
|S|= 19996, |T|= 1355191, |E|= 9097916 
Matrix is of type: Unsymmetric Real or Complex
Done reading from file.
Done cumulative addition for edgeListPtrs:   0.004302 sec.
Sanity Check: |E| = 9097916, rowPtr[NV]= 9097916
Time for allocating memory for marks and edgeList = 0.000028
Building edgeList...
Time for building edgeList = 0.302960
Time taken to read and build graph is 8.36 sec.
************************************
Building CSR format... 
Time taken to build CSR format: 0.00 sec.
************************************
Normalizing...Time to compute normalized matrix: 0.116460
Building CSR format from CSC format...
|Rows|= 19996, |Cols|= 1355191, |E|= 9097916 
Built colPtrs in 0.000 seconds
Sanity Check: |E| = 9097916, colPtr[NRows]= 9097916
Building edgeList...
Time for building edgeList = 0.497526
Time to allocate memory for r, y, w and z: 0.000028
Within parse_YVector()
Number of threads: 48
 Number of procs: 48
|Y|= 19996
Reading the Y values...
Done reading from file. It took 0.005525 seconds.
************************************
Calling algorithms...
alg	cluster	lambda	time	iter	updates	nnz	obj
bg	0	1.000000e-03	0	1	32	0	0.693147
bg	0	9.900555e-04	1	30	960	0	0.693147
bg	0	9.801962e-04	2	59	1888	0	0.693147
bg	0	9.731824e-04	3	73	2336	0	0.693147
bg	0	9.607620e-04	4	95	3040	0	0.693147
bg	0	9.548098e-04	5	98	3136	0	0.693147
bg	0	9.422311e-04	6	119	3808	0	0.693147
bg	0	9.374675e-04	7	122	3904	0	0.693147
bg	0	9.236108e-04	8	133	4256	0	0.693147
bg	0	9.211318e-04	9	137	4384	0	0.693147
bg	0	9.050405e-04	10	140	4480	0	0.693147
bg	0	8.955707e-04	11	141	4512	0	0.693147
bg	0	8.951855e-04	12	142	4544	0	0.693147
bg	0	8.786573e-04	13	158	5056	0	0.693147
bg	0	8.710389e-04	14	167	5344	0	0.693147
bg	0	8.603429e-04	15	179	5728	0	0.693147
bg	0	8.559183e-04	16	183	5856	0	0.693147
bg	0	8.443674e-04	17	185	5920	0	0.693147
bg	0	8.349654e-04	18	190	6080	0	0.693147
bg	0	8.326721e-04	19	191	6112	0	0.693147
bg	0	8.208613e-04	20	194	6208	0	0.693147
bg	0	8.099621e-04	21	200	6400	0	0.693147
bg	0	8.090783e-04	22	203	6496	0	0.693147
bg	0	7.999049e-04	23	204	6528	1	0.693147
bg	0	7.860910e-04	24	206	6592	1	0.693147
bg	0	7.837647e-04	25	207	6624	1	0.693147
bg	0	7.702532e-04	26	209	6688	1	0.693147
bg	0	7.642840e-04	27	221	7072	1	0.693146
bg	0	7.556588e-04	28	231	7392	1	0.693144
bg	0	7.483928e-04	29	232	7424	2	0.693141
bg	0	7.397339e-04	31	233	7456	2	0.693136
bg	0	7.289077e-04	31	234	7488	2	0.693133
bg	0	7.267283e-04	32	237	7584	2	0.693131
bg	0	7.242675e-04	33	238	7616	2	0.693123
bg	0	7.132051e-04	34	241	7712	3	0.693110
bg	0	7.040286e-04	35	253	8096	3	0.693099
bg	0	7.019340e-04	36	256	8192	3	0.693080
bg	0	6.895765e-04	37	263	8416	3	0.693061
bg	0	6.873207e-04	38	265	8480	3	0.693039
bg	0	6.762322e-04	39	269	8608	3	0.692994
bg	0	6.704112e-04	41	270	8640	3	0.692958
bg	0	6.600089e-04	41	271	8672	3	0.692937
bg	0	6.597153e-04	42	272	8704	3	0.692905
bg	0	6.496630e-04	43	281	8992	3	0.692869
bg	0	6.487435e-04	44	282	9024	3	0.692855
bg	0	6.362229e-04	45	301	9632	4	0.692805
bg	0	6.299444e-04	46	317	10144	5	0.692766
bg	0	6.296763e-04	47	318	10176	5	0.692736
bg	0	6.228157e-04	48	319	10208	5	0.692676
bg	0	6.111566e-04	49	339	10848	5	0.692624
bg	0	6.051947e-04	50	346	11072	5	0.692585
bg	0	5.991007e-04	51	351	11232	7	0.692506
bg	0	5.931461e-04	52	353	11296	7	0.692434
bg	0	5.927386e-04	53	354	11328	7	0.692390
bg	0	5.812321e-04	54	367	11744	9	0.692284
bg	0	5.755784e-04	55	370	11840	11	0.692160
bg	0	5.700202e-04	56	373	11936	12	0.692031
bg	0	5.640858e-04	57	392	12544	14	0.691971
bg	0	5.585921e-04	58	406	12992	14	0.691864
bg	0	5.580132e-04	59	407	13024	14	0.691758
bg	0	5.475210e-04	60	415	13280	15	0.691597
bg	0	5.467457e-04	61	416	13312	15	0.691492
bg	0	5.368271e-04	62	428	13696	15	0.691290
bg	0	5.352478e-04	63	431	13792	15	0.691031
bg	0	5.260315e-04	64	434	13888	18	0.690727
bg	0	5.221339e-04	65	436	13952	20	0.690324
bg	0	5.155104e-04	66	437	13984	22	0.690100
bg	0	5.117486e-04	67	438	14016	22	0.689992
bg	0	5.049458e-04	68	447	14304	25	0.689729
bg	0	5.035585e-04	69	449	14368	25	0.689296
bg	0	4.964094e-04	70	451	14432	27	0.688800
bg	0	4.900022e-04	71	453	14496	28	0.688487
bg	0	4.868644e-04	72	455	14560	28	0.688103
bg	0	4.811671e-04	73	456	14592	28	0.687601
bg	0	4.758110e-04	74	457	14624	29	0.687230
bg	0	4.732109e-04	75	458	14656	29	0.686949
bg	0	4.689927e-04	76	459	14688	29	0.686510
bg	0	4.634988e-04	77	460	14720	29	0.685937
bg	0	4.576558e-04	79	462	14784	29	0.685150
bg	0	4.518651e-04	79	463	14816	29	0.684831
bg	0	4.514452e-04	80	465	14880	29	0.684508
bg	0	4.434646e-04	81	469	15008	30	0.683685
bg	0	4.389007e-04	82	470	15040	33	0.683202
bg	0	4.366429e-04	83	471	15072	33	0.682987
bg	0	4.301176e-04	84	475	15200	35	0.682151
bg	0	4.258938e-04	85	487	15584	35	0.681696
bg	0	4.252887e-04	86	488	15616	35	0.681367
bg	0	4.205083e-04	87	489	15648	36	0.680411
bg	0	4.133329e-04	88	496	15872	36	0.679657
bg	0	4.111470e-04	89	499	15968	36	0.678993
bg	0	4.062367e-04	90	501	16032	36	0.678156
bg	0	4.012195e-04	91	505	16160	37	0.677567
bg	0	3.991669e-04	92	507	16224	37	0.677081
bg	0	3.928318e-04	93	518	16576	37	0.676289
bg	0	3.889296e-04	94	520	16640	38	0.675557
bg	0	3.879623e-04	95	523	16736	38	0.674821
bg	0	3.823415e-04	96	525	16800	38	0.673629
bg	0	3.772697e-04	97	528	16896	39	0.672630
bg	0	3.748817e-04	98	530	16960	39	0.671686
bg	0	3.699044e-04	99	531	16992	41	0.671016
bg	0	3.697256e-04	100	532	17024	41	0.670675
bg	0	3.624753e-04	101	550	17600	44	0.669600
bg	0	3.588267e-04	102	556	17792	44	0.668935
bg	0	3.586638e-04	103	557	17824	44	0.668528
bg	0	3.529597e-04	104	563	18016	44	0.667196
bg	0	3.481298e-04	105	570	18240	45	0.666331
bg	0	3.466937e-04	106	574	18368	45	0.665511
bg	0	3.428476e-04	107	575	18400	45	0.664130
bg	0	3.378601e-04	109	578	18496	48	0.662583
bg	0	3.339803e-04	109	579	18528	49	0.661890
bg	0	3.327254e-04	110	581	18592	49	0.660878
bg	0	3.279961e-04	111	582	18624	50	0.659926
bg	0	3.251069e-04	113	584	18688	50	0.658417
bg	0	3.205501e-04	113	585	18720	51	0.657501
bg	0	3.190882e-04	114	587	18784	51	0.656450
bg	0	3.155884e-04	115	589	18848	52	0.655575
bg	0	3.143440e-04	116	590	18880	52	0.654737
bg	0	3.089211e-04	117	593	18976	54	0.653208
bg	0	3.055886e-04	118	598	19136	55	0.652186
bg	0	3.025459e-04	119	601	19232	56	0.651170
bg	0	3.002963e-04	120	603	19296	57	0.650226
bg	0	2.984455e-04	121	604	19328	57	0.649407
bg	0	2.935448e-04	122	609	19488	62	0.648021
bg	0	2.915530e-04	124	614	19648	63	0.646094
bg	0	2.860174e-04	124	615	19680	64	0.644646
bg	0	2.857403e-04	125	617	19744	64	0.643774
bg	0	2.826381e-04	126	619	19808	68	0.642142
bg	0	2.792397e-04	128	621	19872	70	0.640540
bg	0	2.755280e-04	128	622	19904	72	0.639409
bg	0	2.742042e-04	129	623	19936	72	0.638801
bg	0	2.719786e-04	130	624	19968	72	0.637910
bg	0	2.686927e-04	132	626	20032	72	0.635880
bg	0	2.647398e-04	132	627	20064	73	0.634648
bg	0	2.630744e-04	133	631	20192	73	0.633895
bg	0	2.612096e-04	135	636	20352	73	0.631931
bg	0	2.566862e-04	135	637	20384	76	0.630425
bg	0	2.564324e-04	136	639	20448	76	0.629958
bg	0	2.537458e-04	137	642	20544	77	0.628575
bg	0	2.500356e-04	138	650	20800	79	0.627130
bg	0	2.496792e-04	139	651	20832	79	0.626582
bg	0	2.452294e-04	140	657	21024	82	0.624713
bg	0	2.429609e-04	142	661	21152	84	0.622961
bg	0	2.393684e-04	142	662	21184	84	0.621563
bg	0	2.379359e-04	143	665	21280	84	0.620881
bg	0	2.353141e-04	144	669	21408	84	0.619642
bg	0	2.329280e-04	145	671	21472	84	0.618252
bg	0	2.306108e-04	146	680	21760	85	0.617065
bg	0	2.304494e-04	147	681	21792	85	0.616571
bg	0	2.259515e-04	148	698	22336	85	0.614770
bg	0	2.238849e-04	149	703	22496	85	0.613750
bg	0	2.220695e-04	150	705	22560	86	0.612487
bg	0	2.192661e-04	151	712	22784	86	0.611206
bg	0	2.172561e-04	152	717	22944	87	0.610082
bg	0	2.148774e-04	153	719	23008	87	0.608531
bg	0	2.137984e-04	154	723	23136	88	0.606861
bg	0	2.110032e-04	155	724	23168	89	0.604750
bg	0	2.091187e-04	156	725	23200	91	0.603329
bg	0	2.065489e-04	157	727	23264	96	0.601440
bg	0	2.046169e-04	159	729	23328	96	0.599703
bg	0	2.022425e-04	159	730	23360	97	0.598528
bg	0	2.018851e-04	160	732	23424	98	0.597401
bg	0	1.993080e-04	161	733	23456	103	0.595707
bg	0	1.973533e-04	162	734	23488	106	0.594403
bg	0	1.948738e-04	163	736	23552	106	0.592750
bg	0	1.924556e-04	164	742	23744	109	0.591362
bg	0	1.918036e-04	165	745	23840	109	0.589896
bg	0	1.889088e-04	166	746	23872	112	0.588339
bg	0	1.867149e-04	167	748	23936	114	0.586730
bg	0	1.863508e-04	168	749	23968	114	0.586026
bg	0	1.836047e-04	169	751	24032	115	0.584323
bg	0	1.812075e-04	170	753	24096	117	0.582640
bg	0	1.811216e-04	171	754	24128	117	0.582013
bg	0	1.778858e-04	172	762	24384	118	0.579175
bg	0	1.759492e-04	174	764	24448	119	0.576984
bg	0	1.737994e-04	174	765	24480	120	0.575679
bg	0	1.730689e-04	175	766	24512	120	0.574560
bg	0	1.712440e-04	176	767	24544	121	0.573097
bg	0	1.690710e-04	177	769	24608	122	0.571637
bg	0	1.687737e-04	178	770	24640	122	0.571043
bg	0	1.656817e-04	179	772	24704	124	0.568872
bg	0	1.639570e-04	180	778	24896	126	0.567692
bg	0	1.622066e-04	181	792	25344	127	0.566471
bg	0	1.608083e-04	182	802	25664	127	0.565005
bg	0	1.593345e-04	183	803	25696	127	0.563865
bg	0	1.585567e-04	184	804	25728	128	0.562947
bg	0	1.558146e-04	186	808	25856	129	0.560357
bg	0	1.542149e-04	186	809	25888	129	0.559293
bg	0	1.540531e-04	187	810	25920	129	0.558692
bg	0	1.523220e-04	189	812	25984	129	0.555931
bg	0	1.494629e-04	189	813	26016	129	0.554053
bg	0	1.483184e-04	190	817	26144	129	0.552637
bg	0	1.480639e-04	191	818	26176	129	0.551439
bg	0	1.452128e-04	192	819	26208	134	0.549500
bg	0	1.437521e-04	193	832	26624	136	0.548076
bg	0	1.423248e-04	194	834	26688	137	0.546581
bg	0	1.418563e-04	195	837	26784	137	0.545377
bg	0	1.398949e-04	196	838	26816	137	0.543817
bg	0	1.382598e-04	197	841	26912	141	0.542389
bg	0	1.367753e-04	198	844	27008	143	0.540928
bg	0	1.363594e-04	199	845	27040	143	0.540026
bg	0	1.340949e-04	200	848	27136	147	0.538185
bg	0	1.339664e-04	201	849	27168	147	0.537276
bg	0	1.325383e-04	202	850	27200	149	0.535218
bg	0	1.300155e-04	203	853	27296	153	0.532718
bg	0	1.290438e-04	205	858	27456	153	0.530949
bg	0	1.273569e-04	205	859	27488	156	0.529650
bg	0	1.266486e-04	206	862	27584	157	0.527547
bg	0	1.250293e-04	207	863	27616	158	0.526044
bg	0	1.246162e-04	208	864	27648	159	0.524814
bg	0	1.225083e-04	209	867	27744	161	0.522937
bg	0	1.219275e-04	210	869	27808	161	0.521728
bg	0	1.203181e-04	211	871	27872	162	0.520213
bg	0	1.190045e-04	212	875	28000	163	0.518828
bg	0	1.182658e-04	213	878	28096	164	0.517620
bg	0	1.175280e-04	214	879	28128	165	0.515970
bg	0	1.153110e-04	215	889	28448	166	0.513839
bg	0	1.140875e-04	216	909	29088	167	0.512726
bg	0	1.129795e-04	217	930	29760	167	0.511733
bg	0	1.118414e-04	218	952	30464	168	0.510719
bg	0	1.108218e-04	219	954	30528	168	0.509427
bg	0	1.096162e-04	220	960	30720	169	0.507994
bg	0	1.091186e-04	221	962	30784	170	0.507006
bg	0	1.079623e-04	222	963	30816	172	0.505224
bg	0	1.065498e-04	224	964	30848	173	0.503088
bg	0	1.050116e-04	225	965	30880	175	0.500937
bg	0	1.039890e-04	225	966	30912	177	0.500013
bg	0	1.035260e-04	226	969	31008	177	0.498759
bg	0	1.024051e-04	227	971	31072	181	0.496343
bg	0	1.011410e-04	228	972	31104	183	0.495164
bg	0	1.004241e-04	229	974	31168	188	0.492752
bg	0	9.912617e-05	230	975	31200	190	0.491408
bg	0	9.865332e-05	231	977	31264	190	0.489687
bg	0	9.737505e-05	232	978	31296	191	0.488034
bg	0	9.657301e-05	233	979	31328	191	0.486664
bg	0	9.520646e-05	234	985	31520	192	0.485181
bg	0	9.425995e-05	235	996	31872	194	0.483927
bg	0	9.417197e-05	236	998	31936	194	0.482903
bg	0	9.286059e-05	237	1001	32032	199	0.481023
bg	0	9.153794e-05	238	1006	32192	202	0.478880
bg	0	9.129956e-05	239	1009	32288	202	0.478119
bg	0	8.966640e-05	240	1020	32640	207	0.475963
bg	0	8.926339e-05	241	1023	32736	207	0.474799
bg	0	8.811870e-05	242	1024	32768	208	0.472669
bg	0	8.700421e-05	243	1026	32832	212	0.471061
bg	0	8.626399e-05	244	1031	32992	214	0.469957
bg	0	8.561071e-05	245	1034	33088	215	0.468053
bg	0	8.470775e-05	246	1035	33120	215	0.466559
bg	0	8.389299e-05	247	1037	33184	217	0.464750
bg	0	8.282327e-05	248	1038	33216	219	0.463446
bg	0	8.218601e-05	249	1041	33312	220	0.462549
bg	0	8.117956e-05	250	1045	33440	224	0.460697
bg	0	8.026612e-05	252	1046	33472	225	0.458710
bg	0	7.943584e-05	253	1047	33504	225	0.457168
bg	0	7.848045e-05	253	1048	33536	226	0.456074
bg	0	7.793270e-05	254	1056	33792	228	0.455171
bg	0	7.759429e-05	255	1057	33824	228	0.454389
bg	0	7.661812e-05	256	1059	33888	228	0.452693
bg	0	7.608154e-05	257	1060	33920	230	0.451105
bg	0	7.502437e-05	258	1062	33984	232	0.449028
bg	0	7.418876e-05	259	1063	34016	232	0.447436
bg	0	7.346677e-05	260	1064	34048	234	0.446110
bg	0	7.297211e-05	261	1065	34080	237	0.445208
bg	0	7.237171e-05	262	1066	34112	241	0.443719
bg	0	7.113183e-05	263	1068	34176	243	0.441679
bg	0	7.098893e-05	264	1069	34208	244	0.441071
bg	0	6.972657e-05	265	1071	34272	245	0.438994
bg	0	6.904963e-05	266	1075	34400	246	0.437788
bg	0	6.839713e-05	267	1087	34784	250	0.436600
bg	0	6.780286e-05	268	1091	34912	250	0.435422
bg	0	6.712237e-05	269	1092	34944	250	0.434414
bg	0	6.683445e-05	270	1093	34976	251	0.433474
bg	0	6.572506e-05	271	1101	35232	253	0.431835
bg	0	6.562992e-05	272	1102	35264	253	0.431221
bg	0	6.451265e-05	273	1112	35584	256	0.429551
bg	0	6.368673e-05	274	1127	36064	261	0.428120
bg	0	6.320117e-05	275	1138	36416	262	0.427302
bg	0	6.292559e-05	276	1139	36448	262	0.426172
bg	0	6.187624e-05	277	1149	36768	266	0.424331
bg	0	6.156563e-05	278	1152	36864	268	0.423297
bg	0	6.111757e-05	279	1153	36896	269	0.422044
bg	0	6.038847e-05	281	1155	36960	270	0.419779
bg	0	5.919115e-05	281	1156	36992	271	0.418158
bg	0	5.916125e-05	282	1157	37024	272	0.417233
bg	0	5.866799e-05	283	1158	37056	274	0.415708
bg	0	5.784007e-05	284	1160	37120	278	0.414103
bg	0	5.742840e-05	285	1161	37152	278	0.412914
bg	0	5.651386e-05	286	1168	37376	281	0.411360
bg	0	5.611661e-05	287	1170	37440	282	0.409204
bg	0	5.537977e-05	289	1171	37472	283	0.407491
bg	0	5.448126e-05	291	1172	37504	286	0.404299
bg	0	5.348457e-05	291	1173	37536	290	0.402840
bg	0	5.345867e-05	291	1174	37568	290	0.402799
bg	0	5.340758e-05	292	1176	37632	290	0.401849
bg	0	5.270235e-05	294	1178	37696	294	0.398631
bg	0	5.183563e-05	294	1179	37728	298	0.397134
bg	0	5.171857e-05	296	1180	37760	298	0.395837
bg	0	5.097866e-05	296	1181	37792	300	0.394698
bg	0	5.095376e-05	298	1182	37824	300	0.393548
bg	0	5.002597e-05	299	1183	37856	307	0.391150
bg	0	4.951408e-05	299	1184	37888	307	0.390342
bg	0	4.905185e-05	300	1203	38496	307	0.389532
bg	0	4.855187e-05	301	1208	38656	311	0.388124
bg	0	4.808413e-05	302	1215	38880	316	0.386890
bg	0	4.764879e-05	303	1224	39168	317	0.385564
bg	0	4.718991e-05	304	1226	39232	319	0.383944
bg	0	4.665072e-05	305	1229	39328	321	0.383032
bg	0	4.641832e-05	306	1231	39392	321	0.382372
bg	0	4.574268e-05	307	1237	39584	324	0.380873
bg	0	4.565401e-05	308	1239	39648	325	0.380426
bg	0	4.480587e-05	309	1242	39744	327	0.378454
bg	0	4.437478e-05	310	1245	39840	332	0.377536
bg	0	4.392446e-05	311	1247	39904	333	0.376616
bg	0	4.348664e-05	312	1253	40096	337	0.375647
bg	0	4.303572e-05	313	1262	40384	339	0.374709
bg	0	4.268649e-05	314	1265	40480	341	0.373040
bg	0	4.221992e-05	316	1267	40544	342	0.371631
bg	0	4.173573e-05	316	1268	40576	344	0.370807
bg	0	4.136159e-05	317	1270	40640	348	0.369307
bg	0	4.092826e-05	318	1272	40704	353	0.368072
bg	0	4.052647e-05	319	1288	41216	361	0.367058
bg	0	4.048821e-05	320	1290	41280	361	0.366233
bg	0	3.971988e-05	321	1293	41376	368	0.363712
bg	0	3.938002e-05	322	1295	41440	368	0.362715
bg	0	3.897562e-05	323	1297	41504	371	0.361907
bg	0	3.854226e-05	324	1302	41664	372	0.360709
bg	0	3.852427e-05	325	1303	41696	372	0.360255
bg	0	3.777196e-05	326	1314	42048	377	0.358701
bg	0	3.740561e-05	327	1322	42304	377	0.357826
bg	0	3.715236e-05	328	1324	42368	378	0.356529
bg	0	3.670558e-05	329	1325	42400	380	0.355383
bg	0	3.629167e-05	330	1327	42464	384	0.353870
bg	0	3.591945e-05	331	1331	42592	388	0.352688
bg	0	3.569471e-05	332	1334	42688	389	0.351770
bg	0	3.524905e-05	333	1338	42816	391	0.350563
bg	0	3.501043e-05	334	1340	42880	394	0.349767
bg	0	3.478947e-05	335	1341	42912	394	0.348803
bg	0	3.416241e-05	336	1357	43424	402	0.347546
bg	0	3.382258e-05	337	1360	43520	405	0.346344
bg	0	3.368761e-05	338	1361	43552	405	0.345903
bg	0	3.341900e-05	339	1362	43584	407	0.344546
bg	0	3.306835e-05	340	1363	43616	409	0.343539
bg	0	3.268227e-05	341	1365	43680	410	0.341819
bg	0	3.223971e-05	342	1367	43744	412	0.340579
bg	0	3.190005e-05	343	1370	43840	415	0.339702
bg	0	3.176583e-05	344	1371	43872	418	0.338983
bg	0	3.119944e-05	345	1382	44224	419	0.337796
bg	0	3.088976e-05	346	1403	44896	419	0.337156
bg	0	3.062069e-05	347	1415	45280	422	0.336392
bg	0	3.055400e-05	348	1417	45344	422	0.335483
bg	0	3.003571e-05	349	1419	45408	425	0.334136
bg	0	2.989117e-05	350	1420	45440	427	0.332930
bg	0	2.938678e-05	351	1423	45536	433	0.331543
bg	0	2.937251e-05	352	1424	45568	433	0.330866
bg	0	2.881456e-05	353	1434	45888	437	0.329483
bg	0	2.850608e-05	354	1437	45984	445	0.328296
bg	0	2.849249e-05	355	1438	46016	445	0.327913
bg	0	2.794309e-05	356	1451	46432	449	0.326350
bg	0	2.768690e-05	357	1454	46528	450	0.325452
bg	0	2.761924e-05	358	1455	46560	451	0.324962
bg	0	2.734099e-05	359	1456	46592	452	0.323700
bg	0	2.699081e-05	360	1458	46656	454	0.322078
bg	0	2.657384e-05	361	1459	46688	455	0.321134
bg	0	2.630142e-05	362	1467	46944	456	0.320357
bg	0	2.626367e-05	363	1468	46976	457	0.319646
bg	0	2.578548e-05	364	1472	47104	458	0.318345
bg	0	2.556377e-05	365	1475	47200	463	0.317516
bg	0	2.527327e-05	366	1478	47296	468	0.316482
bg	0	2.501502e-05	367	1481	47392	469	0.315308
bg	0	2.482852e-05	369	1483	47456	470	0.313192
bg	0	2.449584e-05	369	1484	47488	472	0.312470
bg	0	2.427802e-05	370	1492	47744	475	0.311869
bg	0	2.403122e-05	371	1499	47968	479	0.311012
bg	0	2.402005e-05	372	1500	48000	479	0.310446
bg	0	2.360634e-05	373	1505	48160	484	0.308642
bg	0	2.331730e-05	374	1514	48448	488	0.307894
bg	0	2.307962e-05	375	1516	48512	489	0.307022
bg	0	2.298710e-05	376	1519	48608	490	0.305125
bg	0	2.268623e-05	377	1521	48672	490	0.303917
bg	0	2.245440e-05	378	1524	48768	492	0.302985
bg	0	2.235691e-05	379	1525	48800	496	0.302058
bg	0	2.195655e-05	380	1534	49088	498	0.300932
bg	0	2.182798e-05	381	1537	49184	499	0.300190
bg	0	2.155426e-05	382	1541	49312	499	0.298485
bg	0	2.131820e-05	383	1544	49408	503	0.297825
bg	0	2.113433e-05	384	1546	49472	505	0.297016
bg	0	2.104864e-05	385	1547	49504	505	0.296464
bg	0	2.084084e-05	386	1548	49536	507	0.295514
bg	0	2.058588e-05	387	1550	49600	512	0.293919
bg	0	2.025721e-05	389	1551	49632	515	0.292347
bg	0	2.004860e-05	389	1552	49664	518	0.291843
bg	0	1.987733e-05	390	1555	49760	525	0.290962
bg	0	1.967724e-05	391	1559	49888	527	0.290193
bg	0	1.951752e-05	392	1561	49952	529	0.289396
bg	0	1.939554e-05	393	1563	50016	532	0.288421
bg	0	1.910208e-05	394	1564	50048	534	0.287368
bg	0	1.894078e-05	395	1566	50112	540	0.286243
bg	0	1.870770e-05	396	1569	50208	543	0.285390
bg	0	1.852649e-05	397	1582	50624	548	0.284720
bg	0	1.834158e-05	398	1587	50784	551	0.283897
bg	0	1.824132e-05	399	1589	50848	554	0.283463
bg	0	1.801965e-05	400	1592	50944	560	0.281738
bg	0	1.786154e-05	401	1594	51008	560	0.280910
bg	0	1.764448e-05	402	1598	51136	562	0.280129
bg	0	1.745793e-05	403	1602	51264	565	0.279244
bg	0	1.731090e-05	404	1603	51296	565	0.278558
bg	0	1.717020e-05	405	1604	51328	569	0.277822
bg	0	1.703322e-05	406	1605	51360	570	0.277070
bg	0	1.673698e-05	407	1611	51552	572	0.276061
bg	0	1.672934e-05	408	1612	51584	572	0.275673
bg	0	1.640679e-05	409	1626	52032	579	0.274595
bg	0	1.623557e-05	410	1645	52640	582	0.274088
bg	0	1.607205e-05	411	1650	52800	583	0.273119
bg	0	1.602873e-05	412	1653	52896	587	0.272161
bg	0	1.575635e-05	413	1666	53312	595	0.271422
bg	0	1.560263e-05	414	1671	53472	602	0.270363
bg	0	1.553201e-05	415	1673	53536	603	0.269540
bg	0	1.534559e-05	417	1674	53568	605	0.268289
bg	0	1.511656e-05	418	1675	53600	607	0.267252
bg	0	1.495895e-05	418	1676	53632	610	0.266825
bg	0	1.483515e-05	419	1687	53984	613	0.266241
bg	0	1.468417e-05	420	1692	54144	615	0.265495
bg	0	1.453647e-05	421	1710	54720	618	0.264888
bg	0	1.440542e-05	422	1714	54848	621	0.263776
bg	0	1.434305e-05	423	1716	54912	621	0.263201
bg	0	1.415734e-05	424	1717	54944	622	0.262103
bg	0	1.396897e-05	425	1719	55008	623	0.261032
bg	0	1.382272e-05	427	1720	55040	625	0.260030
bg	0	1.368303e-05	427	1721	55072	627	0.259639
bg	0	1.357276e-05	428	1724	55168	631	0.258724
bg	0	1.341334e-05	429	1729	55328	640	0.257685
bg	0	1.334609e-05	430	1732	55424	642	0.256914
bg	0	1.314820e-05	431	1740	55680	647	0.256230
bg	0	1.304048e-05	432	1743	55776	647	0.255335
bg	0	1.289637e-05	433	1744	55808	648	0.254847
bg	0	1.277198e-05	434	1751	56032	650	0.254258
bg	0	1.264108e-05	435	1760	56320	653	0.253602
bg	0	1.255090e-05	436	1765	56480	654	0.252817
bg	0	1.237633e-05	437	1772	56704	660	0.252235
bg	0	1.237057e-05	438	1773	56736	660	0.251858
bg	0	1.221830e-05	439	1774	56768	662	0.250384
bg	0	1.201665e-05	440	1776	56832	665	0.249622
bg	0	1.191068e-05	441	1785	57120	672	0.249062
bg	0	1.188102e-05	442	1787	57184	673	0.248520
bg	0	1.170703e-05	443	1789	57248	675	0.247566
bg	0	1.154758e-05	444	1791	57312	679	0.246414
bg	0	1.142052e-05	445	1796	57472	683	0.245635
bg	0	1.130696e-05	446	1798	57536	683	0.245114
bg	0	1.119459e-05	447	1812	57984	691	0.244402
bg	0	1.108111e-05	448	1821	58272	696	0.243720
bg	0	1.098283e-05	449	1825	58400	697	0.243150
bg	0	1.094286e-05	450	1826	58432	698	0.242739
bg	0	1.075347e-05	451	1831	58592	704	0.241944
bg	0	1.069581e-05	452	1834	58688	708	0.240894
bg	0	1.054593e-05	453	1840	58880	713	0.240190
bg	0	1.053081e-05	454	1841	58912	713	0.239864
bg	0	1.032968e-05	455	1859	59488	718	0.239115
bg	0	1.022624e-05	456	1869	59808	722	0.238564
bg	0	1.013681e-05	457	1872	59904	724	0.237832
bg	0	1.004028e-05	458	1883	60256	725	0.237428
bg	0	9.924049e-06	459	1889	60448	725	0.236872
bg	0	9.825977e-06	460	1898	60736	727	0.236385
bg	0	9.729156e-06	461	1902	60864	731	0.235602
bg	0	9.675875e-06	462	1903	60896	732	0.235200
bg	0	9.585425e-06	463	1904	60928	734	0.234519
bg	0	9.466326e-06	464	1906	60992	738	0.234001
bg	0	9.342796e-06	465	1924	61568	739	0.233593
bg	0	9.324039e-06	466	1926	61632	740	0.233136
bg	0	9.166361e-06	467	1933	61856	747	0.232280
bg	0	9.065754e-06	468	1942	62144	749	0.231882
bg	0	8.976180e-06	469	1947	62304	752	0.231019
bg	0	8.918016e-06	470	1949	62368	752	0.230318
bg	0	8.817572e-06	471	1951	62432	753	0.229785
bg	0	8.766686e-06	472	1952	62464	754	0.228368
bg	0	8.620449e-06	473	1953	62496	754	0.227875
bg	0	8.535041e-06	474	1968	62976	760	0.227442
bg	0	8.448817e-06	475	1985	63520	763	0.226976
bg	0	8.431537e-06	476	1987	63584	764	0.225770
bg	0	8.296403e-06	477	1989	63648	770	0.224784
bg	0	8.198470e-06	478	1992	63744	773	0.224203
bg	0	8.116558e-06	479	1997	63904	779	0.223348
bg	0	8.082245e-06	480	1998	63936	780	0.222946
bg	0	7.980592e-06	481	2002	64064	783	0.222416
bg	0	7.876216e-06	482	2005	64160	788	0.221511
bg	0	7.843511e-06	483	2011	64352	789	0.220923
bg	0	7.755544e-06	484	2012	64384	794	0.220111
bg	0	7.715156e-06	485	2013	64416	795	0.219274
bg	0	7.634948e-06	487	2014	64448	797	0.218457
bg	0	7.470445e-06	489	2015	64480	800	0.216641
bg	0	7.294444e-06	491	2016	64512	801	0.215047
bg	0	7.173226e-06	491	2017	64544	805	0.214533
bg	0	7.139180e-06	492	2018	64576	805	0.214191
bg	0	7.067793e-06	493	2019	64608	807	0.213675
bg	0	7.017835e-06	494	2020	64640	809	0.212978
bg	0	6.928009e-06	494	2021	64672	812	0.212570
bg	0	6.922906e-06	494	2022	64704	813	0.212538
bg	0	6.919539e-06	495	2023	64736	814	0.212391
bg	0	6.852442e-06	496	2032	65024	820	0.211942
bg	0	6.830493e-06	497	2033	65056	821	0.211626
bg	0	6.705349e-06	498	2043	65376	833	0.210947
bg	0	6.638014e-06	499	2063	66016	834	0.210649
bg	0	6.570889e-06	500	2083	66656	836	0.210384
bg	0	6.508021e-06	501	2098	67136	836	0.209977
bg	0	6.497936e-06	502	2100	67200	839	0.209499
bg	0	6.409558e-06	503	2101	67232	846	0.208468
bg	0	6.312527e-06	505	2102	67264	847	0.207813
bg	0	6.239650e-06	505	2103	67296	849	0.207549
bg	0	6.232636e-06	506	2104	67328	849	0.206903
bg	0	6.124178e-06	507	2115	67680	857	0.206247
bg	0	6.121355e-06	508	2116	67712	857	0.205824
bg	0	6.004756e-06	509	2137	68384	865	0.205330
bg	0	5.958687e-06	510	2141	68512	866	0.204457
bg	0	5.892917e-06	512	2143	68576	873	0.202783
bg	0	5.798905e-06	512	2144	68608	877	0.202077
bg	0	5.768616e-06	514	2147	68704	880	0.201078
bg	0	5.703848e-06	515	2148	68736	881	0.200113
bg	0	5.622729e-06	516	2149	68768	886	0.199215
bg	0	5.590924e-06	516	2150	68800	887	0.199082
bg	0	5.588142e-06	517	2151	68832	890	0.198515
bg	0	5.527678e-06	518	2153	68896	894	0.197843
bg	0	5.453556e-06	519	2155	68960	898	0.197246
bg	0	5.381323e-06	520	2158	69056	904	0.196405
bg	0	5.320757e-06	522	2163	69216	913	0.195435
bg	0	5.263601e-06	522	2164	69248	915	0.195201
bg	0	5.221570e-06	523	2170	69440	918	0.194693
bg	0	5.196875e-06	524	2173	69536	922	0.194009
bg	0	5.130343e-06	525	2175	69600	925	0.193414
bg	0	5.076022e-06	527	2178	69696	927	0.192788
bg	0	5.007680e-06	527	2179	69728	931	0.192205
bg	0	4.971219e-06	528	2182	69824	934	0.191937
bg	0	4.914698e-06	529	2186	69952	941	0.191442
bg	0	4.867587e-06	530	2191	70112	944	0.190911
bg	0	4.827809e-06	531	2193	70176	948	0.190375
bg	0	4.796671e-06	532	2195	70240	951	0.189618
bg	0	4.728409e-06	533	2198	70336	960	0.188962
bg	0	4.671410e-06	535	2206	70592	968	0.188049
bg	0	4.609030e-06	536	2207	70624	970	0.187304
bg	0	4.565822e-06	536	2208	70656	975	0.187055
bg	0	4.556535e-06	537	2209	70688	976	0.186491
bg	0	4.514867e-06	538	2210	70720	978	0.186013
bg	0	4.471158e-06	539	2211	70752	980	0.185174
bg	0	4.421181e-06	540	2212	70784	983	0.184537
bg	0	4.386796e-06	541	2213	70816	987	0.183693
bg	0	4.322660e-06	543	2214	70848	989	0.182947
bg	0	4.263704e-06	543	2215	70880	993	0.182152
bg	0	4.223878e-06	544	2216	70912	994	0.181431
bg	0	4.180423e-06	545	2218	70976	997	0.181241
bg	0	4.178517e-06	546	2219	71008	997	0.180867
bg	0	4.102773e-06	547	2222	71104	1002	0.179937
bg	0	4.062648e-06	548	2223	71136	1004	0.179478
bg	0	4.024461e-06	550	2225	71200	1009	0.178582
bg	0	3.966700e-06	550	2226	71232	1012	0.178327
bg	0	3.950859e-06	551	2228	71296	1016	0.177555
bg	0	3.902686e-06	552	2230	71360	1022	0.177132
bg	0	3.858570e-06	553	2232	71424	1028	0.176325
bg	0	3.852400e-06	554	2233	71456	1032	0.175684
bg	0	3.802181e-06	555	2235	71520	1036	0.174981
bg	0	3.750698e-06	556	2239	71648	1042	0.174464
bg	0	3.714214e-06	557	2240	71680	1045	0.174180
bg	0	3.683814e-06	558	2243	71776	1051	0.173762
bg	0	3.642397e-06	559	2246	71872	1054	0.173365
bg	0	3.597069e-06	560	2249	71968	1056	0.173081
bg	0	3.566238e-06	562	2252	72064	1061	0.172024
bg	0	3.515300e-06	562	2253	72096	1063	0.171700
bg	0	3.498694e-06	563	2257	72224	1068	0.171173
bg	0	3.460686e-06	565	2258	72256	1071	0.170586
bg	0	3.418098e-06	566	2259	72288	1075	0.169793
bg	0	3.360619e-06	566	2260	72320	1078	0.169396
bg	0	3.354478e-06	567	2261	72352	1078	0.169140
bg	0	3.323676e-06	568	2262	72384	1079	0.168787
bg	0	3.294520e-06	569	2263	72416	1081	0.168443
bg	0	3.264444e-06	570	2268	72576	1087	0.167991
bg	0	3.243855e-06	571	2270	72640	1091	0.167559
bg	0	3.189746e-06	572	2272	72704	1095	0.166704
bg	0	3.160075e-06	573	2273	72736	1096	0.166406
bg	0	3.145522e-06	575	2275	72800	1097	0.165939
bg	0	3.085996e-06	575	2276	72832	1101	0.165368
bg	0	3.076733e-06	576	2277	72864	1102	0.164989
bg	0	3.049590e-06	577	2278	72896	1104	0.164468
bg	0	3.016351e-06	578	2279	72928	1105	0.163783
bg	0	2.976896e-06	580	2281	72992	1106	0.163249
bg	0	2.927692e-06	580	2282	73024	1108	0.163005
bg	0	2.923919e-06	581	2283	73056	1111	0.162616
bg	0	2.897480e-06	582	2284	73088	1114	0.162244
bg	0	2.863770e-06	583	2287	73184	1124	0.161361
bg	0	2.825302e-06	584	2291	73312	1134	0.160948
bg	0	2.823998e-06	585	2292	73344	1135	0.160605
bg	0	2.781282e-06	586	2295	73440	1139	0.159882
bg	0	2.750906e-06	587	2296	73472	1143	0.159313
bg	0	2.715373e-06	588	2304	73728	1155	0.158976
bg	0	2.693631e-06	589	2313	74016	1161	0.158442
bg	0	2.666867e-06	590	2315	74080	1164	0.158060
bg	0	2.632774e-06	591	2334	74688	1166	0.157793
bg	0	2.606904e-06	592	2340	74880	1169	0.157300
bg	0	2.584024e-06	593	2351	75232	1172	0.157023
bg	0	2.563593e-06	594	2360	75520	1178	0.156642
bg	0	2.545893e-06	595	2362	75584	1179	0.156030
bg	0	2.506137e-06	596	2363	75616	1184	0.155613
bg	0	2.497390e-06	597	2364	75648	1188	0.155081
bg	0	2.456692e-06	598	2367	75744	1194	0.154734
bg	0	2.429566e-06	599	2371	75872	1199	0.154354
bg	0	2.428315e-06	600	2372	75904	1200	0.154134
bg	0	2.401815e-06	601	2373	75936	1204	0.153474
bg	0	2.379363e-06	602	2375	76000	1206	0.152863
bg	0	2.348038e-06	603	2377	76064	1210	0.152322
bg	0	2.310418e-06	604	2382	76224	1215	0.151720
bg	0	2.296660e-06	605	2383	76256	1217	0.151435
bg	0	2.264961e-06	606	2393	76576	1229	0.150925
bg	0	2.254739e-06	608	2396	76672	1232	0.150492
bg	0	2.218132e-06	608	2397	76704	1233	0.150209
bg	0	2.213687e-06	609	2398	76736	1234	0.150026
bg	0	2.175180e-06	610	2420	77440	1237	0.149807
bg	0	2.157116e-06	611	2427	77664	1242	0.149419
bg	0	2.143039e-06	612	2430	77760	1242	0.148838
bg	0	2.117733e-06	613	2433	77856	1243	0.148382
bg	0	2.091924e-06	614	2434	77888	1244	0.148154
bg	0	2.082824e-06	615	2435	77920	1244	0.147829
bg	0	2.066021e-06	616	2436	77952	1246	0.147541
bg	0	2.046462e-06	617	2437	77984	1248	0.147084
bg	0	2.011924e-06	619	2439	78048	1252	0.146486
bg	0	1.971131e-06	620	2440	78080	1253	0.146181
bg	0	1.966112e-06	621	2441	78112	1255	0.145869
bg	0	1.939753e-06	621	2442	78144	1258	0.145725
bg	0	1.929483e-06	622	2445	78240	1261	0.145420
bg	0	1.921006e-06	623	2447	78304	1263	0.145035
bg	0	1.897985e-06	625	2449	78368	1267	0.144346
bg	0	1.861385e-06	625	2450	78400	1269	0.144077
bg	0	1.852609e-06	626	2452	78464	1276	0.143760
bg	0	1.838478e-06	627	2454	78528	1276	0.143547
bg	0	1.815351e-06	628	2457	78624	1280	0.143180
bg	0	1.799680e-06	629	2460	78720	1283	0.142830
bg	0	1.781284e-06	630	2466	78912	1286	0.142615
bg	0	1.778852e-06	631	2467	78944	1287	0.142363
bg	0	1.753724e-06	632	2469	79008	1290	0.141900
bg	0	1.734056e-06	633	2470	79040	1290	0.141698
bg	0	1.710732e-06	634	2472	79104	1296	0.141326
bg	0	1.697864e-06	635	2474	79168	1298	0.140873
bg	0	1.678364e-06	637	2476	79232	1299	0.140418
bg	0	1.652545e-06	637	2477	79264	1303	0.140268
bg	0	1.643930e-06	639	2480	79360	1305	0.139910
bg	0	1.616145e-06	639	2481	79392	1311	0.139746
bg	0	1.613286e-06	640	2483	79456	1312	0.139636
bg	0	1.607213e-06	641	2484	79488	1312	0.139393
bg	0	1.582120e-06	642	2487	79584	1317	0.138920
bg	0	1.561934e-06	643	2488	79616	1319	0.138526
bg	0	1.550011e-06	644	2489	79648	1320	0.138260
bg	0	1.533690e-06	646	2490	79680	1325	0.137560
bg	0	1.507196e-06	646	2491	79712	1329	0.137398
bg	0	1.501644e-06	648	2494	79808	1333	0.136747
bg	0	1.473896e-06	649	2495	79840	1339	0.136307
bg	0	1.469150e-06	650	2496	79872	1339	0.136019
bg	0	1.454349e-06	650	2497	79904	1346	0.135435
bg	0	1.443525e-06	651	2498	79936	1349	0.135042
bg	0	1.426623e-06	652	2500	80000	1354	0.134638
bg	0	1.416498e-06	653	2501	80032	1354	0.134434
bg	0	1.400796e-06	654	2502	80064	1357	0.134231
bg	0	1.392352e-06	655	2505	80160	1362	0.133607
bg	0	1.372835e-06	656	2507	80224	1368	0.133164
bg	0	1.356329e-06	657	2526	80832	1372	0.133024
bg	0	1.351531e-06	658	2528	80896	1374	0.132641
bg	0	1.341327e-06	660	2530	80960	1381	0.131912
bg	0	1.315702e-06	660	2531	80992	1382	0.131672
bg	0	1.312391e-06	661	2532	81024	1382	0.131401
bg	0	1.292341e-06	663	2534	81088	1386	0.131011
bg	0	1.269578e-06	664	2535	81120	1391	0.130305
bg	0	1.252214e-06	665	2536	81152	1396	0.130109
bg	0	1.249319e-06	665	2537	81184	1397	0.130065
bg	0	1.241370e-06	666	2540	81280	1400	0.129602
bg	0	1.228085e-06	667	2541	81312	1404	0.129288
bg	0	1.222478e-06	668	2542	81344	1405	0.128943
bg	0	1.207723e-06	669	2544	81408	1410	0.128240
bg	0	1.192381e-06	670	2545	81440	1414	0.127965
bg	0	1.185218e-06	671	2547	81504	1417	0.127488
bg	0	1.171262e-06	672	2548	81536	1420	0.126944
bg	0	1.156678e-06	674	2550	81600	1425	0.126389
bg	0	1.142751e-06	674	2551	81632	1428	0.126297
bg	0	1.138138e-06	675	2553	81696	1434	0.125997
bg	0	1.123339e-06	676	2556	81792	1437	0.125495
bg	0	1.112411e-06	677	2558	81856	1438	0.125316
bg	0	1.108928e-06	678	2559	81888	1441	0.124966
bg	0	1.092882e-06	679	2561	81952	1444	0.124506
bg	0	1.076591e-06	680	2568	82176	1452	0.124204
bg	0	1.067714e-06	681	2573	82336	1454	0.123800
bg	0	1.056121e-06	682	2575	82400	1459	0.123565
bg	0	1.053810e-06	683	2576	82432	1462	0.123252
bg	0	1.043815e-06	684	2577	82464	1463	0.122892
bg	0	1.031764e-06	685	2579	82528	1465	0.122592
bg	0	1.016968e-06	686	2581	82592	1470	0.122102
bg	0	1.004552e-06	687	2582	82624	1475	0.121943
bg	0	9.933345e-07	688	2594	83008	1477	0.121828
bg	0	9.875600e-07	689	2598	83136	1479	0.121598
bg	0	9.745172e-07	690	2602	83264	1483	0.121413
bg	0	9.679503e-07	691	2604	83328	1486	0.120788
bg	0	9.544086e-07	692	2610	83520	1489	0.120665
bg	0	9.448176e-07	693	2620	83840	1493	0.120443
bg	0	9.373201e-07	694	2622	83904	1497	0.120179
bg	0	9.334974e-07	695	2623	83936	1499	0.119995
bg	0	9.164702e-07	696	2631	84192	1506	0.119697
bg	0	9.078535e-07	697	2633	84256	1506	0.119486
bg	0	9.069321e-07	698	2634	84288	1509	0.119248
bg	0	8.974010e-07	699	2635	84320	1513	0.118870
bg	0	8.851070e-07	701	2637	84384	1518	0.118312
bg	0	8.686212e-07	701	2638	84416	1521	0.118196
bg	0	8.671689e-07	703	2640	84480	1524	0.117781
bg	0	8.530438e-07	703	2641	84512	1531	0.117441
bg	0	8.498933e-07	704	2642	84544	1532	0.117217
bg	0	8.428588e-07	705	2643	84576	1534	0.117031
bg	0	8.355572e-07	706	2644	84608	1537	0.116784
bg	0	8.211699e-07	708	2648	84736	1542	0.116422
bg	0	8.089862e-07	709	2649	84768	1544	0.116222
bg	0	8.027051e-07	710	2650	84800	1549	0.115917
bg	0	7.956419e-07	710	2651	84832	1551	0.115710
bg	0	7.885460e-07	711	2652	84864	1552	0.115641
bg	0	7.821632e-07	712	2659	85088	1558	0.115315
bg	0	7.744635e-07	713	2661	85152	1562	0.115198
bg	0	7.688576e-07	714	2665	85280	1566	0.114800
bg	0	7.614018e-07	715	2667	85344	1569	0.114342
bg	0	7.515883e-07	716	2669	85408	1572	0.114069
bg	0	7.423057e-07	718	2670	85440	1574	0.113588
bg	0	7.342865e-07	719	2671	85472	1574	0.113178
bg	0	7.237851e-07	719	2672	85504	1574	0.113038
bg	0	7.219606e-07	720	2673	85536	1576	0.112665
bg	0	7.134287e-07	722	2675	85600	1578	0.112362
bg	0	7.048297e-07	722	2676	85632	1580	0.112148
bg	0	7.022932e-07	723	2677	85664	1583	0.111805
bg	0	6.929971e-07	725	2678	85696	1587	0.111484
bg	0	6.844665e-07	725	2679	85728	1589	0.111329
bg	0	6.825706e-07	726	2680	85760	1591	0.111102
bg	0	6.754456e-07	727	2681	85792	1592	0.110743
bg	0	6.659715e-07	729	2684	85888	1597	0.110398
bg	0	6.516099e-07	730	2685	85920	1598	0.110215
bg	0	6.505784e-07	730	2686	85952	1598	0.110203
bg	0	6.491809e-07	731	2689	86048	1601	0.109846
bg	0	6.412536e-07	732	2691	86112	1604	0.109282
bg	0	6.333210e-07	734	2692	86144	1608	0.108946
bg	0	6.250440e-07	735	2693	86176	1612	0.108532
bg	0	6.177019e-07	735	2694	86208	1615	0.108280
bg	0	6.155649e-07	736	2695	86240	1620	0.108019
bg	0	6.100974e-07	737	2696	86272	1625	0.107718
bg	0	6.010174e-07	738	2699	86368	1632	0.107337
bg	0	5.962997e-07	739	2705	86560	1642	0.107054
bg	0	5.889300e-07	740	2707	86624	1648	0.106833
bg	0	5.833611e-07	741	2712	86784	1649	0.106715
bg	0	5.773407e-07	742	2724	87168	1661	0.106556
bg	0	5.715151e-07	743	2740	87680	1662	0.106467
bg	0	5.663271e-07	744	2743	87776	1663	0.106222
bg	0	5.644143e-07	745	2745	87840	1666	0.105933
bg	0	5.584828e-07	746	2746	87872	1669	0.105710
bg	0	5.492863e-07	747	2749	87968	1677	0.105468
bg	0	5.435895e-07	748	2755	88160	1679	0.105386
bg	0	5.388630e-07	750	2759	88288	1682	0.105149
bg	0	5.320422e-07	750	2760	88320	1684	0.105037
bg	0	5.275965e-07	752	2763	88416	1686	0.104789
bg	0	5.217658e-07	753	2764	88448	1688	0.104387
bg	0	5.134583e-07	753	2765	88480	1689	0.104330
bg	0	5.132135e-07	754	2766	88512	1689	0.104201
bg	0	5.065538e-07	755	2768	88576	1691	0.103899
bg	0	5.063041e-07	756	2769	88608	1692	0.103651
bg	0	4.978292e-07	758	2771	88672	1698	0.103225
bg	0	4.910684e-07	759	2772	88704	1702	0.102844
bg	0	4.854370e-07	759	2773	88736	1705	0.102796
bg	0	4.817212e-07	760	2777	88864	1707	0.102522
bg	0	4.807538e-07	761	2778	88896	1708	0.102372
bg	0	4.751857e-07	762	2780	88960	1709	0.102105
bg	0	4.680840e-07	763	2781	88992	1712	0.101940
bg	0	4.655691e-07	764	2783	89056	1718	0.101497
bg	0	4.589962e-07	765	2784	89088	1720	0.101080
bg	0	4.535643e-07	766	2785	89120	1721	0.100985
bg	0	4.521354e-07	767	2786	89152	1722	0.100878
bg	0	4.456695e-07	768	2788	89216	1727	0.100612
bg	0	4.404769e-07	769	2790	89280	1728	0.100498
bg	0	4.359906e-07	770	2795	89440	1739	0.100187
bg	0	4.312662e-07	771	2797	89504	1742	0.099911
bg	0	4.306507e-07	772	2799	89568	1742	0.099764
bg	0	4.257689e-07	773	2800	89600	1742	0.099603
bg	0	4.184820e-07	774	2805	89760	1751	0.099280
bg	0	4.143969e-07	775	2820	90240	1756	0.099220
bg	0	4.102539e-07	776	2841	90912	1761	0.099175
bg	0	4.061090e-07	777	2853	91296	1764	0.098993
bg	0	4.045863e-07	778	2856	91392	1769	0.098773
bg	0	4.012276e-07	779	2858	91456	1770	0.098534
bg	0	3.969073e-07	780	2859	91488	1771	0.098346
bg	0	3.935483e-07	781	2860	91520	1773	0.098104
bg	0	3.873956e-07	782	2867	91744	1782	0.097971
bg	0	3.853514e-07	783	2869	91808	1784	0.097790
bg	0	3.814406e-07	784	2871	91872	1787	0.097493
bg	0	3.758555e-07	785	2873	91936	1793	0.097276
bg	0	3.712725e-07	786	2875	92000	1799	0.096873
bg	0	3.698003e-07	787	2877	92064	1805	0.096488
bg	0	3.636257e-07	788	2878	92096	1810	0.096274
bg	0	3.614057e-07	789	2879	92128	1813	0.096061
bg	0	3.579081e-07	790	2880	92160	1816	0.095834
bg	0	3.542297e-07	791	2881	92192	1817	0.095647
bg	0	3.503874e-07	792	2883	92256	1821	0.095392
bg	0	3.467020e-07	794	2885	92320	1823	0.095099
bg	0	3.420613e-07	794	2886	92352	1827	0.094762
bg	0	3.389604e-07	795	2887	92384	1830	0.094737
bg	0	3.360286e-07	796	2892	92544	1840	0.094437
bg	0	3.353752e-07	797	2893	92576	1842	0.094156
bg	0	3.305429e-07	798	2895	92640	1844	0.093998
bg	0	3.256961e-07	799	2897	92704	1848	0.093812
bg	0	3.223131e-07	800	2901	92832	1854	0.093692
bg	0	3.194704e-07	801	2904	92928	1860	0.093492
bg	0	3.162559e-07	802	2910	93120	1860	0.093400
bg	0	3.127941e-07	803	2914	93248	1862	0.093249
bg	0	3.095995e-07	804	2919	93408	1866	0.093141
bg	0	3.067007e-07	805	2922	93504	1869	0.092947
bg	0	3.035489e-07	806	2927	93664	1875	0.092772
bg	0	3.033340e-07	807	2928	93696	1875	0.092712
bg	0	2.973316e-07	808	2949	94368	1881	0.092632
bg	0	2.967261e-07	809	2951	94432	1882	0.092361
bg	0	2.926452e-07	810	2953	94496	1886	0.092019
bg	0	2.888293e-07	811	2954	94528	1889	0.091918
bg	0	2.858369e-07	813	2956	94592	1893	0.091414
bg	0	2.823955e-07	813	2957	94624	1895	0.091382
bg	0	2.802401e-07	814	2959	94688	1898	0.091140
bg	0	2.777768e-07	815	2961	94752	1900	0.090966
bg	0	2.743654e-07	816	2970	95040	1903	0.090855
bg	0	2.742387e-07	817	2971	95072	1903	0.090783
bg	0	2.692501e-07	819	2974	95168	1909	0.090343
bg	0	2.642996e-07	820	2975	95200	1911	0.090145
bg	0	2.614290e-07	820	2976	95232	1913	0.090010
bg	0	2.609190e-07	821	2977	95264	1914	0.090001
bg	0	2.587059e-07	822	2979	95328	1919	0.089561
bg	0	2.569567e-07	823	2980	95360	1924	0.089308
bg	0	2.544320e-07	824	2981	95392	1928	0.088948
bg	0	2.519318e-07	825	2982	95424	1934	0.088684
bg	0	2.481824e-07	826	2996	95872	1944	0.088627
bg	0	2.475600e-07	827	2999	95968	1945	0.088413
bg	0	2.435214e-07	829	3002	96064	1950	0.088067
bg	0	2.405775e-07	829	3003	96096	1954	0.087887
bg	0	2.389842e-07	830	3004	96128	1954	0.087820
bg	0	2.369923e-07	831	3005	96160	1956	0.087619
bg	0	2.344765e-07	832	3006	96192	1957	0.087509
bg	0	2.312715e-07	834	3009	96288	1964	0.087050
bg	0	2.287028e-07	834	3010	96320	1968	0.087026
bg	0	2.277994e-07	835	3012	96384	1970	0.086847
bg	0	2.250945e-07	836	3013	96416	1973	0.086665
bg	0	2.240434e-07	837	3014	96448	1974	0.086474
bg	0	2.205273e-07	838	3017	96544	1979	0.086186
bg	0	2.178380e-07	840	3018	96576	1983	0.085914
bg	0	2.152699e-07	841	3019	96608	1986	0.085693
bg	0	2.129597e-07	841	3020	96640	1989	0.085664
bg	0	2.128574e-07	842	3021	96672	1991	0.085501
bg	0	2.098700e-07	843	3025	96800	1996	0.085362
bg	0	2.085115e-07	844	3026	96832	1997	0.085261
bg	0	2.064405e-07	845	3027	96864	1999	0.085056
bg	0	2.030400e-07	846	3033	97056	2009	0.084748
bg	0	2.010620e-07	847	3036	97152	2011	0.084563
bg	0	2.003466e-07	848	3037	97184	2012	0.084340
bg	0	1.976838e-07	849	3038	97216	2016	0.084231
bg	0	1.968736e-07	850	3039	97248	2017	0.084045
bg	0	1.932424e-07	851	3049	97568	2021	0.083901
bg	0	1.918017e-07	852	3058	97856	2025	0.083838
bg	0	1.892556e-07	853	3063	98016	2028	0.083725
bg	0	1.872746e-07	854	3067	98144	2034	0.083481
bg	0	1.865231e-07	855	3069	98208	2035	0.083320
bg	0	1.836579e-07	856	3072	98304	2039	0.083092
bg	0	1.818502e-07	858	3074	98368	2042	0.082855
bg	0	1.796106e-07	858	3075	98400	2045	0.082831
bg	0	1.781884e-07	859	3079	98528	2050	0.082605
bg	0	1.775540e-07	860	3080	98560	2052	0.082401
bg	0	1.756449e-07	861	3081	98592	2055	0.082195
bg	0	1.739336e-07	862	3082	98624	2058	0.081946
bg	0	1.724827e-07	863	3083	98656	2063	0.081624
bg	0	1.703044e-07	864	3085	98720	2071	0.081351
bg	0	1.680632e-07	866	3087	98784	2076	0.080955
bg	0	1.657712e-07	866	3088	98816	2078	0.080866
bg	0	1.650795e-07	867	3090	98880	2080	0.080724
bg	0	1.630784e-07	868	3092	98944	2082	0.080496
bg	0	1.611909e-07	869	3093	98976	2088	0.080382
bg	0	1.599728e-07	870	3096	99072	2093	0.080114
bg	0	1.582558e-07	871	3097	99104	2095	0.080021
bg	0	1.563067e-07	872	3112	99584	2100	0.079944
bg	0	1.547404e-07	873	3123	99936	2109	0.079845
bg	0	1.532721e-07	874	3141	100512	2114	0.079780
bg	0	1.524801e-07	876	3146	100672	2116	0.079539
bg	0	1.500292e-07	876	3147	100704	2121	0.079507
bg	0	1.486990e-07	877	3155	100960	2127	0.079239
bg	0	1.476870e-07	879	3158	101056	2130	0.079066
bg	0	1.455973e-07	879	3159	101088	2133	0.078936
bg	0	1.451249e-07	880	3160	101120	2134	0.078843
bg	0	1.440463e-07	881	3161	101152	2135	0.078688
bg	0	1.415345e-07	883	3163	101216	2142	0.078304
bg	0	1.397550e-07	883	3164	101248	2144	0.078238
bg	0	1.391453e-07	884	3166	101312	2145	0.078133
bg	0	1.376830e-07	885	3168	101376	2150	0.077976
bg	0	1.360804e-07	887	3170	101440	2153	0.077753
bg	0	1.342048e-07	887	3171	101472	2155	0.077667
bg	0	1.333052e-07	888	3172	101504	2157	0.077562
bg	0	1.319736e-07	889	3173	101536	2159	0.077472
bg	0	1.306568e-07	890	3177	101664	2162	0.077364
bg	0	1.291746e-07	891	3180	101760	2164	0.077300
bg	0	1.279472e-07	892	3183	101856	2165	0.077229
bg	0	1.265612e-07	893	3202	102464	2166	0.077212
bg	0	1.252791e-07	894	3221	103072	2166	0.077192
bg	0	1.240710e-07	895	3237	103584	2166	0.077166
bg	0	1.227873e-07	896	3252	104064	2168	0.077137
bg	0	1.216483e-07	897	3254	104128	2169	0.077084
bg	0	1.210407e-07	898	3256	104192	2171	0.076864
bg	0	1.199852e-07	899	3257	104224	2173	0.076694
bg	0	1.180419e-07	900	3258	104256	2176	0.076674
bg	0	1.177926e-07	901	3260	104320	2177	0.076558
bg	0	1.160479e-07	902	3261	104352	2180	0.076351
bg	0	1.154496e-07	903	3262	104384	2181	0.076247
bg	0	1.143319e-07	904	3263	104416	2184	0.076061
bg	0	1.130148e-07	905	3264	104448	2188	0.075853
bg	0	1.110942e-07	906	3272	104704	2197	0.075678
bg	0	1.099831e-07	907	3276	104832	2198	0.075597
bg	0	1.088492e-07	908	3278	104896	2203	0.075470
bg	0	1.079116e-07	909	3282	105024	2207	0.075260
bg	0	1.067147e-07	910	3293	105376	2214	0.075105
bg	0	1.061731e-07	911	3296	105472	2214	0.075031
bg	0	1.051979e-07	912	3297	105504	2216	0.074935
bg	0	1.040899e-07	913	3299	105568	2217	0.074755
bg	0	1.026768e-07	914	3300	105600	2219	0.074674
bg	0	1.024023e-07	915	3301	105632	2220	0.074608
bg	0	1.013885e-07	916	3302	105664	2220	0.074422
bg	0	1.003193e-07	917	3304	105728	2222	0.074163
bg	0	9.844821e-08	918	3305	105760	2224	0.074143
bg	0	9.835497e-08	919	3307	105824	2225	0.073925
bg	0	9.723783e-08	920	3308	105856	2226	0.073685
bg	0	9.623849e-08	921	3309	105888	2228	0.073420
bg	0	9.504395e-08	922	3310	105920	2230	0.073201
bg	0	9.420196e-08	923	3311	105952	2234	0.073029
bg	0	9.291293e-08	924	3313	106016	2240	0.072664
bg	0	9.178242e-08	926	3314	106048	2245	0.072366
bg	0	9.055308e-08	926	3315	106080	2246	0.072305
bg	0	9.002110e-08	927	3316	106112	2248	0.072256
bg	0	8.904204e-08	928	3325	106400	2252	0.072197
bg	0	8.891383e-08	929	3326	106432	2252	0.072125
bg	0	8.726166e-08	930	3339	106848	2256	0.072027
bg	0	8.690544e-08	931	3343	106976	2257	0.071921
bg	0	8.588928e-08	932	3344	107008	2258	0.071805
bg	0	8.478751e-08	933	3348	107136	2261	0.071629
bg	0	8.399914e-08	934	3349	107168	2264	0.071508
bg	0	8.299619e-08	935	3353	107296	2267	0.071432
bg	0	8.216117e-08	936	3371	107872	2271	0.071383
bg	0	8.177171e-08	937	3374	107968	2271	0.071283
bg	0	8.102612e-08	938	3375	108000	2272	0.071174
bg	0	8.018104e-08	939	3376	108032	2273	0.071038
bg	0	7.892957e-08	940	3381	108192	2279	0.070971
bg	0	7.815845e-08	941	3386	108352	2284	0.070826
bg	0	7.762656e-08	942	3393	108576	2288	0.070746
bg	0	7.658241e-08	943	3395	108640	2290	0.070637
bg	0	7.636223e-08	944	3397	108704	2291	0.070484
bg	0	7.521540e-08	945	3398	108736	2291	0.070379
bg	0	7.486308e-08	946	3399	108768	2292	0.070197
bg	0	7.381542e-08	947	3400	108800	2294	0.069967
bg	0	7.296963e-08	948	3402	108864	2298	0.069800
bg	0	7.240982e-08	949	3403	108896	2299	0.069700
bg	0	7.203173e-08	950	3404	108928	2301	0.069503
bg	0	7.098079e-08	951	3406	108992	2305	0.069336
bg	0	7.042182e-08	952	3407	109024	2307	0.069189
bg	0	6.951914e-08	953	3409	109088	2309	0.069042
bg	0	6.875859e-08	955	3411	109152	2311	0.068862
bg	0	6.782096e-08	955	3412	109184	2314	0.068804
bg	0	6.763072e-08	956	3413	109216	2314	0.068712
bg	0	6.652893e-08	957	3415	109280	2321	0.068536
bg	0	6.605014e-08	959	3417	109344	2325	0.068315
bg	0	6.511654e-08	960	3418	109376	2329	0.068061
bg	0	6.403177e-08	962	3419	109408	2332	0.067820
bg	0	6.300988e-08	962	3420	109440	2333	0.067809
bg	0	6.297826e-08	963	3421	109472	2334	0.067707
bg	0	6.215337e-08	963	3422	109504	2337	0.067662
bg	0	6.206784e-08	964	3423	109536	2337	0.067583
bg	0	6.144905e-08	966	3424	109568	2341	0.067417
bg	0	6.058141e-08	966	3425	109600	2344	0.067402
bg	0	6.055094e-08	967	3426	109632	2344	0.067292
bg	0	5.955126e-08	968	3443	110176	2350	0.067218
bg	0	5.952394e-08	969	3444	110208	2350	0.067152
bg	0	5.840863e-08	970	3453	110496	2355	0.066996
bg	0	5.779127e-08	971	3456	110592	2360	0.066889
bg	0	5.769629e-08	972	3458	110656	2360	0.066795
bg	0	5.672321e-08	973	3459	110688	2362	0.066717
bg	0	5.650799e-08	974	3461	110752	2366	0.066594
bg	0	5.552525e-08	975	3466	110912	2371	0.066484
bg	0	5.501375e-08	976	3472	111104	2374	0.066390
bg	0	5.461234e-08	977	3475	111200	2378	0.066183
bg	0	5.411107e-08	978	3477	111264	2381	0.066008
bg	0	5.346132e-08	979	3478	111296	2384	0.065869
bg	0	5.292466e-08	981	3479	111328	2385	0.065699
bg	0	5.221036e-08	981	3480	111360	2387	0.065691
bg	0	5.186506e-08	982	3483	111456	2389	0.065525
bg	0	5.139800e-08	983	3485	111520	2393	0.065364
bg	0	5.071588e-08	984	3488	111616	2396	0.065262
bg	0	5.038444e-08	985	3489	111648	2398	0.065181
bg	0	4.976226e-08	986	3494	111808	2403	0.065050
bg	0	4.968255e-08	987	3495	111840	2406	0.064929
bg	0	4.877329e-08	989	3498	111936	2408	0.064650
bg	0	4.819269e-08	989	3499	111968	2411	0.064567
bg	0	4.794647e-08	991	3502	112064	2419	0.064291
bg	0	4.724203e-08	991	3503	112096	2422	0.064222
bg	0	4.686230e-08	992	3505	112160	2422	0.064192
bg	0	4.662007e-08	993	3506	112192	2423	0.064127
bg	0	4.603348e-08	994	3507	112224	2424	0.064009
bg	0	4.563714e-08	995	3508	112256	2428	0.063861
bg	0	4.526948e-08	996	3510	112320	2430	0.063663
bg	0	4.449686e-08	998	3512	112384	2434	0.063563
bg	0	4.400428e-08	998	3513	112416	2434	0.063558
bg	0	4.396146e-08	999	3515	112480	2434	0.063479
bg	0	4.341691e-08	1000	3516	112512	2436	0.063377
bg	1	1.000000e-03	0	1	32	0	0.693147
bg	1	9.970026e-04	1	4	128	0	0.693147
bg	1	9.825595e-04	2	5	160	0	0.693147
bg	1	9.705419e-04	3	10	320	0	0.693147
bg	1	9.673390e-04	4	13	416	0	0.693147
bg	1	9.588952e-04	5	14	448	0	0.693147
bg	1	9.421575e-04	6	20	640	0	0.693147
bg	1	9.327162e-04	7	23	736	0	0.693147
bg	1	9.258711e-04	9	25	800	0	0.693147
bg	1	9.115390e-04	9	26	832	0	0.693147
bg	1	9.066723e-04	10	28	896	0	0.693147
bg	1	8.998505e-04	11	30	960	0	0.693147
bg	1	8.878364e-04	12	33	1056	0	0.693147
bg	1	8.786579e-04	14	34	1088	0	0.693147
bg	1	8.669602e-04	14	35	1120	0	0.693147
bg	1	8.609339e-04	15	36	1152	0	0.693147
bg	1	8.564293e-04	16	37	1184	0	0.693147
bg	1	8.458636e-04	17	39	1248	0	0.693147
bg	1	8.359113e-04	18	41	1312	0	0.693147
bg	1	8.263380e-04	19	42	1344	0	0.693147
bg	1	8.179250e-04	20	47	1504	0	0.693147
bg	1	8.101004e-04	21	49	1568	0	0.693147
bg	1	8.056815e-04	22	51	1632	0	0.693147
bg	1	7.951491e-04	23	53	1696	1	0.693147
bg	1	7.858440e-04	26	55	1760	1	0.693147
bg	1	7.673733e-04	27	56	1792	1	0.693146
bg	1	7.606354e-04	27	57	1824	1	0.693146
bg	1	7.581674e-04	28	58	1856	1	0.693144
bg	1	7.504483e-04	29	59	1888	2	0.693143
bg	1	7.458019e-04	29	60	1920	2	0.693143
bg	1	7.406669e-04	30	62	1984	2	0.693142
bg	1	7.391752e-04	31	63	2016	2	0.693140
bg	1	7.322303e-04	32	64	2048	2	0.693138
bg	1	7.180371e-04	33	68	2176	2	0.693134
bg	1	7.106499e-04	34	71	2272	2	0.693131
bg	1	7.043818e-04	36	73	2336	2	0.693111
bg	1	6.936070e-04	36	74	2368	2	0.693105
bg	1	6.922620e-04	37	75	2400	2	0.693103
bg	1	6.889251e-04	38	76	2432	2	0.693083
bg	1	6.759798e-04	39	81	2592	2	0.693069
bg	1	6.734006e-04	40	83	2656	2	0.693048
bg	1	6.677777e-04	41	84	2688	2	0.693032
bg	1	6.600123e-04	42	85	2720	2	0.692981
bg	1	6.500932e-04	44	86	2752	2	0.692919
bg	1	6.372850e-04	46	87	2784	2	0.692850
bg	1	6.278941e-04	47	88	2816	2	0.692777
bg	1	6.221208e-04	47	89	2848	2	0.692760
bg	1	6.213554e-04	47	90	2880	2	0.692757
bg	1	6.175534e-04	48	95	3040	2	0.692743
bg	1	6.115496e-04	49	103	3296	2	0.692719
bg	1	6.056066e-04	50	111	3552	2	0.692696
bg	1	5.989914e-04	51	120	3840	2	0.692668
bg	1	5.931105e-04	52	128	4096	3	0.692643
bg	1	5.872675e-04	53	136	4352	3	0.692616
bg	1	5.814779e-04	54	144	4608	3	0.692589
bg	1	5.755634e-04	55	152	4864	3	0.692560
bg	1	5.698794e-04	56	160	5120	3	0.692530
bg	1	5.642629e-04	57	168	5376	3	0.692500
bg	1	5.586969e-04	58	176	5632	3	0.692468
bg	1	5.531928e-04	59	184	5888	3	0.692436
bg	1	5.477408e-04	60	192	6144	3	0.692401
bg	1	5.423437e-04	61	200	6400	3	0.692366
bg	1	5.363359e-04	62	209	6688	3	0.692324
bg	1	5.310511e-04	63	217	6944	3	0.692285
bg	1	5.258164e-04	64	225	7200	3	0.692245
bg	1	5.206329e-04	65	233	7456	3	0.692203
bg	1	5.155012e-04	66	241	7712	3	0.692159
bg	1	5.104191e-04	67	249	7968	3	0.692113
bg	1	5.053862e-04	68	257	8224	3	0.692066
bg	1	5.004021e-04	69	265	8480	3	0.692017
bg	1	4.948433e-04	70	274	8768	3	0.691959
bg	1	4.899585e-04	71	282	9024	3	0.691906
bg	1	4.851277e-04	72	290	9280	3	0.691851
bg	1	4.803459e-04	73	298	9536	3	0.691795
bg	1	4.755981e-04	74	306	9792	3	0.691736
bg	1	4.709076e-04	75	314	10048	3	0.691676
bg	1	4.662633e-04	76	322	10304	3	0.691613
bg	1	4.616647e-04	77	330	10560	3	0.691549
bg	1	4.571100e-04	78	338	10816	3	0.691483
bg	1	4.525932e-04	79	346	11072	3	0.691416
bg	1	4.475536e-04	80	355	11360	3	0.691336
bg	1	4.431277e-04	81	363	11616	3	0.691264
bg	1	4.387176e-04	82	371	11872	5	0.691193
bg	1	4.347611e-04	83	378	12096	5	0.691132
bg	1	4.302822e-04	84	386	12352	5	0.691061
bg	1	4.258353e-04	85	394	12608	5	0.690987
bg	1	4.214481e-04	86	402	12864	5	0.690911
bg	1	4.176492e-04	87	409	13088	5	0.690843
bg	1	4.133445e-04	88	417	13344	5	0.690765
bg	1	4.090855e-04	89	425	13600	5	0.690684
bg	1	4.048710e-04	90	433	13856	5	0.690602
bg	1	4.006996e-04	91	441	14112	5	0.690515
bg	1	3.970556e-04	92	448	14336	5	0.690438
bg	1	3.929632e-04	93	456	14592	5	0.690350
bg	1	3.889156e-04	94	464	14848	5	0.690260
bg	1	3.849013e-04	95	472	15104	5	0.690165
bg	1	3.814219e-04	96	479	15328	5	0.690085
bg	1	3.774890e-04	97	487	15584	5	0.689987
bg	1	3.736014e-04	98	495	15840	5	0.689890
bg	1	3.697515e-04	99	503	16096	5	0.689791
bg	1	3.664136e-04	100	510	16320	5	0.689702
bg	1	3.626061e-04	101	518	16576	5	0.689594
bg	1	3.588597e-04	102	526	16832	6	0.689491
bg	1	3.556108e-04	103	533	17056	6	0.689394
bg	1	3.519344e-04	104	541	17312	6	0.689287
bg	1	3.482944e-04	105	549	17568	6	0.689173
bg	1	3.446919e-04	106	557	17824	6	0.689062
bg	1	3.415722e-04	107	564	18048	6	0.688959
bg	1	3.380393e-04	108	572	18304	6	0.688844
bg	1	3.344972e-04	109	580	18560	6	0.688724
bg	1	3.310378e-04	110	588	18816	6	0.688606
bg	1	3.280422e-04	111	595	19040	6	0.688498
bg	1	3.246323e-04	112	603	19296	7	0.688369
bg	1	3.212413e-04	113	611	19552	7	0.688243
bg	1	3.183149e-04	114	618	19776	7	0.688127
bg	1	3.150003e-04	115	626	20032	8	0.687992
bg	1	3.116927e-04	116	634	20288	8	0.687852
bg	1	3.088268e-04	117	641	20512	8	0.687728
bg	1	3.055852e-04	118	649	20768	8	0.687583
bg	1	3.027721e-04	119	656	20992	8	0.687459
bg	1	2.995906e-04	120	664	21248	8	0.687309
bg	1	2.964044e-04	121	672	21504	8	0.687159
bg	1	2.936678e-04	122	679	21728	8	0.687024
bg	1	2.905845e-04	123	687	21984	8	0.686870
bg	1	2.879061e-04	124	694	22208	8	0.686732
bg	1	2.848747e-04	125	702	22464	8	0.686578
bg	1	2.818825e-04	126	710	22720	8	0.686412
bg	1	2.792879e-04	127	717	22944	8	0.686272
bg	1	2.763470e-04	128	725	23200	8	0.686109
bg	1	2.738048e-04	129	732	23424	8	0.685961
bg	1	2.709218e-04	130	740	23680	8	0.685794
bg	1	2.680743e-04	131	748	23936	8	0.685622
bg	1	2.656004e-04	132	755	24160	8	0.685475
bg	1	2.628110e-04	133	763	24416	8	0.685295
bg	1	2.603551e-04	134	770	24640	8	0.685140
bg	1	2.576048e-04	135	778	24896	8	0.684961
bg	1	2.552334e-04	136	785	25120	8	0.684803
bg	1	2.525496e-04	137	793	25376	8	0.684623
bg	1	2.498961e-04	138	801	25632	8	0.684446
bg	1	2.475950e-04	139	808	25856	8	0.684285
bg	1	2.449877e-04	140	816	26112	8	0.684099
bg	1	2.427155e-04	141	823	26336	8	0.683931
bg	1	2.401633e-04	142	831	26592	8	0.683742
bg	1	2.376224e-04	143	839	26848	8	0.683557
bg	1	2.354303e-04	144	846	27072	8	0.683385
bg	1	2.329438e-04	145	854	27328	8	0.683191
bg	1	2.307999e-04	146	861	27552	8	0.683020
bg	1	2.283724e-04	147	869	27808	8	0.682824
bg	1	2.259726e-04	148	877	28064	8	0.682632
bg	1	2.238911e-04	149	884	28288	8	0.682457
bg	1	2.215362e-04	150	892	28544	8	0.682255
bg	1	2.194838e-04	151	899	28768	8	0.682073
bg	1	2.171754e-04	152	907	29024	8	0.681869
bg	1	2.148867e-04	153	915	29280	9	0.681663
bg	1	2.128999e-04	154	922	29504	9	0.681488
bg	1	2.106489e-04	155	930	29760	9	0.681274
bg	1	2.087005e-04	156	937	29984	9	0.681086
bg	1	2.064931e-04	157	945	30240	9	0.680870
bg	1	2.045795e-04	158	952	30464	10	0.680685
bg	1	2.023720e-04	159	960	30720	10	0.680464
bg	1	2.004936e-04	160	967	30944	10	0.680269
bg	1	1.983624e-04	161	975	31200	10	0.680045
bg	1	1.965151e-04	162	982	31424	10	0.679852
bg	1	1.944278e-04	163	990	31680	11	0.679624
bg	1	1.926083e-04	164	997	31904	11	0.679426
bg	1	1.905627e-04	165	1005	32160	11	0.679195
bg	1	1.887845e-04	166	1012	32384	11	0.678991
bg	1	1.867774e-04	167	1020	32640	11	0.678757
bg	1	1.850384e-04	168	1027	32864	11	0.678552
bg	1	1.830714e-04	169	1035	33120	11	0.678320
bg	1	1.813670e-04	170	1042	33344	11	0.678111
bg	1	1.794383e-04	171	1050	33600	11	0.677869
bg	1	1.777457e-04	172	1057	33824	11	0.677661
bg	1	1.758549e-04	173	1065	34080	11	0.677423
bg	1	1.742121e-04	174	1072	34304	11	0.677208
bg	1	1.723601e-04	175	1080	34560	11	0.676969
bg	1	1.707551e-04	176	1087	34784	11	0.676753
bg	1	1.689403e-04	177	1095	35040	11	0.676512
bg	1	1.671431e-04	178	1103	35296	11	0.676270
bg	1	1.655865e-04	179	1110	35520	11	0.676052
bg	1	1.638251e-04	180	1118	35776	11	0.675809
bg	1	1.622996e-04	181	1125	36000	11	0.675594
bg	1	1.605736e-04	182	1133	36256	11	0.675344
bg	1	1.590768e-04	183	1140	36480	12	0.675117
bg	1	1.573692e-04	184	1148	36736	12	0.674858
bg	1	1.558809e-04	185	1155	36960	12	0.674631
bg	1	1.544177e-04	186	1162	37184	12	0.674396
bg	1	1.527617e-04	187	1170	37440	12	0.674133
bg	1	1.513273e-04	188	1177	37664	12	0.673898
bg	1	1.496983e-04	189	1185	37920	12	0.673637
bg	1	1.482811e-04	190	1192	38144	12	0.673411
bg	1	1.466909e-04	191	1200	38400	12	0.673140
bg	1	1.453000e-04	192	1207	38624	13	0.672891
bg	1	1.439289e-04	193	1214	38848	13	0.672649
bg	1	1.423779e-04	194	1222	39104	13	0.672371
bg	1	1.410307e-04	195	1229	39328	14	0.672121
bg	1	1.395047e-04	196	1237	39584	14	0.671835
bg	1	1.381839e-04	197	1244	39808	14	0.671579
bg	1	1.368744e-04	198	1251	40032	14	0.671323
bg	1	1.353932e-04	199	1259	40288	14	0.671032
bg	1	1.341113e-04	200	1266	40512	14	0.670771
bg	1	1.326595e-04	201	1274	40768	14	0.670484
bg	1	1.314034e-04	202	1281	40992	14	0.670234
bg	1	1.301581e-04	203	1288	41216	14	0.669978
bg	1	1.287408e-04	204	1296	41472	14	0.669682
bg	1	1.275177e-04	205	1303	41696	14	0.669423
bg	1	1.263055e-04	206	1310	41920	14	0.669163
bg	1	1.249396e-04	207	1318	42176	14	0.668866
bg	1	1.237563e-04	208	1325	42400	14	0.668613
bg	1	1.224111e-04	209	1333	42656	14	0.668309
bg	1	1.212518e-04	210	1340	42880	14	0.668059
bg	1	1.201023e-04	211	1347	43104	14	0.667795
bg	1	1.188026e-04	212	1355	43360	14	0.667503
bg	1	1.176772e-04	213	1362	43584	14	0.667236
bg	1	1.164045e-04	214	1370	43840	14	0.666931
bg	1	1.153019e-04	215	1377	44064	14	0.666678
bg	1	1.142061e-04	216	1384	44288	14	0.666401
bg	1	1.129503e-04	217	1392	44544	14	0.666107
bg	1	1.118741e-04	218	1399	44768	14	0.665838
bg	1	1.108004e-04	219	1406	44992	14	0.665585
bg	1	1.096019e-04	220	1414	45248	14	0.665287
bg	1	1.085589e-04	221	1421	45472	14	0.665032
bg	1	1.075307e-04	222	1428	45696	14	0.664759
bg	1	1.063669e-04	223	1436	45952	14	0.664470
bg	1	1.053575e-04	224	1443	46176	14	0.664196
bg	1	1.042139e-04	225	1451	46432	14	0.663900
bg	1	1.032238e-04	226	1458	46656	14	0.663633
bg	1	1.022424e-04	227	1465	46880	14	0.663369
bg	1	1.011362e-04	228	1473	47136	14	0.663071
bg	1	1.001711e-04	229	1480	47360	14	0.662801
bg	1	9.921869e-05	230	1487	47584	14	0.662545
bg	1	9.814416e-05	231	1495	47840	14	0.662235
bg	1	9.720500e-05	232	1502	48064	15	0.661970
bg	1	9.628097e-05	233	1509	48288	16	0.661707
bg	1	9.523855e-05	234	1517	48544	17	0.661398
bg	1	9.433231e-05	235	1524	48768	20	0.661139
bg	1	9.331062e-05	236	1532	49024	24	0.660838
bg	1	9.241953e-05	237	1539	49248	27	0.660571
bg	1	9.154171e-05	238	1546	49472	30	0.660303
bg	1	9.054837e-05	239	1554	49728	33	0.659994
bg	1	8.968759e-05	240	1561	49952	36	0.659730
bg	1	8.883432e-05	241	1568	50176	41	0.659453
bg	1	8.786263e-05	242	1576	50432	46	0.659152
bg	1	8.702479e-05	243	1583	50656	50	0.658870
bg	1	8.618830e-05	244	1590	50880	57	0.658579
bg	1	8.524235e-05	245	1598	51136	63	0.658249
bg	1	8.442563e-05	246	1605	51360	67	0.657962
bg	1	8.361541e-05	247	1612	51584	74	0.657642
bg	1	8.281191e-05	248	1619	51808	79	0.657353
bg	1	8.189931e-05	249	1627	52064	85	0.656983
bg	1	8.111091e-05	250	1634	52288	88	0.656688
bg	1	8.031936e-05	251	1641	52512	92	0.656348
bg	1	7.954522e-05	252	1648	52736	97	0.656037
bg	1	7.866961e-05	253	1656	52992	104	0.655668
bg	1	7.789506e-05	254	1663	53216	110	0.655330
bg	1	7.712439e-05	255	1670	53440	115	0.654990
bg	1	7.637970e-05	256	1677	53664	120	0.654671
bg	1	7.563821e-05	257	1684	53888	126	0.654310
bg	1	7.479724e-05	258	1692	54144	133	0.653909
bg	1	7.407223e-05	259	1699	54368	142	0.653551
bg	1	7.335339e-05	260	1706	54592	150	0.653217
bg	1	7.264060e-05	261	1713	54816	156	0.652842
bg	1	7.193380e-05	262	1720	55040	165	0.652463
bg	1	7.113240e-05	263	1728	55296	176	0.652037
bg	1	7.043302e-05	264	1735	55520	191	0.651665
bg	1	6.974471e-05	265	1742	55744	202	0.651240
bg	1	6.905803e-05	266	1749	55968	215	0.650864
bg	1	6.838184e-05	267	1756	56192	229	0.650452
bg	1	6.770811e-05	268	1763	56416	239	0.650038
bg	1	6.704408e-05	269	1770	56640	253	0.649633
bg	1	6.638343e-05	270	1777	56864	264	0.649197
bg	1	6.563971e-05	271	1785	57120	277	0.648724
bg	1	6.499546e-05	272	1792	57344	290	0.648278
bg	1	6.435706e-05	273	1799	57568	304	0.647830
bg	1	6.372440e-05	274	1806	57792	323	0.647373
bg	1	6.309793e-05	275	1813	58016	340	0.646900
bg	1	6.247658e-05	276	1820	58240	354	0.646449
bg	1	6.186086e-05	277	1827	58464	372	0.645940
bg	1	6.124907e-05	278	1834	58688	391	0.645447
bg	1	6.064456e-05	279	1841	58912	405	0.644937
bg	1	5.996070e-05	280	1849	59168	426	0.644356
bg	1	5.936556e-05	281	1856	59392	446	0.643839
bg	1	5.877835e-05	282	1863	59616	469	0.643300
bg	1	5.819614e-05	283	1870	59840	492	0.642762
bg	1	5.761945e-05	284	1877	60064	514	0.642231
bg	1	5.704643e-05	285	1884	60288	541	0.641631
bg	1	5.647720e-05	286	1891	60512	565	0.641038
bg	1	5.591592e-05	287	1898	60736	590	0.640465
bg	1	5.535621e-05	288	1905	60960	617	0.639847
bg	1	5.480128e-05	289	1912	61184	651	0.639215
bg	1	5.425293e-05	290	1919	61408	681	0.638562
bg	1	5.370821e-05	291	1926	61632	716	0.637892
bg	1	5.316966e-05	292	1933	61856	746	0.637255
bg	1	5.263236e-05	293	1940	62080	777	0.636570
bg	1	5.209857e-05	294	1947	62304	810	0.635857
bg	1	5.157392e-05	295	1954	62528	843	0.635164
bg	1	5.105413e-05	296	1961	62752	878	0.634430
bg	1	5.061308e-05	297	1967	62944	906	0.633800
bg	1	5.010200e-05	298	1974	63168	939	0.633058
bg	1	4.959695e-05	299	1981	63392	979	0.632265
bg	1	4.909653e-05	300	1988	63616	1020	0.631487
bg	1	4.859985e-05	301	1995	63840	1062	0.630681
bg	1	4.810856e-05	302	2002	64064	1108	0.629858
bg	1	4.762022e-05	303	2009	64288	1154	0.629013
bg	1	4.713699e-05	304	2016	64512	1195	0.628148
bg	1	4.665955e-05	305	2023	64736	1238	0.627271
bg	1	4.618156e-05	306	2030	64960	1290	0.626370
bg	1	4.571215e-05	307	2037	65184	1341	0.625448
bg	1	4.531367e-05	308	2043	65376	1380	0.624628
bg	1	4.485067e-05	309	2050	65600	1430	0.623660
bg	1	4.439212e-05	310	2057	65824	1489	0.622675
bg	1	4.394062e-05	311	2064	66048	1542	0.621684
bg	1	4.349312e-05	312	2071	66272	1588	0.620673
bg	1	4.304969e-05	313	2078	66496	1644	0.619632
bg	1	4.260995e-05	314	2085	66720	1707	0.618576
bg	1	4.223574e-05	315	2091	66912	1762	0.617635
bg	1	4.180343e-05	316	2098	67136	1826	0.616526
bg	1	4.137573e-05	317	2105	67360	1893	0.615375
bg	1	4.095197e-05	318	2112	67584	1954	0.614251
bg	1	4.053259e-05	319	2119	67808	2029	0.613100
bg	1	4.011686e-05	320	2126	68032	2098	0.611908
bg	1	3.976366e-05	321	2132	68224	2163	0.610860
bg	1	3.935536e-05	322	2139	68448	2234	0.609608
bg	1	3.895097e-05	323	2146	68672	2306	0.608311
bg	1	3.855042e-05	324	2153	68896	2381	0.606997
bg	1	3.815138e-05	325	2160	69120	2448	0.605656
bg	1	3.781333e-05	326	2166	69312	2522	0.604489
bg	1	3.742323e-05	327	2173	69536	2597	0.603130
bg	1	3.703747e-05	328	2180	69760	2673	0.601739
bg	1	3.665531e-05	329	2187	69984	2745	0.600317
bg	1	3.627648e-05	330	2194	70208	2830	0.598864
bg	1	3.595390e-05	331	2200	70400	2901	0.597591
bg	1	3.558232e-05	332	2207	70624	2990	0.596095
bg	1	3.521435e-05	333	2214	70848	3079	0.594562
bg	1	3.484956e-05	334	2221	71072	3206	0.593022
bg	1	3.453992e-05	335	2227	71264	3310	0.591674
bg	1	3.418096e-05	336	2234	71488	3421	0.590039
bg	1	3.382315e-05	337	2241	71712	3541	0.588397
bg	1	3.352158e-05	338	2247	71904	3633	0.586994
bg	1	3.317323e-05	339	2254	72128	3758	0.585318
bg	1	3.282849e-05	340	2261	72352	3864	0.583628
bg	1	3.248660e-05	341	2268	72576	3988	0.581916
bg	1	3.219639e-05	342	2274	72768	4105	0.580433
bg	1	3.186112e-05	343	2281	72992	4222	0.578649
bg	1	3.152876e-05	344	2288	73216	4350	0.576828
bg	1	3.119987e-05	345	2295	73440	4479	0.574989
bg	1	3.091989e-05	346	2301	73632	4579	0.573412
bg	1	3.059395e-05	347	2308	73856	4710	0.571542
bg	1	3.027474e-05	348	2315	74080	4835	0.569652
bg	1	3.000254e-05	349	2321	74272	4946	0.568010
bg	1	2.968950e-05	350	2328	74496	5065	0.566105
bg	1	2.937963e-05	351	2335	74720	5183	0.564151
bg	1	2.911601e-05	352	2341	74912	5285	0.562458
bg	1	2.881173e-05	353	2348	75136	5403	0.560474
bg	1	2.850859e-05	354	2355	75360	5531	0.558468
bg	1	2.825221e-05	355	2361	75552	5639	0.556747
bg	1	2.795724e-05	356	2368	75776	5769	0.554724
bg	1	2.766482e-05	357	2375	76000	5895	0.552663
bg	1	2.741600e-05	358	2381	76192	5995	0.550882
bg	1	2.712883e-05	359	2388	76416	6122	0.548781
bg	1	2.684507e-05	360	2395	76640	6246	0.546677
bg	1	2.660436e-05	361	2401	76832	6359	0.544855
bg	1	2.632619e-05	362	2408	77056	6491	0.542727
bg	1	2.605097e-05	363	2415	77280	6627	0.540574
bg	1	2.577873e-05	364	2422	77504	6762	0.538362
bg	1	2.554764e-05	365	2428	77696	6871	0.536490
bg	1	2.528052e-05	366	2435	77920	6987	0.534295
bg	1	2.501558e-05	367	2442	78144	7119	0.532089
bg	1	2.479126e-05	368	2448	78336	7230	0.530180
bg	1	2.453161e-05	369	2455	78560	7368	0.527935
bg	1	2.427469e-05	370	2462	78784	7486	0.525659
bg	1	2.405696e-05	371	2468	78976	7595	0.523698
bg	1	2.380540e-05	372	2475	79200	7726	0.521397
bg	1	2.355590e-05	373	2482	79424	7867	0.519101
bg	1	2.334463e-05	374	2488	79616	7989	0.517120
bg	1	2.309969e-05	375	2495	79840	8135	0.514812
bg	1	2.285785e-05	376	2502	80064	8266	0.512509
bg	1	2.265212e-05	377	2508	80256	8382	0.510483
bg	1	2.241442e-05	378	2515	80480	8508	0.508150
bg	1	2.217932e-05	379	2522	80704	8649	0.505808
bg	1	2.194726e-05	380	2529	80928	8774	0.503466
bg	1	2.175031e-05	381	2535	81120	8882	0.501438
bg	1	2.152287e-05	382	2542	81344	9017	0.499073
bg	1	2.129784e-05	383	2549	81568	9135	0.496679
bg	1	2.110695e-05	384	2555	81760	9255	0.494622
bg	1	2.088633e-05	385	2562	81984	9375	0.492217
bg	1	2.066803e-05	386	2569	82208	9505	0.489808
bg	1	2.048275e-05	387	2575	82400	9619	0.487739
bg	1	2.026858e-05	388	2582	82624	9749	0.485325
bg	1	2.005642e-05	389	2589	82848	9873	0.482915
bg	1	1.987651e-05	390	2595	83040	9982	0.480861
bg	1	1.966827e-05	391	2602	83264	10110	0.478475
bg	1	1.946257e-05	392	2609	83488	10240	0.476073
bg	1	1.928762e-05	393	2615	83680	10346	0.474012
bg	1	1.908570e-05	394	2622	83904	10479	0.471616
bg	1	1.888604e-05	395	2629	84128	10607	0.469219
bg	1	1.868843e-05	396	2636	84352	10730	0.466832
bg	1	1.852078e-05	397	2642	84544	10846	0.464787
bg	1	1.832710e-05	398	2649	84768	10974	0.462382
bg	1	1.813543e-05	399	2656	84992	11096	0.459960
bg	1	1.797276e-05	400	2662	85184	11210	0.457873
bg	1	1.778490e-05	401	2669	85408	11331	0.455440
bg	1	1.759901e-05	402	2676	85632	11461	0.453028
bg	1	1.744117e-05	403	2682	85824	11557	0.450966
bg	1	1.725819e-05	404	2689	86048	11683	0.448546
bg	1	1.707759e-05	405	2696	86272	11806	0.446129
bg	1	1.692439e-05	406	2702	86464	11901	0.444061
bg	1	1.674747e-05	407	2709	86688	12024	0.441672
bg	1	1.657228e-05	408	2716	86912	12151	0.439291
bg	1	1.639900e-05	409	2723	87136	12277	0.436894
bg	1	1.625147e-05	410	2729	87328	12372	0.434842
bg	1	1.608159e-05	411	2736	87552	12501	0.432452
bg	1	1.591290e-05	412	2743	87776	12633	0.430075
bg	1	1.577017e-05	413	2749	87968	12742	0.428033
bg	1	1.560515e-05	414	2756	88192	12863	0.425653
bg	1	1.544183e-05	415	2763	88416	12979	0.423296
bg	1	1.530321e-05	416	2769	88608	13087	0.421282
bg	1	1.514322e-05	417	2776	88832	13214	0.418914
bg	1	1.498499e-05	418	2783	89056	13350	0.416548
bg	1	1.485062e-05	419	2789	89248	13445	0.414522
bg	1	1.469440e-05	420	2796	89472	13557	0.412167
bg	1	1.453987e-05	421	2803	89696	13665	0.409825
bg	1	1.440934e-05	422	2809	89888	13768	0.407833
bg	1	1.425864e-05	423	2816	90112	13880	0.405509
bg	1	1.410923e-05	424	2823	90336	14006	0.403204
bg	1	1.398266e-05	425	2829	90528	14112	0.401231
bg	1	1.383656e-05	426	2836	90752	14233	0.398927
bg	1	1.369186e-05	427	2843	90976	14343	0.396635
bg	1	1.354854e-05	428	2850	91200	14475	0.394334
bg	1	1.342706e-05	429	2856	91392	14578	0.392373
bg	1	1.328668e-05	430	2863	91616	14694	0.390084
bg	1	1.314758e-05	431	2870	91840	14817	0.387799
bg	1	1.302951e-05	432	2876	92032	14919	0.385853
bg	1	1.289238e-05	433	2883	92256	15027	0.383585
bg	1	1.275733e-05	434	2890	92480	15154	0.381326
bg	1	1.264288e-05	435	2896	92672	15251	0.379398
bg	1	1.251054e-05	436	2903	92896	15349	0.377153
bg	1	1.237967e-05	437	2910	93120	15461	0.374939
bg	1	1.226854e-05	438	2916	93312	15563	0.373039
bg	1	1.214010e-05	439	2923	93536	15679	0.370842
bg	1	1.201235e-05	440	2930	93760	15789	0.368624
bg	1	1.190439e-05	441	2936	93952	15890	0.366743
bg	1	1.177980e-05	442	2943	94176	16007	0.364557
bg	1	1.165612e-05	443	2950	94400	16115	0.362365
bg	1	1.155155e-05	444	2956	94592	16206	0.360500
bg	1	1.143072e-05	445	2963	94816	16329	0.358344
bg	1	1.131111e-05	446	2970	95040	16449	0.356190
bg	1	1.119275e-05	447	2977	95264	16561	0.354047
bg	1	1.109238e-05	448	2983	95456	16662	0.352212
bg	1	1.097641e-05	449	2990	95680	16780	0.350084
bg	1	1.086163e-05	450	2997	95904	16898	0.347961
bg	1	1.076422e-05	451	3003	96096	17005	0.346158
bg	1	1.065161e-05	452	3010	96320	17115	0.344054
bg	1	1.054026e-05	453	3017	96544	17227	0.341950
bg	1	1.044579e-05	454	3023	96736	17314	0.340166
bg	1	1.033660e-05	455	3030	96960	17429	0.338084
bg	1	1.022856e-05	456	3037	97184	17555	0.336007
bg	1	1.013629e-05	457	3043	97376	17657	0.334236
bg	1	1.003015e-05	458	3050	97600	17774	0.332190
bg	1	9.925217e-06	459	3057	97824	17880	0.330145
bg	1	9.836092e-06	460	3063	98016	17980	0.328393
bg	1	9.733303e-06	461	3070	98240	18094	0.326361
bg	1	9.631131e-06	462	3077	98464	18207	0.324334
bg	1	9.530449e-06	463	3084	98688	18310	0.322326
bg	1	9.444994e-06	464	3090	98880	18413	0.320618
bg	1	9.346132e-06	465	3097	99104	18524	0.318623
bg	1	9.248213e-06	466	3104	99328	18633	0.316634
bg	1	9.165266e-06	467	3110	99520	18731	0.314948
bg	1	9.069418e-06	468	3117	99744	18843	0.312990
bg	1	8.974609e-06	469	3124	99968	18944	0.311035
bg	1	8.894106e-06	470	3130	100160	19031	0.309362
bg	1	8.800299e-06	471	3137	100384	19150	0.307408
bg	1	8.708349e-06	472	3144	100608	19252	0.305485
bg	1	8.630300e-06	473	3150	100800	19333	0.303840
bg	1	8.540064e-06	474	3157	101024	19447	0.301927
bg	1	8.450811e-06	475	3164	101248	19552	0.300020
bg	1	8.375042e-06	476	3170	101440	19644	0.298399
bg	1	8.287189e-06	477	3177	101664	19758	0.296514
bg	1	8.200529e-06	478	3184	101888	19871	0.294640
bg	1	8.114787e-06	479	3191	102112	19982	0.292780
bg	1	8.042067e-06	480	3197	102304	20082	0.291193
bg	1	7.958018e-06	481	3204	102528	20185	0.289353
bg	1	7.874468e-06	482	3211	102752	20296	0.287517
bg	1	7.803819e-06	483	3217	102944	20381	0.285958
bg	1	7.721962e-06	484	3224	103168	20481	0.284138
bg	1	7.641198e-06	485	3231	103392	20588	0.282335
bg	1	7.572688e-06	486	3237	103584	20674	0.280797
bg	1	7.493553e-06	487	3244	103808	20770	0.279013
bg	1	7.415210e-06	488	3251	104032	20873	0.277238
bg	1	7.348706e-06	489	3257	104224	20967	0.275729
bg	1	7.271859e-06	490	3264	104448	21053	0.273976
bg	1	7.195686e-06	491	3271	104672	21165	0.272225
bg	1	7.131135e-06	492	3277	104864	21258	0.270734
bg	1	7.056019e-06	493	3284	105088	21366	0.268988
bg	1	6.982250e-06	494	3291	105312	21467	0.267266
bg	1	6.918946e-06	495	3297	105504	21556	0.265783
bg	1	6.846305e-06	496	3304	105728	21653	0.264073
bg	1	6.774711e-06	497	3311	105952	21760	0.262376
bg	1	6.713736e-06	498	3317	106144	21853	0.260925
bg	1	6.643222e-06	499	3324	106368	21950	0.259239
bg	1	6.573748e-06	500	3331	106592	22060	0.257569
bg	1	6.504998e-06	501	3338	106816	22176	0.255909
bg	1	6.446673e-06	502	3344	107008	22263	0.254494
bg	1	6.379152e-06	503	3351	107232	22370	0.252854
bg	1	6.312462e-06	504	3358	107456	22479	0.251225
bg	1	6.255858e-06	505	3364	107648	22560	0.249835
bg	1	6.190462e-06	506	3371	107872	22649	0.248226
bg	1	6.125647e-06	507	3378	108096	22741	0.246627
bg	1	6.070593e-06	508	3384	108288	22838	0.245255
bg	1	6.006982e-06	509	3391	108512	22934	0.243664
bg	1	5.943683e-06	510	3398	108736	23041	0.242076
bg	1	5.889935e-06	511	3404	108928	23121	0.240723
bg	1	5.828235e-06	512	3411	109152	23213	0.239159
bg	1	5.767185e-06	513	3418	109376	23316	0.237605
bg	1	5.714935e-06	514	3424	109568	23396	0.236269
bg	1	5.654464e-06	515	3431	109792	23495	0.234719
bg	1	5.595256e-06	516	3438	110016	23607	0.233195
bg	1	5.544974e-06	517	3444	110208	23697	0.231894
bg	1	5.486796e-06	518	3451	110432	23795	0.230386
bg	1	5.429282e-06	519	3458	110656	23891	0.228888
bg	1	5.380534e-06	520	3464	110848	23975	0.227611
bg	1	5.324246e-06	521	3471	111072	24068	0.226131
bg	1	5.268468e-06	522	3478	111296	24169	0.224658
bg	1	5.221159e-06	523	3484	111488	24241	0.223408
bg	1	5.166466e-06	524	3491	111712	24337	0.221953
bg	1	5.112367e-06	525	3498	111936	24434	0.220509
bg	1	5.066452e-06	526	3504	112128	24511	0.219278
bg	1	5.013380e-06	527	3511	112352	24602	0.217852
bg	1	4.960846e-06	528	3518	112576	24703	0.216434
bg	1	4.916099e-06	529	3524	112768	24789	0.215219
bg	1	4.864628e-06	530	3531	112992	24893	0.213816
bg	1	4.813594e-06	531	3538	113216	24988	0.212418
bg	1	4.770387e-06	532	3544	113408	25075	0.211231
bg	1	4.720453e-06	533	3551	113632	25171	0.209852
bg	1	4.671007e-06	534	3558	113856	25270	0.208485
bg	1	4.628873e-06	535	3564	114048	25357	0.207315
bg	1	4.580407e-06	536	3571	114272	25459	0.205960
bg	1	4.532428e-06	537	3578	114496	25553	0.204613
bg	1	4.484924e-06	538	3585	114720	25664	0.203275
bg	1	4.444629e-06	539	3591	114912	25741	0.202136
bg	1	4.398108e-06	540	3598	115136	25826	0.200818
bg	1	4.352049e-06	541	3605	115360	25908	0.199506
bg	1	4.312873e-06	542	3611	115552	25983	0.198388
bg	1	4.267700e-06	543	3618	115776	26074	0.197092
bg	1	4.222910e-06	544	3625	116000	26170	0.195801
bg	1	4.184971e-06	545	3631	116192	26246	0.194703
bg	1	4.141230e-06	546	3638	116416	26332	0.193432
bg	1	4.097955e-06	547	3645	116640	26413	0.192170
bg	1	4.061193e-06	548	3651	116832	26494	0.191092
bg	1	4.018760e-06	549	3658	117056	26583	0.189843
bg	1	3.976760e-06	550	3665	117280	26668	0.188604
bg	1	3.941103e-06	551	3671	117472	26749	0.187548
bg	1	3.899841e-06	552	3678	117696	26847	0.186323
bg	1	3.859002e-06	553	3685	117920	26942	0.185102
bg	1	3.818689e-06	554	3692	118144	27041	0.183894
bg	1	3.784463e-06	555	3698	118336	27112	0.182863
bg	1	3.744565e-06	556	3705	118560	27192	0.181661
bg	1	3.705438e-06	557	3712	118784	27266	0.180477
bg	1	3.672116e-06	558	3718	118976	27344	0.179464
bg	1	3.633748e-06	559	3725	119200	27421	0.178293
bg	1	3.595771e-06	560	3732	119424	27510	0.177131
bg	1	3.563509e-06	561	3738	119616	27582	0.176143
bg	1	3.526275e-06	562	3745	119840	27671	0.174995
bg	1	3.489432e-06	563	3752	120064	27771	0.173856
bg	1	3.458165e-06	564	3758	120256	27844	0.172886
bg	1	3.421976e-06	565	3765	120480	27932	0.171760
bg	1	3.386248e-06	566	3772	120704	28012	0.170641
bg	1	3.355706e-06	567	3778	120896	28081	0.169684
bg	1	3.320531e-06	568	3785	121120	28179	0.168579
bg	1	3.285470e-06	569	3792	121344	28261	0.167474
bg	1	3.255973e-06	570	3798	121536	28339	0.166538
bg	1	3.221459e-06	571	3805	121760	28426	0.165442
bg	1	3.187546e-06	572	3812	121984	28515	0.164360
bg	1	3.158792e-06	573	3818	122176	28575	0.163440
bg	1	3.125795e-06	574	3825	122400	28666	0.162380
bg	1	3.093155e-06	575	3832	122624	28751	0.161327
bg	1	3.065418e-06	576	3838	122816	28831	0.160429
bg	1	3.033375e-06	577	3845	123040	28925	0.159390
bg	1	3.001670e-06	578	3852	123264	29020	0.158359
bg	1	2.970157e-06	579	3859	123488	29120	0.157331
bg	1	2.943461e-06	580	3865	123680	29201	0.156456
bg	1	2.912095e-06	581	3872	123904	29281	0.155424
bg	1	2.884361e-06	582	3878	124096	29360	0.154511
bg	1	2.856894e-06	583	3884	124288	29432	0.153604
bg	1	2.825175e-06	584	3891	124512	29514	0.152552
bg	1	2.798053e-06	585	3897	124704	29597	0.151649
bg	1	2.771385e-06	586	3903	124896	29671	0.150759
bg	1	2.744937e-06	587	3909	125088	29737	0.149872
bg	1	2.714473e-06	588	3916	125312	29821	0.148847
bg	1	2.688504e-06	589	3922	125504	29898	0.147970
bg	1	2.662824e-06	590	3928	125696	29974	0.147099
bg	1	2.633250e-06	591	3935	125920	30051	0.146092
bg	1	2.608175e-06	592	3941	126112	30120	0.145236
bg	1	2.583299e-06	593	3947	126304	30194	0.144385
bg	1	2.558521e-06	594	3953	126496	30262	0.143533
bg	1	2.530089e-06	595	3960	126720	30353	0.142553
bg	1	2.505856e-06	596	3966	126912	30432	0.141716
bg	1	2.482012e-06	597	3972	127104	30503	0.140890
bg	1	2.454454e-06	598	3979	127328	30589	0.139930
bg	1	2.431080e-06	599	3985	127520	30672	0.139113
bg	1	2.407863e-06	600	3991	127712	30735	0.138299
bg	1	2.381134e-06	601	3998	127936	30820	0.137360
bg	1	2.358904e-06	602	4004	128128	30901	0.136576
bg	1	2.334217e-06	603	4011	128352	30993	0.135699
bg	1	2.313288e-06	604	4017	128544	31072	0.134954
bg	1	2.289032e-06	605	4024	128768	31155	0.134085
bg	1	2.265029e-06	606	4031	128992	31237	0.133226
bg	1	2.244381e-06	607	4037	129184	31307	0.132485
bg	1	2.220864e-06	608	4044	129408	31400	0.131637
bg	1	2.197326e-06	609	4051	129632	31475	0.130786
bg	1	2.177650e-06	610	4057	129824	31536	0.130071
bg	1	2.154843e-06	611	4064	130048	31618	0.129242
bg	1	2.132339e-06	612	4071	130272	31707	0.128420
bg	1	2.113245e-06	613	4077	130464	31769	0.127719
bg	1	2.091184e-06	614	4084	130688	31850	0.126910
bg	1	2.069332e-06	615	4091	130912	31930	0.126104
bg	1	2.050744e-06	616	4097	131104	31999	0.125417
bg	1	2.029239e-06	617	4104	131328	32079	0.124621
bg	1	2.008040e-06	618	4111	131552	32161	0.123832
bg	1	1.989830e-06	619	4117	131744	32237	0.123155
bg	1	1.969054e-06	620	4124	131968	32321	0.122379
bg	1	1.948484e-06	621	4131	132192	32402	0.121607
bg	1	1.928130e-06	622	4138	132416	32495	0.120840
bg	1	1.910850e-06	623	4144	132608	32575	0.120189
bg	1	1.890823e-06	624	4151	132832	32659	0.119431
bg	1	1.871083e-06	625	4158	133056	32754	0.118682
bg	1	1.854317e-06	626	4164	133248	32823	0.118043
bg	1	1.834948e-06	627	4171	133472	32911	0.117305
bg	1	1.815786e-06	628	4178	133696	32992	0.116572
bg	1	1.799525e-06	629	4184	133888	33071	0.115950
bg	1	1.780765e-06	630	4191	134112	33148	0.115228
bg	1	1.762185e-06	631	4198	134336	33216	0.114509
bg	1	1.743716e-06	632	4205	134560	33303	0.113795
bg	1	1.728085e-06	633	4211	134752	33363	0.113188
bg	1	1.710006e-06	634	4218	134976	33439	0.112484
bg	1	1.692114e-06	635	4225	135200	33530	0.111786
bg	1	1.676987e-06	636	4231	135392	33610	0.111194
bg	1	1.659497e-06	637	4238	135616	33690	0.110507
bg	1	1.642191e-06	638	4245	135840	33780	0.109826
bg	1	1.627505e-06	639	4251	136032	33839	0.109246
bg	1	1.610531e-06	640	4258	136256	33912	0.108575
bg	1	1.593736e-06	641	4265	136480	33997	0.107908
bg	1	1.577111e-06	642	4272	136704	34056	0.107246
bg	1	1.562881e-06	643	4278	136896	34103	0.106677
bg	1	1.546582e-06	644	4285	137120	34171	0.105985
bg	1	1.530449e-06	645	4292	137344	34236	0.105336
bg	1	1.516755e-06	646	4298	137536	34300	0.104784
bg	1	1.500942e-06	647	4305	137760	34379	0.104145
bg	1	1.485281e-06	648	4312	137984	34463	0.103511
bg	1	1.469799e-06	649	4319	138208	34534	0.102882
bg	1	1.456657e-06	650	4325	138400	34593	0.102347
bg	1	1.441461e-06	651	4332	138624	34657	0.101725
bg	1	1.426341e-06	652	4339	138848	34740	0.101106
bg	1	1.413586e-06	653	4345	139040	34805	0.100582
bg	1	1.398849e-06	654	4352	139264	34879	0.099973
bg	1	1.384263e-06	655	4359	139488	34962	0.099370
bg	1	1.371875e-06	656	4365	139680	35020	0.098855
bg	1	1.357501e-06	657	4372	139904	35089	0.098257
bg	1	1.343311e-06	658	4379	140128	35157	0.097665
bg	1	1.329306e-06	659	4386	140352	35228	0.097078
bg	1	1.317416e-06	660	4392	140544	35291	0.096579
bg	1	1.303674e-06	661	4399	140768	35358	0.096000
bg	1	1.290076e-06	662	4406	140992	35423	0.095427
bg	1	1.278542e-06	663	4412	141184	35488	0.094937
bg	1	1.265211e-06	664	4419	141408	35563	0.094371
bg	1	1.252018e-06	665	4426	141632	35643	0.093809
bg	1	1.238970e-06	666	4433	141856	35714	0.093252
bg	1	1.227887e-06	667	4439	142048	35782	0.092778
bg	1	1.215087e-06	668	4446	142272	35854	0.092229
bg	1	1.202382e-06	669	4453	142496	35941	0.091683
bg	1	1.191619e-06	670	4459	142688	36000	0.091188
bg	1	1.179195e-06	671	4466	142912	36077	0.090650
bg	1	1.166877e-06	672	4473	143136	36141	0.090116
bg	1	1.156347e-06	673	4479	143328	36203	0.089659
bg	1	1.144289e-06	674	4486	143552	36283	0.089133
bg	1	1.132363e-06	675	4493	143776	36352	0.088612
bg	1	1.120501e-06	676	4500	144000	36427	0.088092
bg	1	1.110481e-06	677	4506	144192	36479	0.087651
bg	1	1.098900e-06	678	4513	144416	36549	0.087140
bg	1	1.087448e-06	679	4520	144640	36626	0.086634
bg	1	1.077718e-06	680	4526	144832	36685	0.086203
bg	1	1.066481e-06	681	4533	145056	36760	0.085704
bg	1	1.055361e-06	682	4540	145280	36836	0.085209
bg	1	1.044352e-06	683	4547	145504	36908	0.084717
bg	1	1.035006e-06	684	4553	145696	36974	0.084299
bg	1	1.024217e-06	685	4560	145920	37062	0.083814
bg	1	1.013536e-06	686	4567	146144	37128	0.083333
bg	1	1.004474e-06	687	4573	146336	37189	0.082923
bg	1	9.940002e-07	688	4580	146560	37261	0.082448
bg	1	9.836383e-07	689	4587	146784	37327	0.081977
bg	1	9.748407e-07	690	4593	146976	37393	0.081576
bg	1	9.646579e-07	691	4600	147200	37466	0.081113
bg	1	9.545971e-07	692	4607	147424	37533	0.080652
bg	1	9.446400e-07	693	4614	147648	37602	0.080196
bg	1	9.361894e-07	694	4620	147840	37667	0.079782
bg	1	9.264270e-07	695	4627	148064	37724	0.079332
bg	1	9.167653e-07	696	4634	148288	37796	0.078884
bg	1	9.085550e-07	697	4640	148480	37856	0.078503
bg	1	8.990814e-07	698	4647	148704	37933	0.078062
bg	1	8.897088e-07	699	4654	148928	37999	0.077624
bg	1	8.804388e-07	700	4661	149152	38074	0.077190
bg	1	8.725652e-07	701	4667	149344	38144	0.076821
bg	1	8.634651e-07	702	4674	149568	38205	0.076394
bg	1	8.544602e-07	703	4681	149792	38263	0.075970
bg	1	8.468181e-07	704	4687	149984	38315	0.075609
bg	1	8.379866e-07	705	4694	150208	38394	0.075191
bg	1	8.291499e-07	706	4701	150432	38459	0.074771
bg	1	8.217319e-07	707	4707	150624	38519	0.074418
bg	1	8.131672e-07	708	4714	150848	38581	0.074009
bg	1	8.046309e-07	709	4721	151072	38640	0.073600
bg	1	7.962433e-07	710	4728	151296	38706	0.073197
bg	1	7.891224e-07	711	4734	151488	38764	0.072854
bg	1	7.808935e-07	712	4741	151712	38831	0.072457
bg	1	7.727515e-07	713	4748	151936	38902	0.072063
bg	1	7.658435e-07	714	4754	152128	38966	0.071728
bg	1	7.578589e-07	715	4761	152352	39037	0.071339
bg	1	7.499612e-07	716	4768	152576	39099	0.070955
bg	1	7.421411e-07	717	4775	152800	39162	0.070572
bg	1	7.355055e-07	718	4781	152992	39219	0.070248
bg	1	7.278419e-07	719	4788	153216	39284	0.069871
bg	1	7.202523e-07	720	4795	153440	39359	0.069478
bg	1	7.138125e-07	721	4801	153632	39423	0.069159
bg	1	7.063708e-07	722	4808	153856	39494	0.068760
bg	1	6.990035e-07	723	4815	154080	39565	0.068394
bg	1	6.917139e-07	724	4822	154304	39638	0.068032
bg	1	6.855298e-07	725	4828	154496	39695	0.067723
bg	1	6.783859e-07	726	4835	154720	39760	0.067366
bg	1	6.713056e-07	727	4842	154944	39820	0.067011
bg	1	6.653017e-07	728	4848	155136	39874	0.066708
bg	1	6.583558e-07	729	4855	155360	39938	0.066358
bg	1	6.514846e-07	730	4862	155584	39995	0.066010
bg	1	6.446873e-07	731	4869	155808	40061	0.065666
bg	1	6.389224e-07	732	4875	156000	40124	0.065374
bg	1	6.322610e-07	733	4882	156224	40190	0.065034
bg	1	6.256744e-07	734	4889	156448	40260	0.064698
bg	1	6.200835e-07	735	4895	156640	40317	0.064412
bg	1	6.136120e-07	736	4902	156864	40376	0.064080
bg	1	6.072119e-07	737	4909	157088	40451	0.063751
bg	1	6.008686e-07	738	4916	157312	40505	0.063424
bg	1	5.954969e-07	739	4922	157504	40563	0.063147
bg	1	5.892907e-07	740	4929	157728	40624	0.062825
bg	1	5.831501e-07	741	4936	157952	40692	0.062506
bg	1	5.779345e-07	742	4942	158144	40736	0.062234
bg	1	5.719161e-07	743	4949	158368	40811	0.061920
bg	1	5.658829e-07	744	4956	158592	40871	0.061588
bg	1	5.607633e-07	745	4962	158784	40928	0.061320
bg	1	5.548483e-07	746	4969	159008	40985	0.061008
bg	1	5.489957e-07	747	4976	159232	41056	0.060699
bg	1	5.440304e-07	748	4982	159424	41120	0.060437
bg	1	5.382839e-07	749	4989	159648	41189	0.060132
bg	1	5.326058e-07	750	4996	159872	41250	0.059830
bg	1	5.277851e-07	751	5002	160064	41313	0.059574
bg	1	5.222176e-07	752	5009	160288	41378	0.059277
bg	1	5.174945e-07	753	5015	160480	41427	0.059023
bg	1	5.120269e-07	754	5022	160704	41481	0.058730
bg	1	5.066282e-07	755	5029	160928	41544	0.058439
bg	1	5.020337e-07	756	5035	161120	41597	0.058191
bg	1	4.967309e-07	757	5042	161344	41665	0.057905
bg	1	4.914835e-07	758	5049	161568	41733	0.057620
bg	1	4.870374e-07	759	5055	161760	41789	0.057378
bg	1	4.819020e-07	760	5062	161984	41852	0.057098
bg	1	4.775437e-07	761	5068	162176	41908	0.056860
bg	1	4.725081e-07	762	5075	162400	41975	0.056584
bg	1	4.675235e-07	763	5082	162624	42044	0.056310
bg	1	4.632428e-07	764	5088	162816	42111	0.056042
bg	1	4.583452e-07	765	5095	163040	42159	0.055772
bg	1	4.535080e-07	766	5102	163264	42209	0.055504
bg	1	4.494027e-07	767	5108	163456	42260	0.055276
bg	1	4.446627e-07	768	5115	163680	42320	0.054999
bg	1	4.406386e-07	769	5121	163872	42374	0.054744
bg	1	4.359877e-07	770	5128	164096	42434	0.054483
bg	1	4.313852e-07	771	5135	164320	42493	0.054221
bg	1	4.274822e-07	772	5141	164512	42546	0.054002
bg	1	4.229713e-07	773	5148	164736	42604	0.053748
bg	1	4.185073e-07	774	5155	164960	42663	0.053496
bg	1	4.147174e-07	775	5161	165152	42728	0.053281
bg	1	4.103435e-07	776	5168	165376	42773	0.053032
bg	1	4.066293e-07	777	5174	165568	42828	0.052821
bg	1	4.023376e-07	778	5181	165792	42878	0.052576
bg	1	3.980917e-07	779	5188	166016	42929	0.052313
bg	1	3.944893e-07	780	5194	166208	42979	0.052107
bg	1	3.903290e-07	781	5201	166432	43042	0.051863
bg	1	3.862114e-07	782	5208	166656	43103	0.051602
bg	1	3.827167e-07	783	5214	166848	43152	0.051400
bg	1	3.786807e-07	784	5221	167072	43211	0.051166
bg	1	3.746877e-07	785	5228	167296	43265	0.050934
bg	1	3.712936e-07	786	5234	167488	43324	0.050736
bg	1	3.673777e-07	787	5241	167712	43379	0.050508
bg	1	3.640545e-07	788	5247	167904	43426	0.050313
bg	1	3.602040e-07	789	5254	168128	43488	0.050088
bg	1	3.564058e-07	790	5261	168352	43551	0.049864
bg	1	3.531799e-07	791	5267	168544	43606	0.049670
bg	1	3.494569e-07	792	5274	168768	43661	0.049440
bg	1	3.457703e-07	793	5281	168992	43724	0.049221
bg	1	3.426416e-07	794	5287	169184	43768	0.049035
bg	1	3.390274e-07	795	5294	169408	43826	0.048816
bg	1	3.354498e-07	796	5301	169632	43886	0.048602
bg	1	3.324138e-07	797	5307	169824	43926	0.048420
bg	1	3.289015e-07	798	5314	170048	43979	0.048209
bg	1	3.259186e-07	799	5320	170240	44019	0.048030
bg	1	3.224781e-07	800	5327	170464	44079	0.047822
bg	1	3.190747e-07	801	5334	170688	44127	0.047597
bg	1	3.161858e-07	802	5340	170880	44164	0.047422
bg	1	3.128509e-07	803	5347	171104	44220	0.047216
bg	1	3.095530e-07	804	5354	171328	44283	0.047004
bg	1	3.067507e-07	805	5360	171520	44334	0.046832
bg	1	3.035065e-07	806	5367	171744	44383	0.046634
bg	1	3.007600e-07	807	5373	171936	44438	0.046465
bg	1	2.975879e-07	808	5380	172160	44493	0.046269
bg	1	2.944498e-07	809	5387	172384	44548	0.046075
bg	1	2.917864e-07	810	5393	172576	44597	0.045910
bg	1	2.887343e-07	811	5400	172800	44648	0.045718
bg	1	2.857229e-07	812	5407	173024	44701	0.045531
bg	1	2.831642e-07	813	5413	173216	44747	0.045371
bg	1	2.801960e-07	814	5420	173440	44804	0.045177
bg	1	2.772728e-07	815	5427	173664	44855	0.044994
bg	1	2.743802e-07	816	5434	173888	44916	0.044802
bg	1	2.719262e-07	817	5440	174080	44961	0.044647
bg	1	2.690895e-07	818	5447	174304	45014	0.044451
bg	1	2.662850e-07	819	5454	174528	45063	0.044271
bg	1	2.639024e-07	820	5460	174720	45120	0.044119
bg	1	2.611500e-07	821	5467	174944	45178	0.043941
bg	1	2.584261e-07	822	5474	175168	45234	0.043767
bg	1	2.557300e-07	823	5481	175392	45288	0.043595
bg	1	2.534414e-07	824	5487	175584	45332	0.043448
bg	1	2.507991e-07	825	5494	175808	45396	0.043278
bg	1	2.481835e-07	826	5501	176032	45436	0.043110
bg	1	2.459641e-07	827	5507	176224	45489	0.042963
bg	1	2.434004e-07	828	5514	176448	45541	0.042782
bg	1	2.408614e-07	829	5521	176672	45594	0.042617
bg	1	2.383503e-07	830	5528	176896	45638	0.042443
bg	1	2.362178e-07	831	5534	177088	45681	0.042303
bg	1	2.337547e-07	832	5541	177312	45734	0.042142
bg	1	2.313178e-07	833	5548	177536	45795	0.041980
bg	1	2.292323e-07	834	5554	177728	45845	0.041842
bg	1	2.268423e-07	835	5561	177952	45895	0.041677
bg	1	2.244777e-07	836	5568	178176	45942	0.041519
bg	1	2.224715e-07	837	5574	178368	45988	0.041373
bg	1	2.201524e-07	838	5581	178592	46041	0.041216
bg	1	2.178572e-07	839	5588	178816	46087	0.041057
bg	1	2.155862e-07	840	5595	179040	46134	0.040893
bg	1	2.136575e-07	841	5601	179232	46188	0.040764
bg	1	2.114289e-07	842	5608	179456	46245	0.040606
bg	1	2.092226e-07	843	5615	179680	46305	0.040454
bg	1	2.073508e-07	844	5621	179872	46355	0.040319
bg	1	2.051883e-07	845	5628	180096	46408	0.040171
bg	1	2.030491e-07	846	5635	180320	46456	0.040026
bg	1	2.009308e-07	847	5642	180544	46499	0.039881
bg	1	1.991324e-07	848	5648	180736	46538	0.039754
bg	1	1.970557e-07	849	5655	180960	46600	0.039612
bg	1	1.950009e-07	850	5662	181184	46644	0.039444
bg	1	1.932564e-07	851	5668	181376	46689	0.039321
bg	1	1.912407e-07	852	5675	181600	46740	0.039180
bg	1	1.892431e-07	853	5682	181824	46794	0.039033
bg	1	1.872686e-07	854	5689	182048	46844	0.038895
bg	1	1.855921e-07	855	5695	182240	46886	0.038776
bg	1	1.836552e-07	856	5702	182464	46929	0.038633
bg	1	1.817383e-07	857	5709	182688	46975	0.038497
bg	1	1.801085e-07	858	5715	182880	47017	0.038382
bg	1	1.782258e-07	859	5722	183104	47067	0.038244
bg	1	1.763664e-07	860	5729	183328	47125	0.038106
bg	1	1.747886e-07	861	5735	183520	47168	0.037995
bg	1	1.729661e-07	862	5742	183744	47211	0.037861
bg	1	1.711620e-07	863	5749	183968	47253	0.037731
bg	1	1.693742e-07	864	5756	184192	47307	0.037600
bg	1	1.678578e-07	865	5762	184384	47342	0.037490
bg	1	1.661081e-07	866	5769	184608	47384	0.037364
bg	1	1.643760e-07	867	5776	184832	47442	0.037233
bg	1	1.629052e-07	868	5782	185024	47483	0.037125
bg	1	1.612068e-07	869	5789	185248	47530	0.037001
bg	1	1.595177e-07	870	5796	185472	47578	0.036878
bg	1	1.578544e-07	871	5803	185696	47636	0.036748
bg	1	1.564421e-07	872	5809	185888	47681	0.036641
bg	1	1.548096e-07	873	5816	186112	47733	0.036522
bg	1	1.531948e-07	874	5823	186336	47776	0.036404
bg	1	1.518238e-07	875	5829	186528	47817	0.036296
bg	1	1.502410e-07	876	5836	186752	47860	0.036167
bg	1	1.486749e-07	877	5843	186976	47904	0.036039
bg	1	1.473448e-07	878	5849	187168	47940	0.035941
bg	1	1.458076e-07	879	5856	187392	47976	0.035813
bg	1	1.442867e-07	880	5863	187616	48030	0.035692
bg	1	1.427813e-07	881	5870	187840	48073	0.035578
bg	1	1.415039e-07	882	5876	188032	48109	0.035483
bg	1	1.400278e-07	883	5883	188256	48159	0.035369
bg	1	1.385582e-07	884	5890	188480	48210	0.035247
bg	1	1.373172e-07	885	5896	188672	48253	0.035136
bg	1	1.358859e-07	886	5903	188896	48303	0.035026
bg	1	1.344694e-07	887	5910	189120	48345	0.034913
bg	1	1.330673e-07	888	5917	189344	48394	0.034805
bg	1	1.318769e-07	889	5923	189536	48436	0.034715
bg	1	1.305006e-07	890	5930	189760	48489	0.034605
bg	1	1.291398e-07	891	5937	189984	48534	0.034499
bg	1	1.279842e-07	892	5943	190176	48575	0.034406
bg	1	1.266491e-07	893	5950	190400	48620	0.034299
bg	1	1.253286e-07	894	5957	190624	48669	0.034182
bg	1	1.242024e-07	895	5963	190816	48717	0.034089
bg	1	1.229009e-07	896	5970	191040	48755	0.033984
bg	1	1.216132e-07	897	5977	191264	48800	0.033872
bg	1	1.203390e-07	898	5984	191488	48859	0.033772
bg	1	1.192579e-07	899	5990	191680	48897	0.033680
bg	1	1.180072e-07	900	5997	191904	48937	0.033567
bg	1	1.167714e-07	901	6004	192128	48982	0.033459
bg	1	1.157263e-07	902	6010	192320	49017	0.033367
bg	1	1.145202e-07	903	6017	192544	49067	0.033266
bg	1	1.133258e-07	904	6024	192768	49107	0.033154
bg	1	1.123122e-07	905	6030	192960	49145	0.033072
bg	1	1.111417e-07	906	6037	193184	49197	0.032977
bg	1	1.099825e-07	907	6044	193408	49242	0.032876
bg	1	1.088360e-07	908	6051	193632	49299	0.032779
bg	1	1.078623e-07	909	6057	193824	49338	0.032699
bg	1	1.067381e-07	910	6064	194048	49392	0.032597
bg	1	1.056255e-07	911	6071	194272	49425	0.032501
bg	1	1.046812e-07	912	6077	194464	49465	0.032422
bg	1	1.035898e-07	913	6084	194688	49512	0.032327
bg	1	1.025091e-07	914	6091	194912	49558	0.032237
bg	1	1.014397e-07	915	6098	195136	49597	0.032148
bg	1	1.005321e-07	916	6104	195328	49630	0.032071
bg	1	9.948394e-08	917	6111	195552	49670	0.031979
bg	1	9.844629e-08	918	6118	195776	49714	0.031885
bg	1	9.756536e-08	919	6124	195968	49751	0.031811
bg	1	9.654239e-08	920	6131	196192	49793	0.031716
bg	1	9.553470e-08	921	6138	196416	49831	0.031628
bg	1	9.468071e-08	922	6144	196608	49868	0.031553
bg	1	9.369352e-08	923	6151	196832	49917	0.031469
bg	1	9.271696e-08	924	6158	197056	49970	0.031375
bg	1	9.175074e-08	925	6165	197280	50011	0.031284
bg	1	9.092933e-08	926	6171	197472	50043	0.031215
bg	1	8.998099e-08	927	6178	197696	50073	0.031127
bg	1	8.904303e-08	928	6185	197920	50107	0.031044
bg	1	8.824653e-08	929	6191	198112	50138	0.030975
bg	1	8.732433e-08	930	6198	198336	50190	0.030888
bg	1	8.641451e-08	931	6205	198560	50231	0.030796
bg	1	8.551304e-08	932	6212	198784	50279	0.030716
bg	1	8.474760e-08	933	6218	198976	50310	0.030649
bg	1	8.386347e-08	934	6225	199200	50346	0.030570
bg	1	8.298930e-08	935	6232	199424	50390	0.030476
bg	1	8.224691e-08	936	6238	199616	50427	0.030402
bg	1	8.138926e-08	937	6245	199840	50464	0.030324
bg	1	8.053392e-08	938	6252	200064	50502	0.030243
bg	1	7.981393e-08	939	6258	200256	50550	0.030175
bg	1	7.898160e-08	940	6265	200480	50585	0.030098
bg	1	7.815755e-08	941	6272	200704	50621	0.030024
bg	1	7.734250e-08	942	6279	200928	50667	0.029942
bg	1	7.665122e-08	943	6285	201120	50704	0.029879
bg	1	7.585162e-08	944	6292	201344	50757	0.029803
bg	1	7.506119e-08	945	6299	201568	50803	0.029730
bg	1	7.438976e-08	946	6305	201760	50850	0.029666
bg	1	7.361418e-08	947	6312	201984	50896	0.029579
bg	1	7.284484e-08	948	6319	202208	50940	0.029505
bg	1	7.208465e-08	949	6326	202432	50993	0.029432
bg	1	7.143965e-08	950	6332	202624	51018	0.029369
bg	1	7.069489e-08	951	6339	202848	51055	0.029299
bg	1	6.995796e-08	952	6346	203072	51098	0.029231
bg	1	6.933246e-08	953	6352	203264	51129	0.029163
bg	1	6.860958e-08	954	6359	203488	51166	0.029089
bg	1	6.789502e-08	955	6366	203712	51212	0.029001
bg	1	6.718697e-08	956	6373	203936	51256	0.028925
bg	1	6.658585e-08	957	6379	204128	51285	0.028862
bg	1	6.589125e-08	958	6386	204352	51339	0.028786
bg	1	6.520318e-08	959	6393	204576	51365	0.028719
bg	1	6.461950e-08	960	6399	204768	51398	0.028663
bg	1	6.394592e-08	961	6406	204992	51433	0.028595
bg	1	6.327931e-08	962	6413	205216	51480	0.028528
bg	1	6.261944e-08	963	6420	205440	51514	0.028461
bg	1	6.205941e-08	964	6426	205632	51552	0.028403
bg	1	6.141232e-08	965	6433	205856	51592	0.028340
bg	1	6.077161e-08	966	6440	206080	51630	0.028272
bg	1	6.022824e-08	967	6446	206272	51662	0.028216
bg	1	5.960023e-08	968	6453	206496	51705	0.028150
bg	1	5.897847e-08	969	6460	206720	51735	0.028088
bg	1	5.836347e-08	970	6467	206944	51779	0.028024
bg	1	5.784117e-08	971	6473	207136	51805	0.027969
bg	1	5.723776e-08	972	6480	207360	51838	0.027907
bg	1	5.664025e-08	973	6487	207584	51878	0.027840
bg	1	5.613327e-08	974	6493	207776	51907	0.027788
bg	1	5.554763e-08	975	6500	208000	51943	0.027724
bg	1	5.496640e-08	976	6507	208224	51977	0.027661
bg	1	5.447450e-08	977	6513	208416	52013	0.027610
bg	1	5.390614e-08	978	6520	208640	52051	0.027552
bg	1	5.334365e-08	979	6527	208864	52085	0.027487
bg	1	5.278671e-08	980	6534	209088	52123	0.027428
bg	1	5.231417e-08	981	6540	209280	52154	0.027377
bg	1	5.176809e-08	982	6547	209504	52192	0.027317
bg	1	5.122779e-08	983	6554	209728	52236	0.027257
bg	1	5.076890e-08	984	6560	209920	52269	0.027208
bg	1	5.023880e-08	985	6567	210144	52307	0.027153
bg	1	4.971428e-08	986	6574	210368	52338	0.027098
bg	1	4.926920e-08	987	6580	210560	52365	0.027045
bg	1	4.875496e-08	988	6587	210784	52397	0.026987
bg	1	4.824637e-08	989	6594	211008	52441	0.026929
bg	1	4.774306e-08	990	6601	211232	52484	0.026873
bg	1	4.731546e-08	991	6607	211424	52516	0.026825
bg	1	4.682175e-08	992	6614	211648	52558	0.026770
bg	1	4.633320e-08	993	6621	211872	52598	0.026714
bg	1	4.591842e-08	994	6627	212064	52629	0.026665
bg	1	4.543922e-08	995	6634	212288	52660	0.026613
bg	1	4.496478e-08	996	6641	212512	52692	0.026560
bg	1	4.449553e-08	997	6648	212736	52723	0.026508
bg	1	4.409734e-08	998	6654	212928	52750	0.026465
bg	1	4.363690e-08	999	6661	213152	52801	0.026414
bg	1	4.318121e-08	1000	6668	213376	52841	0.026364


==> results/real-sim1k.txt <==
lambda=0.001000 		  Tot-time=1000 
************************************
Parsing graph in Matrix Market format: 
Within parse_MatrixMarket_CSC()
Coloring Rouinte: Number of threads: 48
 Number of procs: 48
%%MatrixMarket matrix coordinate real general
|S|= 72309, |T|= 20958, |E|= 3709083 
Matrix is of type: Unsymmetric Real or Complex
Done reading from file.
Done cumulative addition for edgeListPtrs:   0.000057 sec.
Sanity Check: |E| = 3709083, rowPtr[NV]= 3709083
Time for allocating memory for marks and edgeList = 0.000016
Building edgeList...
Time for building edgeList = 0.050462
Time taken to read and build graph is 3.42 sec.
************************************
Building CSR format... 
Time taken to build CSR format: 0.00 sec.
************************************
Normalizing...Time to compute normalized matrix: 0.008018
Building CSR format from CSC format...
|Rows|= 72309, |Cols|= 20958, |E|= 3709083 
Built colPtrs in 0.000 seconds
Sanity Check: |E| = 3709083, colPtr[NRows]= 3709083
Building edgeList...
Time for building edgeList = 0.255419
Time to allocate memory for r, y, w and z: 0.000020
Within parse_YVector()
Number of threads: 48
 Number of procs: 48
|Y|= 72309
Reading the Y values...
Done reading from file. It took 0.020210 seconds.
************************************
Calling algorithms...
alg	cluster	lambda	time	iter	updates	nnz	obj
bg	0	1.000000e-03	0	1	32	0	0.693147
bg	0	9.900369e-04	1	112	3584	0	0.693147
bg	0	9.801502e-04	2	223	7136	0	0.693147
bg	0	9.703840e-04	3	334	10688	0	0.693147
bg	0	9.606350e-04	4	446	14272	0	0.693147
bg	0	9.510083e-04	5	558	17856	0	0.693147
bg	0	9.415628e-04	6	669	21408	0	0.693147
bg	0	9.321277e-04	7	781	24992	0	0.693147
bg	0	9.227671e-04	8	893	28576	0	0.693147
bg	0	9.135695e-04	9	1004	32128	0	0.693147
bg	0	9.044146e-04	10	1116	35712	0	0.693147
bg	0	8.954193e-04	11	1227	39264	0	0.693147
bg	0	8.864379e-04	12	1339	42848	0	0.693147
bg	0	8.775507e-04	13	1451	46432	0	0.693147
bg	0	8.688102e-04	14	1562	49984	0	0.693147
bg	0	8.600704e-04	15	1674	53568	0	0.693147
bg	0	8.514667e-04	16	1786	57152	0	0.693147
bg	0	8.429714e-04	17	1897	60704	0	0.693147
bg	0	8.345841e-04	18	2008	64256	0	0.693147
bg	0	8.261888e-04	19	2120	67840	0	0.693147
bg	0	8.179499e-04	20	2231	71392	0	0.693147
bg	0	8.097351e-04	21	2343	74976	0	0.693147
bg	0	8.017029e-04	22	2454	78528	0	0.693147
bg	0	7.936454e-04	23	2566	82112	0	0.693147
bg	0	7.857278e-04	24	2677	85664	0	0.693147
bg	0	7.778427e-04	25	2789	89248	0	0.693147
bg	0	7.700996e-04	26	2900	92800	0	0.693147
bg	0	7.623594e-04	27	3012	96384	0	0.693147
bg	0	7.547331e-04	28	3124	99968	0	0.693147
bg	0	7.472317e-04	29	3235	103520	0	0.693147
bg	0	7.397307e-04	30	3347	107104	0	0.693147
bg	0	7.323267e-04	31	3459	110688	0	0.693147
bg	0	7.249885e-04	32	3571	114272	0	0.693147
bg	0	7.177675e-04	33	3682	117824	0	0.693147
bg	0	7.105680e-04	34	3794	121408	0	0.693147
bg	0	7.035046e-04	35	3905	124960	0	0.693147
bg	0	6.964458e-04	36	4017	128544	0	0.693147
bg	0	6.895112e-04	37	4128	132096	0	0.693147
bg	0	6.825749e-04	38	4240	135680	0	0.693147
bg	0	6.757291e-04	39	4352	139264	0	0.693147
bg	0	6.690112e-04	40	4463	142816	0	0.693147
bg	0	6.623054e-04	41	4575	146400	0	0.693147
bg	0	6.557140e-04	42	4686	149952	0	0.693147
bg	0	6.491420e-04	43	4798	153536	0	0.693147
bg	0	6.426269e-04	44	4910	157120	0	0.693147
bg	0	6.362395e-04	45	5021	160672	0	0.693147
bg	0	6.298559e-04	46	5133	164256	0	0.693147
bg	0	6.235360e-04	47	5245	167840	0	0.693147
bg	0	6.172981e-04	48	5357	171424	0	0.693147
bg	0	6.111519e-04	49	5468	174976	0	0.693147
bg	0	6.050587e-04	50	5579	178528	0	0.693147
bg	0	5.989634e-04	51	5688	182016	1	0.693147
bg	0	5.929766e-04	52	5786	185152	1	0.693147
bg	0	5.870508e-04	53	5884	188288	1	0.693147
bg	0	5.811834e-04	54	5982	191424	1	0.693147
bg	0	5.753704e-04	55	6080	194560	1	0.693147
bg	0	5.696112e-04	56	6178	197696	1	0.693147
bg	0	5.639114e-04	57	6276	200832	1	0.693147
bg	0	5.582669e-04	58	6374	203968	1	0.693147
bg	0	5.527297e-04	59	6471	207072	1	0.693146
bg	0	5.471894e-04	60	6569	210208	1	0.693146
bg	0	5.417054e-04	61	6667	213344	1	0.693146
bg	0	5.362706e-04	62	6765	216480	1	0.693145
bg	0	5.309422e-04	63	6862	219584	1	0.693145
bg	0	5.256076e-04	64	6960	222720	1	0.693144
bg	0	5.203772e-04	65	7057	225824	1	0.693144
bg	0	5.151540e-04	66	7148	228736	2	0.693143
bg	0	5.099965e-04	67	7238	231616	2	0.693142
bg	0	5.049415e-04	68	7327	234464	2	0.693141
bg	0	4.998795e-04	69	7417	237344	2	0.693140
bg	0	4.948652e-04	70	7507	240224	2	0.693139
bg	0	4.898955e-04	71	7597	243104	2	0.693138
bg	0	4.850317e-04	72	7686	245952	2	0.693137
bg	0	4.801577e-04	73	7776	248832	2	0.693135
bg	0	4.753730e-04	74	7861	251552	3	0.693133
bg	0	4.706183e-04	75	7945	254240	3	0.693131
bg	0	4.659142e-04	76	8029	256928	3	0.693129
bg	0	4.612586e-04	77	8113	259616	3	0.693126
bg	0	4.566473e-04	78	8197	262304	3	0.693123
bg	0	4.521045e-04	79	8268	264576	4	0.693120
bg	0	4.475713e-04	80	8337	266784	4	0.693117
bg	0	4.430884e-04	81	8406	268992	4	0.693113
bg	0	4.386617e-04	82	8475	271200	4	0.693109
bg	0	4.342565e-04	83	8544	273408	5	0.693105
bg	0	4.298914e-04	84	8613	275616	6	0.693100
bg	0	4.256205e-04	85	8681	277792	6	0.693096
bg	0	4.213381e-04	86	8750	280000	6	0.693090
bg	0	4.171597e-04	87	8818	282176	6	0.693085
bg	0	4.129551e-04	88	8887	284384	6	0.693079
bg	0	4.088317e-04	89	8955	286560	6	0.693072
bg	0	4.047359e-04	90	9021	288672	7	0.693066
bg	0	4.007248e-04	91	9086	290752	7	0.693058
bg	0	3.966936e-04	92	9152	292864	7	0.693051
bg	0	3.927630e-04	93	9217	294944	7	0.693043
bg	0	3.888126e-04	94	9283	297056	7	0.693034
bg	0	3.849005e-04	95	9349	299168	7	0.693025
bg	0	3.810875e-04	96	9414	301248	7	0.693016
bg	0	3.772518e-04	97	9480	303360	7	0.693005
bg	0	3.735166e-04	98	9545	305440	7	0.692995
bg	0	3.697569e-04	99	9611	307552	7	0.692983
bg	0	3.660342e-04	100	9677	309664	7	0.692971
bg	0	3.623876e-04	101	9742	311744	8	0.692959
bg	0	3.587864e-04	102	9807	313824	9	0.692946
bg	0	3.551854e-04	103	9873	315936	9	0.692932
bg	0	3.516553e-04	104	9938	318016	10	0.692917
bg	0	3.481468e-04	105	10003	320096	10	0.692902
bg	0	3.446605e-04	106	10068	322176	12	0.692886
bg	0	3.411939e-04	107	10133	324256	12	0.692870
bg	0	3.377693e-04	108	10196	326272	13	0.692853
bg	0	3.344194e-04	109	10258	328256	13	0.692835
bg	0	3.310498e-04	110	10321	330272	13	0.692816
bg	0	3.277649e-04	111	10383	332256	13	0.692797
bg	0	3.244547e-04	112	10446	334272	14	0.692777
bg	0	3.212096e-04	113	10508	336256	16	0.692756
bg	0	3.180304e-04	114	10569	338208	16	0.692734
bg	0	3.148253e-04	115	10631	340192	17	0.692711
bg	0	3.116852e-04	116	10692	342144	20	0.692687
bg	0	3.085562e-04	117	10753	344096	20	0.692662
bg	0	3.055029e-04	118	10813	346016	21	0.692636
bg	0	3.024182e-04	119	10874	347968	21	0.692609
bg	0	2.994112e-04	120	10934	349888	22	0.692580
bg	0	2.964305e-04	121	10994	351808	22	0.692551
bg	0	2.934279e-04	122	11055	353760	23	0.692519
bg	0	2.905047e-04	123	11115	355680	24	0.692486
bg	0	2.875846e-04	124	11175	357600	26	0.692452
bg	0	2.847325e-04	125	11234	359488	26	0.692416
bg	0	2.819069e-04	126	11293	361376	27	0.692379
bg	0	2.790567e-04	127	11353	363296	27	0.692340
bg	0	2.762788e-04	128	11412	365184	27	0.692299
bg	0	2.735317e-04	129	11471	367072	27	0.692256
bg	0	2.707700e-04	130	11531	368992	27	0.692211
bg	0	2.680745e-04	131	11590	370880	28	0.692164
bg	0	2.654014e-04	132	11649	372768	28	0.692115
bg	0	2.627563e-04	133	11708	374656	28	0.692064
bg	0	2.600920e-04	134	11768	376576	28	0.692009
bg	0	2.575002e-04	135	11827	378464	28	0.691953
bg	0	2.549339e-04	136	11886	380352	28	0.691895
bg	0	2.523872e-04	137	11945	382240	29	0.691835
bg	0	2.498600e-04	138	12004	384128	30	0.691771
bg	0	2.473528e-04	139	12063	386016	30	0.691705
bg	0	2.448719e-04	140	12122	387904	31	0.691637
bg	0	2.424558e-04	141	12180	389760	31	0.691567
bg	0	2.400247e-04	142	12239	391648	31	0.691493
bg	0	2.376159e-04	143	12298	393536	31	0.691417
bg	0	2.352309e-04	144	12357	395424	31	0.691336
bg	0	2.328725e-04	145	12416	397312	31	0.691252
bg	0	2.305747e-04	146	12474	399168	31	0.691167
bg	0	2.282629e-04	147	12533	401056	31	0.691077
bg	0	2.259604e-04	148	12592	402944	31	0.690985
bg	0	2.236950e-04	149	12651	404832	31	0.690889
bg	0	2.214518e-04	150	12710	406720	31	0.690791
bg	0	2.192667e-04	151	12768	408576	31	0.690692
bg	0	2.170662e-04	152	12827	410464	31	0.690587
bg	0	2.148899e-04	153	12886	412352	31	0.690479
bg	0	2.127331e-04	154	12945	414240	32	0.690369
bg	0	2.106341e-04	155	13003	416096	32	0.690256
bg	0	2.085194e-04	156	13062	417984	32	0.690139
bg	0	2.064250e-04	157	13121	419872	32	0.690019
bg	0	2.043533e-04	158	13180	421760	32	0.689896
bg	0	2.023022e-04	159	13239	423648	32	0.689768
bg	0	2.003063e-04	160	13297	425504	32	0.689640
bg	0	1.982962e-04	161	13356	427392	32	0.689507
bg	0	1.963079e-04	162	13415	429280	32	0.689370
bg	0	1.943337e-04	163	13474	431168	32	0.689230
bg	0	1.924165e-04	164	13532	433024	32	0.689089
bg	0	1.904834e-04	165	13591	434912	32	0.688943
bg	0	1.885702e-04	166	13650	436800	32	0.688793
bg	0	1.866774e-04	167	13709	438688	32	0.688641
bg	0	1.848338e-04	168	13767	440544	32	0.688487
bg	0	1.829769e-04	169	13826	442432	32	0.688328
bg	0	1.811389e-04	170	13885	444320	32	0.688166
bg	0	1.793174e-04	171	13944	446208	32	0.688001
bg	0	1.775482e-04	172	14002	448064	32	0.687835
bg	0	1.757633e-04	173	14061	449952	32	0.687663
bg	0	1.739994e-04	174	14120	451840	32	0.687488
bg	0	1.722510e-04	175	14179	453728	32	0.687310
bg	0	1.705495e-04	176	14237	455584	32	0.687133
bg	0	1.688380e-04	177	14296	457472	32	0.686949
bg	0	1.671421e-04	178	14355	459360	32	0.686761
bg	0	1.654630e-04	179	14414	461248	32	0.686571
bg	0	1.638293e-04	180	14472	463104	32	0.686381
bg	0	1.621816e-04	181	14531	464992	32	0.686184
bg	0	1.605520e-04	182	14590	466880	32	0.685983
bg	0	1.589663e-04	183	14648	468736	32	0.685784
bg	0	1.573696e-04	184	14707	470624	32	0.685579
bg	0	1.557896e-04	185	14766	472512	32	0.685370
bg	0	1.542461e-04	186	14824	474368	32	0.685161
bg	0	1.526908e-04	187	14883	476256	32	0.684945
bg	0	1.511767e-04	188	14941	478112	32	0.684732
bg	0	1.496524e-04	189	15000	480000	32	0.684511
bg	0	1.481694e-04	190	15058	481856	32	0.684292
bg	0	1.466741e-04	191	15117	483744	33	0.684065
bg	0	1.452201e-04	192	15175	485600	33	0.683838
bg	0	1.437560e-04	193	15234	487488	33	0.683605
bg	0	1.423319e-04	194	15292	489344	33	0.683373
bg	0	1.408974e-04	195	15351	491232	33	0.683135
bg	0	1.394771e-04	196	15410	493120	33	0.682894
bg	0	1.380946e-04	197	15468	494976	33	0.682655
bg	0	1.367006e-04	198	15527	496864	33	0.682408
bg	0	1.353455e-04	199	15585	498720	33	0.682163
bg	0	1.339803e-04	200	15644	500608	33	0.681912
bg	0	1.326517e-04	201	15702	502464	33	0.681662
bg	0	1.313349e-04	202	15760	504320	33	0.681411
bg	0	1.300108e-04	203	15819	506208	33	0.681152
bg	0	1.287213e-04	204	15877	508064	34	0.680895
bg	0	1.274225e-04	205	15936	509952	34	0.680632
bg	0	1.261469e-04	206	15993	511776	35	0.680367
bg	0	1.248888e-04	207	16049	513568	35	0.680109
bg	0	1.236390e-04	208	16107	515424	35	0.679842
bg	0	1.224108e-04	209	16165	517280	35	0.679574
bg	0	1.211744e-04	210	16224	519168	35	0.679297
bg	0	1.199708e-04	211	16282	521024	35	0.679023
bg	0	1.187584e-04	212	16341	522912	35	0.678741
bg	0	1.175778e-04	213	16399	524768	35	0.678463
bg	0	1.164098e-04	214	16457	526624	35	0.678183
bg	0	1.152336e-04	215	16516	528512	35	0.677897
bg	0	1.140887e-04	216	16574	530368	35	0.677612
bg	0	1.129558e-04	217	16632	532224	35	0.677325
bg	0	1.118144e-04	218	16691	534112	35	0.677030
bg	0	1.107040e-04	219	16749	535968	35	0.676738
bg	0	1.095855e-04	220	16808	537856	35	0.676439
bg	0	1.084971e-04	221	16866	539712	35	0.676143
bg	0	1.074203e-04	222	16924	541568	35	0.675845
bg	0	1.063354e-04	223	16983	543456	35	0.675541
bg	0	1.052800e-04	224	17041	545312	35	0.675238
bg	0	1.042157e-04	225	17100	547200	35	0.674930
bg	0	1.031800e-04	226	17158	549056	35	0.674624
bg	0	1.021551e-04	227	17216	550912	35	0.674317
bg	0	1.011223e-04	228	17275	552800	35	0.674002
bg	0	1.001171e-04	229	17333	554656	35	0.673692
bg	0	9.910562e-05	230	17392	556544	35	0.673375
bg	0	9.812079e-05	231	17450	558400	35	0.673061
bg	0	9.714639e-05	232	17508	560256	35	0.672745
bg	0	9.616430e-05	233	17567	562144	35	0.672423
bg	0	9.520917e-05	234	17625	564000	35	0.672105
bg	0	9.426250e-05	235	17683	565856	35	0.671785
bg	0	9.330976e-05	236	17742	567744	35	0.671458
bg	0	9.238244e-05	237	17800	569600	35	0.671135
bg	0	9.144846e-05	238	17859	571488	35	0.670806
bg	0	9.054027e-05	239	17917	573344	35	0.670481
bg	0	8.964026e-05	240	17975	575200	35	0.670154
bg	0	8.873379e-05	241	18034	577088	36	0.669821
bg	0	8.785214e-05	242	18092	578944	36	0.669491
bg	0	8.697945e-05	243	18150	580800	36	0.669158
bg	0	8.610059e-05	244	18209	582688	36	0.668818
bg	0	8.524491e-05	245	18267	584544	36	0.668483
bg	0	8.439742e-05	246	18325	586400	36	0.668146
bg	0	8.354402e-05	247	18384	588288	36	0.667802
bg	0	8.271422e-05	248	18442	590144	36	0.667464
bg	0	8.187786e-05	249	18501	592032	36	0.667121
bg	0	8.106503e-05	250	18559	593888	36	0.666786
bg	0	8.025885e-05	251	18617	595744	36	0.666447
bg	0	7.944823e-05	252	18676	597632	36	0.666102
bg	0	7.865928e-05	253	18734	599488	36	0.665762
bg	0	7.787776e-05	254	18792	601344	36	0.665421
bg	0	7.709140e-05	255	18851	603232	36	0.665073
bg	0	7.632513e-05	256	18909	605088	36	0.664731
bg	0	7.555437e-05	257	18968	606976	37	0.664377
bg	0	7.480422e-05	258	19026	608832	37	0.664026
bg	0	7.404894e-05	259	19085	610720	37	0.663669
bg	0	7.331428e-05	260	19143	612576	37	0.663318
bg	0	7.258620e-05	261	19201	614432	37	0.662966
bg	0	7.185385e-05	262	19260	616320	37	0.662607
bg	0	7.114074e-05	263	19318	618176	37	0.662254
bg	0	7.042272e-05	264	19377	620064	37	0.661895
bg	0	6.972369e-05	265	19435	621920	37	0.661540
bg	0	6.901937e-05	266	19494	623808	37	0.661178
bg	0	6.833364e-05	267	19552	625664	37	0.660821
bg	0	6.765569e-05	268	19610	627520	37	0.660463
bg	0	6.697414e-05	269	19669	629408	38	0.660095
bg	0	6.630106e-05	270	19728	631296	38	0.659726
bg	0	6.564607e-05	271	19786	633152	38	0.659362
bg	0	6.498663e-05	272	19845	635040	38	0.658993
bg	0	6.433350e-05	273	19904	636928	38	0.658624
bg	0	6.368613e-05	274	19963	638816	38	0.658252
bg	0	6.305728e-05	275	20021	640672	38	0.657886
bg	0	6.242266e-05	276	20080	642560	38	0.657515
bg	0	6.179483e-05	277	20139	644448	38	0.657143
bg	0	6.118502e-05	278	20197	646304	38	0.656777
bg	0	6.057042e-05	279	20256	648192	38	0.656405
bg	0	5.996185e-05	280	20315	650080	38	0.656030
bg	0	5.936956e-05	281	20373	651936	38	0.655662
bg	0	5.877283e-05	282	20432	653824	38	0.655287
bg	0	5.818224e-05	283	20491	655712	38	0.654912
bg	0	5.759754e-05	284	20550	657600	38	0.654535
bg	0	5.702831e-05	285	20608	659456	38	0.654166
bg	0	5.645526e-05	286	20667	661344	38	0.653789
bg	0	5.588816e-05	287	20726	663232	38	0.653411
bg	0	5.533419e-05	288	20784	665088	39	0.653040
bg	0	5.477614e-05	289	20843	666976	39	0.652663
bg	0	5.423305e-05	290	20901	668832	39	0.652292
bg	0	5.368641e-05	291	20960	670720	39	0.651914
bg	0	5.315438e-05	292	21018	672576	39	0.651543
bg	0	5.261828e-05	293	21077	674464	39	0.651165
bg	0	5.209643e-05	294	21135	676320	39	0.650793
bg	0	5.157177e-05	295	21194	678208	39	0.650415
bg	0	5.105953e-05	296	21252	680064	39	0.650043
bg	0	5.054508e-05	297	21311	681952	39	0.649665
bg	0	5.004381e-05	298	21369	683808	39	0.649294
bg	0	4.953925e-05	299	21428	685696	39	0.648917
bg	0	4.904795e-05	300	21486	687552	39	0.648545
bg	0	4.855356e-05	301	21545	689440	39	0.648168
bg	0	4.807180e-05	302	21603	691296	39	0.647796
bg	0	4.758704e-05	303	21662	693184	39	0.647418
bg	0	4.711512e-05	304	21720	695040	40	0.647046
bg	0	4.664014e-05	305	21779	696928	40	0.646668
bg	0	4.617753e-05	306	21837	698784	40	0.646295
bg	0	4.571180e-05	307	21896	700672	40	0.645915
bg	0	4.525865e-05	308	21954	702528	41	0.645541
bg	0	4.480193e-05	309	22013	704416	41	0.645161
bg	0	4.435784e-05	310	22071	706272	42	0.644789
bg	0	4.391018e-05	311	22130	708160	43	0.644408
bg	0	4.347435e-05	312	22188	710016	43	0.644033
bg	0	4.303586e-05	313	22247	711904	43	0.643651
bg	0	4.260904e-05	314	22305	713760	43	0.643276
bg	0	4.217896e-05	315	22364	715648	43	0.642894
bg	0	4.176071e-05	316	22422	717504	43	0.642520
bg	0	4.133909e-05	317	22481	719392	43	0.642137
bg	0	4.092880e-05	318	22539	721248	43	0.641762
bg	0	4.051623e-05	319	22598	723136	44	0.641379
bg	0	4.011427e-05	320	22656	724992	44	0.641002
bg	0	3.971622e-05	321	22714	726848	44	0.640625
bg	0	3.931517e-05	322	22773	728736	44	0.640242
bg	0	3.892491e-05	323	22831	730592	44	0.639866
bg	0	3.853182e-05	324	22890	732480	44	0.639483
bg	0	3.814993e-05	325	22948	734336	44	0.639106
bg	0	3.776525e-05	326	23007	736224	44	0.638723
bg	0	3.739052e-05	327	23065	738080	45	0.638349
bg	0	3.701310e-05	328	23124	739968	45	0.637968
bg	0	3.664598e-05	329	23182	741824	45	0.637594
bg	0	3.627632e-05	330	23241	743712	46	0.637213
bg	0	3.591658e-05	331	23299	745568	46	0.636839
bg	0	3.555433e-05	332	23358	747456	46	0.636457
bg	0	3.520136e-05	333	23416	749312	46	0.636084
bg	0	3.484628e-05	334	23475	751200	46	0.635704
bg	0	3.450050e-05	335	23533	753056	46	0.635330
bg	0	3.415816e-05	336	23591	754912	46	0.634957
bg	0	3.381347e-05	337	23650	756800	46	0.634577
bg	0	3.347842e-05	338	23708	758656	46	0.634203
bg	0	3.314050e-05	339	23767	760544	46	0.633823
bg	0	3.281188e-05	340	23825	762400	46	0.633450
bg	0	3.248078e-05	341	23884	764288	46	0.633071
bg	0	3.215817e-05	342	23942	766144	46	0.632698
bg	0	3.183395e-05	343	24001	768032	46	0.632319
bg	0	3.151818e-05	344	24059	769888	46	0.631946
bg	0	3.120032e-05	345	24118	771776	46	0.631567
bg	0	3.089089e-05	346	24176	773632	46	0.631195
bg	0	3.057910e-05	347	24235	775520	46	0.630817
bg	0	3.027595e-05	348	24293	777376	46	0.630447
bg	0	2.997036e-05	349	24352	779264	46	0.630071
bg	0	2.967309e-05	350	24410	781120	46	0.629701
bg	0	2.937375e-05	351	24469	783008	46	0.629323
bg	0	2.908240e-05	352	24527	784864	46	0.628952
bg	0	2.878921e-05	353	24586	786752	46	0.628578
bg	0	2.850352e-05	354	24644	788608	46	0.628208
bg	0	2.821605e-05	355	24703	790496	46	0.627834
bg	0	2.793597e-05	356	24761	792352	46	0.627466
bg	0	2.765899e-05	357	24819	794208	46	0.627099
bg	0	2.737991e-05	358	24878	796096	46	0.626725
bg	0	2.710817e-05	359	24936	797952	46	0.626360
bg	0	2.683490e-05	360	24995	799840	46	0.625988
bg	0	2.656902e-05	361	25053	801696	46	0.625623
bg	0	2.630112e-05	362	25112	803584	46	0.625251
bg	0	2.604010e-05	363	25170	805440	46	0.624887
bg	0	2.577717e-05	364	25229	807328	46	0.624516
bg	0	2.552148e-05	365	25287	809184	46	0.624151
bg	0	2.526391e-05	366	25346	811072	46	0.623780
bg	0	2.501302e-05	367	25404	812928	46	0.623417
bg	0	2.476046e-05	368	25463	814816	46	0.623047
bg	0	2.451500e-05	369	25521	816672	46	0.622684
bg	0	2.426752e-05	370	25580	818560	47	0.622314
bg	0	2.402640e-05	371	25638	820416	47	0.621953
bg	0	2.378786e-05	372	25696	822272	48	0.621591
bg	0	2.354782e-05	373	25755	824160	48	0.621223
bg	0	2.331393e-05	374	25813	826016	48	0.620863
bg	0	2.307863e-05	375	25872	827904	48	0.620495
bg	0	2.284958e-05	376	25930	829760	48	0.620136
bg	0	2.261877e-05	377	25989	831648	48	0.619772
bg	0	2.239442e-05	378	26047	833504	48	0.619414
bg	0	2.217204e-05	379	26105	835360	48	0.619056
bg	0	2.194814e-05	380	26164	837248	48	0.618692
bg	0	2.173033e-05	381	26222	839104	48	0.618335
bg	0	2.151337e-05	382	26279	840928	48	0.617965
bg	0	2.129638e-05	383	26338	842816	48	0.617603
bg	0	2.108493e-05	384	26396	844672	48	0.617248
bg	0	2.087194e-05	385	26455	846560	48	0.616888
bg	0	2.066473e-05	386	26513	848416	48	0.616534
bg	0	2.045625e-05	387	26572	850304	48	0.616176
bg	0	2.025320e-05	388	26630	852160	48	0.615824
bg	0	2.005209e-05	389	26688	854016	48	0.615472
bg	0	1.984970e-05	390	26747	855904	48	0.615115
bg	0	1.965263e-05	391	26805	857760	48	0.614764
bg	0	1.945411e-05	392	26864	859648	48	0.614409
bg	0	1.926087e-05	393	26922	861504	48	0.614060
bg	0	1.906644e-05	394	26981	863392	48	0.613706
bg	0	1.887695e-05	395	27039	865248	48	0.613354
bg	0	1.868937e-05	396	27097	867104	48	0.613003
bg	0	1.850064e-05	397	27156	868992	48	0.612646
bg	0	1.831676e-05	398	27214	870848	49	0.612295
bg	0	1.813452e-05	399	27272	872704	49	0.611947
bg	0	1.795100e-05	400	27331	874592	50	0.611591
bg	0	1.777243e-05	401	27389	876448	50	0.611241
bg	0	1.759571e-05	402	27447	878304	51	0.610892
bg	0	1.741774e-05	403	27506	880192	51	0.610537
bg	0	1.724464e-05	404	27564	882048	52	0.610186
bg	0	1.707312e-05	405	27622	883904	52	0.609835
bg	0	1.690028e-05	406	27681	885792	52	0.609479
bg	0	1.673226e-05	407	27739	887648	52	0.609131
bg	0	1.656566e-05	408	27797	889504	52	0.608784
bg	0	1.640095e-05	409	27855	891360	52	0.608437
bg	0	1.623479e-05	410	27914	893248	53	0.608087
bg	0	1.607313e-05	411	27972	895104	53	0.607745
bg	0	1.591365e-05	412	28029	896928	54	0.607387
bg	0	1.575259e-05	413	28088	898816	54	0.607036
bg	0	1.559574e-05	414	28146	900672	54	0.606690
bg	0	1.544060e-05	415	28204	902528	54	0.606345
bg	0	1.528429e-05	416	28263	904416	54	0.605995
bg	0	1.513218e-05	417	28321	906272	54	0.605651
bg	0	1.498169e-05	418	28379	908128	54	0.605309
bg	0	1.483019e-05	419	28438	910016	54	0.604959
bg	0	1.468290e-05	420	28496	911872	54	0.604617
bg	0	1.453692e-05	421	28554	913728	54	0.604275
bg	0	1.438994e-05	422	28613	915616	54	0.603930
bg	0	1.424684e-05	423	28671	917472	54	0.603591
bg	0	1.410514e-05	424	28729	919328	54	0.603251
bg	0	1.396235e-05	425	28788	921216	54	0.602906
bg	0	1.382366e-05	426	28846	923072	55	0.602566
bg	0	1.368628e-05	427	28904	924928	55	0.602226
bg	0	1.354786e-05	428	28963	926816	55	0.601882
bg	0	1.341326e-05	429	29021	928672	55	0.601544
bg	0	1.328000e-05	430	29079	930528	55	0.601207
bg	0	1.314582e-05	431	29138	932416	55	0.600865
bg	0	1.301513e-05	432	29196	934272	55	0.600528
bg	0	1.288573e-05	433	29254	936128	55	0.600192
bg	0	1.275541e-05	434	29313	938016	55	0.599851
bg	0	1.262861e-05	435	29371	939872	56	0.599517
bg	0	1.250313e-05	436	29429	941728	56	0.599182
bg	0	1.237641e-05	437	29488	943616	56	0.598842
bg	0	1.225301e-05	438	29546	945472	56	0.598510
bg	0	1.213089e-05	439	29604	947328	56	0.598179
bg	0	1.200993e-05	440	29662	949184	56	0.597847
bg	0	1.189012e-05	441	29720	951040	56	0.597516
bg	0	1.176965e-05	442	29779	952928	56	0.597180
bg	0	1.165241e-05	443	29837	954784	56	0.596851
bg	0	1.153621e-05	444	29895	956640	56	0.596522
bg	0	1.142107e-05	445	29953	958496	57	0.596195
bg	0	1.130704e-05	446	30011	960352	58	0.595870
bg	0	1.119406e-05	447	30069	962208	58	0.595542
bg	0	1.108127e-05	448	30127	964064	58	0.595216
bg	0	1.097057e-05	449	30185	965920	58	0.594891
bg	0	1.086108e-05	450	30243	967776	58	0.594566
bg	0	1.075270e-05	451	30301	969632	58	0.594242
bg	0	1.064527e-05	452	30359	971488	58	0.593918
bg	0	1.053903e-05	453	30417	973344	58	0.593595
bg	0	1.043392e-05	454	30475	975200	58	0.593272
bg	0	1.032796e-05	455	30534	977088	58	0.592942
bg	0	1.022488e-05	456	30592	978944	58	0.592621
bg	0	1.012284e-05	457	30650	980800	58	0.592300
bg	0	1.002189e-05	458	30708	982656	58	0.591981
bg	0	9.921828e-06	459	30766	984512	58	0.591662
bg	0	9.822748e-06	460	30824	986368	59	0.591342
bg	0	9.724677e-06	461	30882	988224	59	0.591023
bg	0	9.627634e-06	462	30940	990080	59	0.590706
bg	0	9.531572e-06	463	30998	991936	59	0.590388
bg	0	9.434829e-06	464	31057	993824	59	0.590065
bg	0	9.340647e-06	465	31115	995680	59	0.589749
bg	0	9.247447e-06	466	31173	997536	59	0.589434
bg	0	9.155163e-06	467	31231	999392	59	0.589119
bg	0	9.063890e-06	468	31289	1001248	59	0.588805
bg	0	8.973503e-06	469	31347	1003104	60	0.588490
bg	0	8.883947e-06	470	31405	1004960	60	0.588172
bg	0	8.795228e-06	471	31463	1006816	60	0.587855
bg	0	8.705880e-06	472	31522	1008704	61	0.587533
bg	0	8.618984e-06	473	31580	1010560	62	0.587216
bg	0	8.532979e-06	474	31638	1012416	62	0.586899
bg	0	8.447877e-06	475	31696	1014272	62	0.586583
bg	0	8.363567e-06	476	31754	1016128	62	0.586267
bg	0	8.280109e-06	477	31812	1017984	62	0.585952
bg	0	8.197444e-06	478	31870	1019840	62	0.585638
bg	0	8.115691e-06	479	31928	1021696	62	0.585325
bg	0	8.033405e-06	480	31987	1023584	62	0.585007
bg	0	7.953298e-06	481	32045	1025440	62	0.584695
bg	0	7.874002e-06	482	32103	1027296	62	0.584385
bg	0	7.795389e-06	483	32161	1029152	62	0.584075
bg	0	7.717516e-06	484	32219	1031008	62	0.583764
bg	0	7.640573e-06	485	32277	1032864	62	0.583456
bg	0	7.564385e-06	486	32335	1034720	62	0.583148
bg	0	7.487679e-06	487	32394	1036608	63	0.582835
bg	0	7.412980e-06	488	32452	1038464	63	0.582529
bg	0	7.339032e-06	489	32510	1040320	63	0.582222
bg	0	7.265861e-06	490	32568	1042176	63	0.581918
bg	0	7.193411e-06	491	32626	1044032	63	0.581611
bg	0	7.121712e-06	492	32684	1045888	63	0.581306
bg	0	7.049463e-06	493	32743	1047776	63	0.580995
bg	0	6.979103e-06	494	32801	1049632	63	0.580690
bg	0	6.909419e-06	495	32859	1051488	63	0.580386
bg	0	6.840460e-06	496	32917	1053344	63	0.580083
bg	0	6.772225e-06	497	32975	1055200	63	0.579784
bg	0	6.704724e-06	498	33033	1057056	63	0.579484
bg	0	6.637870e-06	499	33091	1058912	63	0.579186
bg	0	6.570512e-06	500	33150	1060800	63	0.578886
bg	0	6.505008e-06	501	33208	1062656	63	0.578592
bg	0	6.440198e-06	502	33266	1064512	63	0.578299
bg	0	6.375860e-06	503	33324	1066368	63	0.578007
bg	0	6.312180e-06	504	33382	1068224	63	0.577716
bg	0	6.249302e-06	505	33440	1070080	63	0.577426
bg	0	6.187023e-06	506	33498	1071936	63	0.577136
bg	0	6.124351e-06	507	33557	1073824	63	0.576840
bg	0	6.063270e-06	508	33615	1075680	63	0.576551
bg	0	6.002871e-06	509	33673	1077536	63	0.576262
bg	0	5.942966e-06	510	33731	1079392	63	0.575971
bg	0	5.883649e-06	511	33789	1081248	63	0.575680
bg	0	5.824977e-06	512	33847	1083104	63	0.575390
bg	0	5.765882e-06	513	33906	1084992	63	0.575096
bg	0	5.708410e-06	514	33964	1086848	63	0.574807
bg	0	5.651499e-06	515	34022	1088704	63	0.574517
bg	0	5.595197e-06	516	34080	1090560	63	0.574229
bg	0	5.539390e-06	517	34138	1092416	63	0.573942
bg	0	5.483209e-06	518	34197	1094304	63	0.573651
bg	0	5.428529e-06	519	34255	1096160	63	0.573365
bg	0	5.374374e-06	520	34313	1098016	63	0.573080
bg	0	5.320946e-06	521	34371	1099872	63	0.572795
bg	0	5.267221e-06	522	34430	1101760	63	0.572506
bg	0	5.214926e-06	523	34488	1103616	63	0.572222
bg	0	5.163052e-06	524	34546	1105472	63	0.571939
bg	0	5.110862e-06	525	34605	1107360	63	0.571652
bg	0	5.060071e-06	526	34663	1109216	63	0.571371
bg	0	5.009749e-06	527	34721	1111072	63	0.571090
bg	0	4.959109e-06	528	34780	1112960	63	0.570805
bg	0	4.909818e-06	529	34838	1114816	63	0.570525
bg	0	4.860950e-06	530	34896	1116672	63	0.570247
bg	0	4.811764e-06	531	34955	1118560	63	0.569963
bg	0	4.763847e-06	532	35013	1120416	63	0.569685
bg	0	4.716429e-06	533	35071	1122272	63	0.569408
bg	0	4.668730e-06	534	35130	1124160	63	0.569127
bg	0	4.622305e-06	535	35188	1126016	63	0.568850
bg	0	4.576337e-06	536	35246	1127872	63	0.568575
bg	0	4.530014e-06	537	35305	1129760	63	0.568295
bg	0	4.484984e-06	538	35363	1131616	63	0.568021
bg	0	4.440362e-06	539	35421	1133472	63	0.567750
bg	0	4.395506e-06	540	35480	1135360	63	0.567473
bg	0	4.351811e-06	541	35538	1137216	63	0.567201
bg	0	4.308591e-06	542	35596	1139072	64	0.566930
bg	0	4.265043e-06	543	35655	1140960	64	0.566655
bg	0	4.222635e-06	544	35713	1142816	64	0.566384
bg	0	4.180725e-06	545	35771	1144672	64	0.566114
bg	0	4.138492e-06	546	35830	1146560	64	0.565841
bg	0	4.097338e-06	547	35888	1148416	65	0.565572
bg	0	4.056567e-06	548	35946	1150272	65	0.565304
bg	0	4.015604e-06	549	36005	1152160	66	0.565029
bg	0	3.975784e-06	550	36063	1154016	66	0.564759
bg	0	3.935697e-06	551	36122	1155904	66	0.564485
bg	0	3.896700e-06	552	36180	1157760	66	0.564215
bg	0	3.857403e-06	553	36239	1159648	66	0.563942
bg	0	3.819166e-06	554	36297	1161504	66	0.563672
bg	0	3.780678e-06	555	36356	1163392	66	0.563399
bg	0	3.743139e-06	556	36414	1165248	66	0.563131
bg	0	3.705423e-06	557	36473	1167136	66	0.562858
bg	0	3.668684e-06	558	36531	1168992	66	0.562591
bg	0	3.631738e-06	559	36590	1170880	66	0.562319
bg	0	3.595132e-06	560	36649	1172768	66	0.562049
bg	0	3.559502e-06	561	36707	1174624	67	0.561783
bg	0	3.523644e-06	562	36766	1176512	67	0.561511
bg	0	3.488741e-06	563	36824	1178368	67	0.561242
bg	0	3.453579e-06	564	36883	1180256	67	0.560968
bg	0	3.419314e-06	565	36941	1182112	67	0.560699
bg	0	3.384822e-06	566	37000	1184000	67	0.560426
bg	0	3.351229e-06	567	37058	1185856	67	0.560158
bg	0	3.317348e-06	568	37117	1187744	67	0.559887
bg	0	3.284458e-06	569	37175	1189600	67	0.559620
bg	0	3.251354e-06	570	37234	1191488	67	0.559350
bg	0	3.219107e-06	571	37292	1193344	67	0.559084
bg	0	3.186643e-06	572	37351	1195232	67	0.558815
bg	0	3.155035e-06	573	37409	1197088	67	0.558549
bg	0	3.123738e-06	574	37467	1198944	67	0.558286
bg	0	3.092233e-06	575	37526	1200832	67	0.558019
bg	0	3.061064e-06	576	37585	1202720	67	0.557751
bg	0	3.030700e-06	577	37643	1204576	67	0.557490
bg	0	3.000638e-06	578	37701	1206432	67	0.557228
bg	0	2.970401e-06	579	37760	1208320	67	0.556964
bg	0	2.940902e-06	580	37818	1210176	67	0.556705
bg	0	2.911236e-06	581	37877	1212064	67	0.556440
bg	0	2.882352e-06	582	37935	1213920	67	0.556181
bg	0	2.853275e-06	583	37994	1215808	67	0.555917
bg	0	2.825003e-06	584	38052	1217664	67	0.555659
bg	0	2.796491e-06	585	38111	1219552	67	0.555397
bg	0	2.768795e-06	586	38169	1221408	68	0.555140
bg	0	2.740892e-06	587	38228	1223296	68	0.554880
bg	0	2.713725e-06	588	38286	1225152	68	0.554624
bg	0	2.686351e-06	589	38345	1227040	68	0.554364
bg	0	2.659724e-06	590	38403	1228896	68	0.554110
bg	0	2.632892e-06	591	38462	1230784	68	0.553852
bg	0	2.606748e-06	592	38520	1232640	68	0.553598
bg	0	2.580425e-06	593	38579	1234528	68	0.553341
bg	0	2.554849e-06	594	38637	1236384	68	0.553088
bg	0	2.529079e-06	595	38696	1238272	68	0.552831
bg	0	2.504034e-06	596	38754	1240128	68	0.552578
bg	0	2.478769e-06	597	38813	1242016	68	0.552322
bg	0	2.454186e-06	598	38871	1243872	68	0.552071
bg	0	2.429423e-06	599	38930	1245760	68	0.551816
bg	0	2.405314e-06	600	38988	1247616	68	0.551565
bg	0	2.381063e-06	601	39047	1249504	68	0.551311
bg	0	2.357453e-06	602	39105	1251360	68	0.551063
bg	0	2.333681e-06	603	39164	1253248	68	0.550811
bg	0	2.310532e-06	604	39222	1255104	68	0.550565
bg	0	2.287221e-06	605	39281	1256992	68	0.550313
bg	0	2.264554e-06	606	39339	1258848	68	0.550067
bg	0	2.241723e-06	607	39398	1260736	68	0.549817
bg	0	2.219513e-06	608	39456	1262592	69	0.549573
bg	0	2.197145e-06	609	39515	1264480	69	0.549323
bg	0	2.175370e-06	610	39573	1266336	69	0.549078
bg	0	2.153428e-06	611	39632	1268224	69	0.548828
bg	0	2.132119e-06	612	39690	1270080	69	0.548583
bg	0	2.110653e-06	613	39749	1271968	69	0.548335
bg	0	2.089405e-06	614	39808	1273856	69	0.548087
bg	0	2.068700e-06	615	39866	1275712	69	0.547845
bg	0	2.047841e-06	616	39925	1277600	69	0.547598
bg	0	2.027578e-06	617	39983	1279456	69	0.547356
bg	0	2.007162e-06	618	40042	1281344	69	0.547110
bg	0	1.987274e-06	619	40100	1283200	69	0.546869
bg	0	1.967241e-06	620	40159	1285088	69	0.546624
bg	0	1.947433e-06	621	40218	1286976	69	0.546379
bg	0	1.928135e-06	622	40276	1288832	69	0.546140
bg	0	1.908700e-06	623	40335	1290720	69	0.545898
bg	0	1.889798e-06	624	40393	1292576	69	0.545660
bg	0	1.870766e-06	625	40452	1294464	69	0.545417
bg	0	1.852231e-06	626	40510	1296320	69	0.545181
bg	0	1.833566e-06	627	40569	1298208	69	0.544941
bg	0	1.815378e-06	628	40627	1300064	69	0.544703
bg	0	1.797080e-06	629	40686	1301952	69	0.544463
bg	0	1.779282e-06	630	40744	1303808	69	0.544228
bg	0	1.761351e-06	631	40803	1305696	69	0.543989
bg	0	1.743599e-06	632	40862	1307584	69	0.543751
bg	0	1.726326e-06	633	40920	1309440	69	0.543518
bg	0	1.708926e-06	634	40979	1311328	69	0.543281
bg	0	1.692006e-06	635	41037	1313184	69	0.543048
bg	0	1.674971e-06	636	41096	1315072	69	0.542812
bg	0	1.658389e-06	637	41154	1316928	69	0.542581
bg	0	1.641675e-06	638	41213	1318816	69	0.542346
bg	0	1.625405e-06	639	41271	1320672	69	0.542114
bg	0	1.609012e-06	640	41330	1322560	69	0.541879
bg	0	1.592802e-06	641	41389	1324448	69	0.541646
bg	0	1.577037e-06	642	41447	1326304	69	0.541417
bg	0	1.561146e-06	643	41506	1328192	69	0.541183
bg	0	1.545685e-06	644	41564	1330048	69	0.540955
bg	0	1.530107e-06	645	41623	1331936	69	0.540724
bg	0	1.514962e-06	646	41681	1333792	69	0.540499
bg	0	1.499679e-06	647	41740	1335680	69	0.540272
bg	0	1.484830e-06	648	41798	1337536	69	0.540049
bg	0	1.469878e-06	649	41857	1339424	69	0.539823
bg	0	1.455080e-06	650	41916	1341312	69	0.539597
bg	0	1.440638e-06	651	41974	1343168	70	0.539380
bg	0	1.426325e-06	652	42032	1345024	70	0.539164
bg	0	1.411898e-06	653	42091	1346912	70	0.538944
bg	0	1.397881e-06	654	42149	1348768	70	0.538727
bg	0	1.383756e-06	655	42208	1350656	70	0.538508
bg	0	1.370017e-06	656	42266	1352512	70	0.538293
bg	0	1.356406e-06	657	42324	1354368	71	0.538076
bg	0	1.342701e-06	658	42383	1356256	71	0.537857
bg	0	1.329373e-06	659	42441	1358112	71	0.537641
bg	0	1.315962e-06	660	42500	1360000	72	0.537421
bg	0	1.302905e-06	661	42558	1361856	72	0.537204
bg	0	1.289750e-06	662	42617	1363744	72	0.536983
bg	0	1.276942e-06	663	42675	1365600	72	0.536767
bg	0	1.264267e-06	664	42733	1367456	72	0.536552
bg	0	1.251483e-06	665	42792	1369344	72	0.536333
bg	0	1.239070e-06	666	42850	1371200	72	0.536119
bg	0	1.226559e-06	667	42909	1373088	72	0.535901
bg	0	1.214397e-06	668	42967	1374944	72	0.535687
bg	0	1.202149e-06	669	43026	1376832	72	0.535470
bg	0	1.190224e-06	670	43084	1378688	72	0.535256
bg	0	1.178215e-06	671	43143	1380576	72	0.535039
bg	0	1.166527e-06	672	43201	1382432	72	0.534829
bg	0	1.154754e-06	673	43260	1384320	72	0.534614
bg	0	1.143293e-06	674	43318	1386176	72	0.534403
bg	0	1.131956e-06	675	43376	1388032	72	0.534193
bg	0	1.120531e-06	676	43435	1389920	72	0.533979
bg	0	1.109400e-06	677	43493	1391776	72	0.533768
bg	0	1.098198e-06	678	43552	1393664	72	0.533553
bg	0	1.087299e-06	679	43610	1395520	72	0.533344
bg	0	1.076327e-06	680	43669	1397408	72	0.533132
bg	0	1.065654e-06	681	43727	1399264	72	0.532924
bg	0	1.054895e-06	682	43786	1401152	72	0.532712
bg	0	1.044428e-06	683	43844	1403008	72	0.532504
bg	0	1.034063e-06	684	43902	1404864	72	0.532296
bg	0	1.023639e-06	685	43961	1406752	72	0.532085
bg	0	1.013315e-06	686	44020	1408640	72	0.531875
bg	0	1.003259e-06	687	44078	1410496	72	0.531668
bg	0	9.933114e-07	688	44136	1412352	72	0.531462
bg	0	9.832698e-07	689	44195	1414240	72	0.531255
bg	0	9.735177e-07	690	44253	1416096	72	0.531051
bg	0	9.636862e-07	691	44312	1417984	72	0.530843
bg	0	9.541172e-07	692	44370	1419840	72	0.530638
bg	0	9.444831e-07	693	44429	1421728	72	0.530431
bg	0	9.351017e-07	694	44487	1423584	72	0.530227
bg	0	9.258143e-07	695	44545	1425440	72	0.530024
bg	0	9.164696e-07	696	44604	1427328	72	0.529817
bg	0	9.073841e-07	697	44662	1429184	72	0.529615
bg	0	8.982172e-07	698	44721	1431072	72	0.529410
bg	0	8.893060e-07	699	44779	1432928	72	0.529209
bg	0	8.803281e-07	700	44838	1434816	72	0.529005
bg	0	8.715852e-07	701	44896	1436672	72	0.528804
bg	0	8.629318e-07	702	44954	1438528	72	0.528605
bg	0	8.542258e-07	703	45013	1440416	72	0.528402
bg	0	8.457511e-07	704	45071	1442272	72	0.528203
bg	0	8.372155e-07	705	45130	1444160	72	0.528000
bg	0	8.289006e-07	706	45188	1446016	72	0.527800
bg	0	8.205328e-07	707	45247	1447904	72	0.527598
bg	0	8.123895e-07	708	45305	1449760	73	0.527398
bg	0	8.041944e-07	709	45364	1451648	73	0.527196
bg	0	7.962165e-07	710	45422	1453504	73	0.526997
bg	0	7.881883e-07	711	45481	1455392	73	0.526795
bg	0	7.803613e-07	712	45539	1457248	73	0.526597
bg	0	7.726094e-07	713	45597	1459104	73	0.526399
bg	0	7.648120e-07	714	45656	1460992	73	0.526198
bg	0	7.572235e-07	715	45714	1462848	73	0.526001
bg	0	7.495929e-07	716	45773	1464736	73	0.525801
bg	0	7.421620e-07	717	45831	1466592	74	0.525604
bg	0	7.346690e-07	718	45890	1468480	74	0.525405
bg	0	7.273796e-07	719	45948	1470336	74	0.525208
bg	0	7.200417e-07	720	46007	1472224	74	0.525008
bg	0	7.129026e-07	721	46065	1474080	75	0.524810
bg	0	7.057121e-07	722	46124	1475968	75	0.524610
bg	0	6.987156e-07	723	46182	1477824	75	0.524413
bg	0	6.916688e-07	724	46241	1479712	75	0.524213
bg	0	6.848056e-07	725	46299	1481568	75	0.524017
bg	0	6.778903e-07	726	46358	1483456	75	0.523819
bg	0	6.711691e-07	727	46416	1485312	75	0.523624
bg	0	6.643992e-07	728	46475	1487200	75	0.523427
bg	0	6.578043e-07	729	46533	1489056	75	0.523233
bg	0	6.511687e-07	730	46592	1490944	75	0.523036
bg	0	6.447139e-07	731	46650	1492800	75	0.522843
bg	0	6.382116e-07	732	46709	1494688	75	0.522648
bg	0	6.318867e-07	733	46767	1496544	75	0.522455
bg	0	6.255147e-07	734	46826	1498432	75	0.522259
bg	0	6.193141e-07	735	46884	1500288	75	0.522066
bg	0	6.130729e-07	736	46943	1502176	75	0.521870
bg	0	6.069867e-07	737	47001	1504032	75	0.521679
bg	0	6.009632e-07	738	47059	1505888	75	0.521488
bg	0	5.949022e-07	739	47118	1507776	75	0.521293
bg	0	5.889996e-07	740	47176	1509632	75	0.521102
bg	0	5.830649e-07	741	47235	1511520	75	0.520908
bg	0	5.771850e-07	742	47294	1513408	75	0.520714
bg	0	5.714558e-07	743	47352	1515264	75	0.520525
bg	0	5.657123e-07	744	47411	1517152	76	0.520330
bg	0	5.601171e-07	745	47469	1519008	77	0.520138
bg	0	5.544820e-07	746	47528	1520896	77	0.519943
bg	0	5.489091e-07	747	47587	1522784	77	0.519748
bg	0	5.434738e-07	748	47645	1524640	77	0.519558
bg	0	5.379988e-07	749	47704	1526528	77	0.519365
bg	0	5.326789e-07	750	47762	1528384	77	0.519174
bg	0	5.273232e-07	751	47821	1530272	77	0.518982
bg	0	5.220184e-07	752	47880	1532160	77	0.518790
bg	0	5.168590e-07	753	47938	1534016	77	0.518601
bg	0	5.116620e-07	754	47997	1535904	77	0.518409
bg	0	5.065203e-07	755	48056	1537792	77	0.518218
bg	0	5.014306e-07	756	48115	1539680	77	0.518027
bg	0	4.964714e-07	757	48173	1541536	77	0.517838
bg	0	4.914793e-07	758	48232	1543424	77	0.517648
bg	0	4.865379e-07	759	48291	1545312	77	0.517457
bg	0	4.817292e-07	760	48349	1547168	77	0.517270
bg	0	4.768785e-07	761	48408	1549056	77	0.517080
bg	0	4.721602e-07	762	48466	1550912	77	0.516893
bg	0	4.674106e-07	763	48525	1552800	77	0.516705
bg	0	4.627058e-07	764	48584	1554688	78	0.516515
bg	0	4.581352e-07	765	48642	1556544	78	0.516328
bg	0	4.535352e-07	766	48701	1558432	78	0.516138
bg	0	4.489778e-07	767	48760	1560320	78	0.515949
bg	0	4.444710e-07	768	48819	1562208	78	0.515760
bg	0	4.400809e-07	769	48877	1564064	78	0.515574
bg	0	4.356614e-07	770	48936	1565952	78	0.515386
bg	0	4.312845e-07	771	48995	1567840	78	0.515197
bg	0	4.269499e-07	772	49054	1569728	78	0.515009
bg	0	4.227269e-07	773	49112	1571584	78	0.514825
bg	0	4.184807e-07	774	49171	1573472	78	0.514638
bg	0	4.142775e-07	775	49230	1575360	78	0.514450
bg	0	4.101854e-07	776	49288	1577216	78	0.514267
bg	0	4.060583e-07	777	49347	1579104	79	0.514081
bg	0	4.019792e-07	778	49406	1580992	79	0.513897
bg	0	3.980048e-07	779	49464	1582848	79	0.513716
bg	0	3.940076e-07	780	49523	1584736	79	0.513531
bg	0	3.900533e-07	781	49582	1586624	79	0.513347
bg	0	3.861343e-07	782	49641	1588512	79	0.513163
bg	0	3.823173e-07	783	49699	1590368	79	0.512983
bg	0	3.784683e-07	784	49758	1592256	79	0.512800
bg	0	3.746634e-07	785	49817	1594144	79	0.512617
bg	0	3.709536e-07	786	49875	1596000	79	0.512439
bg	0	3.672266e-07	787	49934	1597888	79	0.512257
bg	0	3.635315e-07	788	49993	1599776	79	0.512076
bg	0	3.599384e-07	789	50051	1601632	79	0.511898
bg	0	3.563192e-07	790	50110	1603520	79	0.511718
bg	0	3.527335e-07	791	50169	1605408	79	0.511538
bg	0	3.492478e-07	792	50227	1607264	79	0.511361
bg	0	3.457374e-07	793	50286	1609152	79	0.511180
bg	0	3.422625e-07	794	50345	1611040	79	0.511000
bg	0	3.388785e-07	795	50403	1612896	79	0.510823
bg	0	3.354697e-07	796	50462	1614784	79	0.510644
bg	0	3.320929e-07	797	50521	1616672	79	0.510465
bg	0	3.288029e-07	798	50579	1618528	79	0.510290
bg	0	3.254934e-07	799	50638	1620416	79	0.510111
bg	0	3.222227e-07	800	50697	1622304	79	0.509933
bg	0	3.190397e-07	801	50755	1624160	79	0.509758
bg	0	3.158295e-07	802	50814	1626048	79	0.509582
bg	0	3.126550e-07	803	50873	1627936	79	0.509406
bg	0	3.095620e-07	804	50931	1629792	79	0.509234
bg	0	3.064512e-07	805	50990	1631680	79	0.509058
bg	0	3.033675e-07	806	51049	1633568	79	0.508882
bg	0	3.003699e-07	807	51107	1635424	80	0.508711
bg	0	2.973468e-07	808	51166	1637312	80	0.508536
bg	0	2.944053e-07	809	51224	1639168	80	0.508365
bg	0	2.914372e-07	810	51283	1641056	80	0.508191
bg	0	2.885040e-07	811	51342	1642944	80	0.508017
bg	0	2.856496e-07	812	51400	1644800	80	0.507846
bg	0	2.827732e-07	813	51459	1646688	80	0.507671
bg	0	2.799759e-07	814	51517	1648544	80	0.507500
bg	0	2.771581e-07	815	51576	1650432	81	0.507327
bg	0	2.743701e-07	816	51635	1652320	81	0.507153
bg	0	2.716548e-07	817	51693	1654176	81	0.506984
bg	0	2.689205e-07	818	51752	1656064	81	0.506812
bg	0	2.662127e-07	819	51811	1657952	81	0.506639
bg	0	2.635791e-07	820	51869	1659808	81	0.506471
bg	0	2.609248e-07	821	51928	1661696	81	0.506299
bg	0	2.583387e-07	822	51986	1663552	81	0.506131
bg	0	2.557378e-07	823	52045	1665440	81	0.505960
bg	0	2.531647e-07	824	52104	1667328	81	0.505788
bg	0	2.506560e-07	825	52162	1669184	81	0.505621
bg	0	2.481310e-07	826	52221	1671072	81	0.505451
bg	0	2.456758e-07	827	52279	1672928	81	0.505284
bg	0	2.432034e-07	828	52338	1674816	81	0.505116
bg	0	2.407960e-07	829	52396	1676672	81	0.504949
bg	0	2.383711e-07	830	52455	1678560	81	0.504779
bg	0	2.359717e-07	831	52514	1680448	81	0.504610
bg	0	2.336379e-07	832	52572	1682304	82	0.504444
bg	0	2.312877e-07	833	52631	1684192	82	0.504275
bg	0	2.289596e-07	834	52690	1686080	82	0.504106
bg	0	2.266962e-07	835	52748	1687936	82	0.503941
bg	0	2.244155e-07	836	52807	1689824	82	0.503772
bg	0	2.221936e-07	837	52865	1691680	82	0.503608
bg	0	2.199575e-07	838	52924	1693568	82	0.503440
bg	0	2.177447e-07	839	52983	1695456	83	0.503272
bg	0	2.155930e-07	840	53041	1697312	83	0.503107
bg	0	2.134275e-07	841	53100	1699200	83	0.502940
bg	0	2.112792e-07	842	53159	1701088	83	0.502773
bg	0	2.091562e-07	843	53218	1702976	83	0.502606
bg	0	2.070859e-07	844	53276	1704832	83	0.502442
bg	0	2.050036e-07	845	53335	1706720	83	0.502275
bg	0	2.029717e-07	846	53393	1708576	83	0.502111
bg	0	2.009312e-07	847	53452	1710464	83	0.501945
bg	0	1.989097e-07	848	53511	1712352	83	0.501778
bg	0	1.969400e-07	849	53569	1714208	83	0.501615
bg	0	1.949590e-07	850	53628	1716096	83	0.501450
bg	0	1.929987e-07	851	53687	1717984	83	0.501285
bg	0	1.910898e-07	852	53745	1719840	83	0.501124
bg	0	1.891685e-07	853	53804	1721728	83	0.500960
bg	0	1.872681e-07	854	53863	1723616	83	0.500797
bg	0	1.854173e-07	855	53921	1725472	84	0.500635
bg	0	1.835522e-07	856	53980	1727360	84	0.500469
bg	0	1.817054e-07	857	54039	1729248	84	0.500303
bg	0	1.799085e-07	858	54097	1731104	86	0.500139
bg	0	1.781002e-07	859	54156	1732992	86	0.499971
bg	0	1.763130e-07	860	54215	1734880	86	0.499805
bg	0	1.745710e-07	861	54273	1736736	86	0.499640
bg	0	1.728191e-07	862	54332	1738624	87	0.499474
bg	0	1.710824e-07	863	54391	1740512	87	0.499307
bg	0	1.693664e-07	864	54450	1742400	87	0.499140
bg	0	1.676940e-07	865	54508	1744256	87	0.498977
bg	0	1.660088e-07	866	54567	1746144	87	0.498810
bg	0	1.643428e-07	867	54626	1748032	87	0.498644
bg	0	1.626945e-07	868	54685	1749920	87	0.498478
bg	0	1.610631e-07	869	54744	1751808	87	0.498312
bg	0	1.594715e-07	870	54802	1753664	87	0.498148
bg	0	1.578727e-07	871	54861	1755552	87	0.497983
bg	0	1.562883e-07	872	54920	1757440	87	0.497817
bg	0	1.547210e-07	873	54979	1759328	87	0.497652
bg	0	1.531695e-07	874	55038	1761216	87	0.497487
bg	0	1.516582e-07	875	55096	1763072	87	0.497325
bg	0	1.501357e-07	876	55155	1764960	87	0.497161
bg	0	1.486290e-07	877	55214	1766848	87	0.496997
bg	0	1.471365e-07	878	55273	1768736	87	0.496834
bg	0	1.456598e-07	879	55332	1770624	87	0.496670
bg	0	1.442228e-07	880	55390	1772480	87	0.496509
bg	0	1.427765e-07	881	55449	1774368	87	0.496346
bg	0	1.413423e-07	882	55508	1776256	87	0.496184
bg	0	1.399229e-07	883	55567	1778144	88	0.496021
bg	0	1.385201e-07	884	55626	1780032	88	0.495858
bg	0	1.371549e-07	885	55684	1781888	88	0.495698
bg	0	1.357791e-07	886	55743	1783776	88	0.495536
bg	0	1.344191e-07	887	55802	1785664	88	0.495373
bg	0	1.330699e-07	888	55861	1787552	88	0.495211
bg	0	1.317365e-07	889	55920	1789440	88	0.495048
bg	0	1.304154e-07	890	55979	1791328	88	0.494887
bg	0	1.291300e-07	891	56037	1793184	88	0.494728
bg	0	1.278350e-07	892	56096	1795072	88	0.494567
bg	0	1.265544e-07	893	56155	1796960	88	0.494406
bg	0	1.252853e-07	894	56214	1798848	88	0.494245
bg	0	1.240303e-07	895	56273	1800736	88	0.494084
bg	0	1.227873e-07	896	56332	1802624	88	0.493924
bg	0	1.215551e-07	897	56391	1804512	88	0.493763
bg	0	1.203571e-07	898	56449	1806368	88	0.493606
bg	0	1.191508e-07	899	56508	1808256	88	0.493447
bg	0	1.179566e-07	900	56567	1810144	88	0.493287
bg	0	1.167737e-07	901	56626	1812032	88	0.493129
bg	0	1.156027e-07	902	56685	1813920	88	0.492971
bg	0	1.144435e-07	903	56744	1815808	88	0.492812
bg	0	1.133152e-07	904	56802	1817664	88	0.492656
bg	0	1.121803e-07	905	56861	1819552	88	0.492499
bg	0	1.110552e-07	906	56920	1821440	88	0.492342
bg	0	1.099415e-07	907	56979	1823328	88	0.492186
bg	0	1.088401e-07	908	57038	1825216	88	0.492029
bg	0	1.077490e-07	909	57097	1827104	88	0.491872
bg	0	1.066698e-07	910	57156	1828992	88	0.491715
bg	0	1.056008e-07	911	57215	1830880	88	0.491559
bg	0	1.045598e-07	912	57273	1832736	88	0.491406
bg	0	1.035101e-07	913	57332	1834624	88	0.491250
bg	0	1.024723e-07	914	57391	1836512	88	0.491094
bg	0	1.014449e-07	915	57450	1838400	88	0.490939
bg	0	1.004274e-07	916	57509	1840288	88	0.490784
bg	0	9.942071e-08	917	57568	1842176	88	0.490628
bg	0	9.844000e-08	918	57626	1844032	88	0.490476
bg	0	9.745225e-08	919	57685	1845920	88	0.490321
bg	0	9.647582e-08	920	57744	1847808	88	0.490167
bg	0	9.550861e-08	921	57803	1849696	88	0.490013
bg	0	9.455060e-08	922	57862	1851584	88	0.489859
bg	0	9.360343e-08	923	57921	1853472	88	0.489705
bg	0	9.268055e-08	924	57979	1855328	88	0.489554
bg	0	9.175044e-08	925	58038	1857216	88	0.489401
bg	0	9.083139e-08	926	58097	1859104	88	0.489248
bg	0	8.992039e-08	927	58156	1860992	88	0.489095
bg	0	8.901880e-08	928	58215	1862880	88	0.488942
bg	0	8.812619e-08	929	58274	1864768	88	0.488789
bg	0	8.725728e-08	930	58332	1866624	88	0.488639
bg	0	8.638216e-08	931	58391	1868512	88	0.488487
bg	0	8.551566e-08	932	58450	1870400	88	0.488336
bg	0	8.465781e-08	933	58509	1872288	88	0.488184
bg	0	8.380898e-08	934	58568	1874176	88	0.488033
bg	0	8.296860e-08	935	58627	1876064	88	0.487882
bg	0	8.215056e-08	936	58685	1877920	88	0.487733
bg	0	8.132764e-08	937	58744	1879808	88	0.487583
bg	0	8.051287e-08	938	58803	1881696	88	0.487431
bg	0	7.970535e-08	939	58862	1883584	88	0.487283
bg	0	7.890583e-08	940	58921	1885472	88	0.487134
bg	0	7.811411e-08	941	58980	1887360	88	0.486986
bg	0	7.734278e-08	942	59038	1889216	88	0.486841
bg	0	7.656623e-08	943	59097	1891104	88	0.486693
bg	0	7.579716e-08	944	59156	1892992	88	0.486546
bg	0	7.503742e-08	945	59215	1894880	88	0.486400
bg	0	7.428475e-08	946	59274	1896768	88	0.486253
bg	0	7.355152e-08	947	59332	1898624	88	0.486109
bg	0	7.281321e-08	948	59391	1900512	88	0.485963
bg	0	7.208285e-08	949	59450	1902400	89	0.485817
bg	0	7.136014e-08	950	59509	1904288	89	0.485668
bg	0	7.064438e-08	951	59568	1906176	89	0.485520
bg	0	6.994728e-08	952	59626	1908032	89	0.485374
bg	0	6.924607e-08	953	59685	1909920	89	0.485227
bg	0	6.855009e-08	954	59744	1911808	89	0.485079
bg	0	6.786221e-08	955	59803	1913696	89	0.484930
bg	0	6.718162e-08	956	59862	1915584	89	0.484782
bg	0	6.651925e-08	957	59920	1917440	89	0.484637
bg	0	6.585168e-08	958	59979	1919328	89	0.484491
bg	0	6.519136e-08	959	60038	1921216	89	0.484344
bg	0	6.453768e-08	960	60097	1923104	89	0.484198
bg	0	6.389052e-08	961	60156	1924992	89	0.484052
bg	0	6.324961e-08	962	60215	1926880	89	0.483906
bg	0	6.262562e-08	963	60273	1928736	89	0.483763
bg	0	6.199704e-08	964	60332	1930624	89	0.483617
bg	0	6.137539e-08	965	60391	1932512	89	0.483472
bg	0	6.075947e-08	966	60450	1934400	89	0.483326
bg	0	6.015009e-08	967	60509	1936288	89	0.483182
bg	0	5.955656e-08	968	60567	1938144	89	0.483039
bg	0	5.895876e-08	969	60626	1940032	89	0.482894
bg	0	5.836739e-08	970	60685	1941920	89	0.482750
bg	0	5.778204e-08	971	60744	1943808	89	0.482606
bg	0	5.720217e-08	972	60803	1945696	89	0.482461
bg	0	5.663748e-08	973	60861	1947552	89	0.482320
bg	0	5.606915e-08	974	60920	1949440	89	0.482176
bg	0	5.550699e-08	975	60979	1951328	89	0.482033
bg	0	5.494999e-08	976	61038	1953216	90	0.481889
bg	0	5.439904e-08	977	61097	1955104	90	0.481745
bg	0	5.386271e-08	978	61155	1956960	91	0.481604
bg	0	5.332133e-08	979	61214	1958848	91	0.481460
bg	0	5.278629e-08	980	61273	1960736	91	0.481317
bg	0	5.225695e-08	981	61332	1962624	91	0.481174
bg	0	5.173296e-08	982	61391	1964512	91	0.481031
bg	0	5.122285e-08	983	61449	1966368	91	0.480890
bg	0	5.070889e-08	984	61508	1968256	91	0.480747
bg	0	5.020025e-08	985	61567	1970144	92	0.480603
bg	0	4.969690e-08	986	61626	1972032	92	0.480460
bg	0	4.919863e-08	987	61685	1973920	92	0.480317
bg	0	4.870532e-08	988	61744	1975808	92	0.480175
bg	0	4.822507e-08	989	61802	1977664	92	0.480036
bg	0	4.774146e-08	990	61861	1979552	92	0.479894
bg	0	4.726284e-08	991	61920	1981440	92	0.479752
bg	0	4.678884e-08	992	61979	1983328	92	0.479610
bg	0	4.631965e-08	993	62038	1985216	92	0.479468
bg	0	4.585525e-08	994	62097	1987104	92	0.479326
bg	0	4.540321e-08	995	62155	1988960	92	0.479188
bg	0	4.494802e-08	996	62214	1990848	92	0.479046
bg	0	4.449714e-08	997	62273	1992736	93	0.478905
bg	0	4.405150e-08	998	62332	1994624	93	0.478764
bg	0	4.360981e-08	999	62391	1996512	93	0.478624
bg	0	4.317210e-08	1000	62450	1998400	93	0.478484
bg	1	1.000000e-03	0	1	32	0	0.693147
bg	1	9.901867e-04	1	34	1088	0	0.693147
bg	1	9.802645e-04	2	68	2176	0	0.693147
bg	1	9.704410e-04	3	102	3264	0	0.693147
bg	1	9.607182e-04	4	136	4352	0	0.693147
bg	1	9.510951e-04	5	170	5440	0	0.693147
bg	1	9.415642e-04	6	204	6528	0	0.693147
bg	1	9.321390e-04	7	238	7616	0	0.693147
bg	1	9.227974e-04	8	272	8704	0	0.693147
bg	1	9.135520e-04	9	306	9792	0	0.693147
bg	1	9.044019e-04	10	340	10880	0	0.693147
bg	1	8.953402e-04	11	374	11968	0	0.693147
bg	1	8.866339e-04	12	407	13024	0	0.693147
bg	1	8.777497e-04	13	441	14112	0	0.693147
bg	1	8.689536e-04	14	475	15200	0	0.693147
bg	1	8.602485e-04	15	509	16288	0	0.693147
bg	1	8.516352e-04	16	543	17376	0	0.693147
bg	1	8.431072e-04	17	577	18464	0	0.693147
bg	1	8.346564e-04	18	611	19552	0	0.693147
bg	1	8.262975e-04	19	645	20640	0	0.693147
bg	1	8.180200e-04	20	679	21728	0	0.693147
bg	1	8.098254e-04	21	713	22816	0	0.693147
bg	1	8.017166e-04	22	747	23904	0	0.693147
bg	1	7.936881e-04	23	781	24992	0	0.693147
bg	1	7.857352e-04	24	815	26080	0	0.693147
bg	1	7.778635e-04	25	849	27168	0	0.693147
bg	1	7.700684e-04	26	883	28256	0	0.693147
bg	1	7.623537e-04	27	917	29344	0	0.693147
bg	1	7.549375e-04	28	950	30400	0	0.693147
bg	1	7.473759e-04	29	984	31488	0	0.693147
bg	1	7.398859e-04	30	1018	32576	0	0.693147
bg	1	7.324741e-04	31	1052	33664	0	0.693147
bg	1	7.251305e-04	32	1086	34752	0	0.693147
bg	1	7.178647e-04	33	1120	35840	0	0.693147
bg	1	7.106662e-04	34	1154	36928	0	0.693147
bg	1	7.035505e-04	35	1188	38016	0	0.693147
bg	1	6.965020e-04	36	1222	39104	0	0.693147
bg	1	6.895267e-04	37	1256	40192	0	0.693147
bg	1	6.826232e-04	38	1290	41280	0	0.693147
bg	1	6.757845e-04	39	1324	42368	0	0.693147
bg	1	6.690125e-04	40	1358	43456	0	0.693147
bg	1	6.623084e-04	41	1392	44544	0	0.693147
bg	1	6.556752e-04	42	1426	45632	0	0.693147
bg	1	6.491090e-04	43	1460	46720	0	0.693147
bg	1	6.427943e-04	44	1493	47776	0	0.693147
bg	1	6.363546e-04	45	1527	48864	0	0.693147
bg	1	6.299802e-04	46	1561	49952	0	0.693147
bg	1	6.236767e-04	47	1595	51040	0	0.693147
bg	1	6.174253e-04	48	1629	52128	0	0.693147
bg	1	6.112401e-04	49	1663	53216	0	0.693147
bg	1	6.051200e-04	50	1697	54304	0	0.693147
bg	1	5.990318e-04	51	1730	55360	1	0.693147
bg	1	5.930566e-04	52	1758	56256	1	0.693147
bg	1	5.871344e-04	53	1786	57152	1	0.693147
bg	1	5.812619e-04	54	1814	58048	1	0.693147
bg	1	5.754406e-04	55	1842	58944	1	0.693147
bg	1	5.696858e-04	56	1870	59840	1	0.693147
bg	1	5.639772e-04	57	1898	60736	1	0.693146
bg	1	5.583284e-04	58	1926	61632	1	0.693146
bg	1	5.527203e-04	59	1954	62528	1	0.693145
bg	1	5.471775e-04	60	1982	63424	1	0.693145
bg	1	5.418716e-04	61	2009	64288	1	0.693144
bg	1	5.364086e-04	62	2037	65184	1	0.693143
bg	1	5.310001e-04	63	2065	66080	1	0.693141
bg	1	5.256492e-04	64	2093	66976	1	0.693140
bg	1	5.203418e-04	65	2121	67872	1	0.693138
bg	1	5.152747e-04	66	2146	68672	2	0.693136
bg	1	5.101811e-04	67	2171	69472	2	0.693134
bg	1	5.049419e-04	68	2197	70304	2	0.693132
bg	1	4.999451e-04	69	2222	71104	2	0.693129
bg	1	4.949951e-04	70	2247	71904	2	0.693126
bg	1	4.899008e-04	71	2273	72736	2	0.693123
bg	1	4.850560e-04	72	2298	73536	2	0.693119
bg	1	4.802549e-04	73	2323	74336	2	0.693115
bg	1	4.753803e-04	74	2348	75136	3	0.693111
bg	1	4.706975e-04	75	2372	75904	3	0.693106
bg	1	4.660713e-04	76	2396	76672	3	0.693101
bg	1	4.612892e-04	77	2421	77472	3	0.693095
bg	1	4.567468e-04	78	2445	78240	3	0.693089
bg	1	4.521599e-04	79	2467	78944	4	0.693082
bg	1	4.476204e-04	80	2488	79616	4	0.693075
bg	1	4.431256e-04	81	2509	80288	4	0.693067
bg	1	4.386882e-04	82	2530	80960	4	0.693058
bg	1	4.342828e-04	83	2551	81632	4	0.693048
bg	1	4.299232e-04	84	2572	82304	4	0.693038
bg	1	4.256078e-04	85	2593	82976	4	0.693027
bg	1	4.215311e-04	86	2613	83616	4	0.693016
bg	1	4.173020e-04	87	2634	84288	4	0.693004
bg	1	4.131087e-04	88	2655	84960	4	0.692991
bg	1	4.089672e-04	89	2676	85632	4	0.692977
bg	1	4.048575e-04	90	2697	86304	4	0.692963
bg	1	4.007899e-04	91	2718	86976	4	0.692947
bg	1	3.967672e-04	92	2739	87648	4	0.692931
bg	1	3.927803e-04	93	2760	88320	4	0.692913
bg	1	3.888404e-04	94	2781	88992	4	0.692895
bg	1	3.849396e-04	95	2802	89664	4	0.692876
bg	1	3.810710e-04	96	2823	90336	4	0.692856
bg	1	3.772431e-04	97	2844	91008	4	0.692835
bg	1	3.736348e-04	98	2864	91648	4	0.692815
bg	1	3.698870e-04	99	2885	92320	4	0.692792
bg	1	3.661703e-04	100	2906	92992	4	0.692768
bg	1	3.624880e-04	101	2927	93664	4	0.692743
bg	1	3.588472e-04	102	2948	94336	4	0.692718
bg	1	3.552426e-04	103	2969	95008	4	0.692691
bg	1	3.516738e-04	104	2990	95680	4	0.692663
bg	1	3.481426e-04	105	3011	96352	4	0.692635
bg	1	3.446397e-04	106	3032	97024	6	0.692605
bg	1	3.413237e-04	107	3052	97664	6	0.692576
bg	1	3.378717e-04	108	3073	98336	6	0.692544
bg	1	3.344552e-04	109	3094	99008	6	0.692511
bg	1	3.310780e-04	110	3115	99680	6	0.692476
bg	1	3.277283e-04	111	3136	100352	6	0.692441
bg	1	3.245657e-04	112	3156	100992	7	0.692406
bg	1	3.212718e-04	113	3177	101664	7	0.692367
bg	1	3.180114e-04	114	3198	102336	7	0.692328
bg	1	3.149410e-04	115	3218	102976	7	0.692289
bg	1	3.117480e-04	116	3239	103648	7	0.692247
bg	1	3.085858e-04	117	3260	104320	7	0.692203
bg	1	3.056060e-04	118	3280	104960	7	0.692160
bg	1	3.025098e-04	119	3301	105632	7	0.692113
bg	1	2.994432e-04	120	3322	106304	7	0.692064
bg	1	2.964034e-04	121	3343	106976	7	0.692014
bg	1	2.935336e-04	122	3363	107616	7	0.691965
bg	1	2.905571e-04	123	3384	108288	7	0.691911
bg	1	2.876074e-04	124	3405	108960	7	0.691856
bg	1	2.848270e-04	125	3425	109600	7	0.691802
bg	1	2.819376e-04	126	3446	110272	7	0.691743
bg	1	2.790784e-04	127	3467	110944	7	0.691683
bg	1	2.763781e-04	128	3487	111584	7	0.691624
bg	1	2.735732e-04	129	3508	112256	7	0.691560
bg	1	2.707974e-04	130	3529	112928	7	0.691494
bg	1	2.680493e-04	131	3550	113600	7	0.691426
bg	1	2.654558e-04	132	3570	114240	7	0.691359
bg	1	2.627616e-04	133	3591	114912	7	0.691288
bg	1	2.600914e-04	134	3612	115584	7	0.691214
bg	1	2.575754e-04	135	3632	116224	7	0.691143
bg	1	2.549594e-04	136	3653	116896	7	0.691066
bg	1	2.523705e-04	137	3674	117568	7	0.690987
bg	1	2.499083e-04	138	3694	118208	8	0.690909
bg	1	2.473430e-04	139	3715	118880	8	0.690825
bg	1	2.449276e-04	140	3735	119520	8	0.690744
bg	1	2.424177e-04	141	3756	120192	8	0.690656
bg	1	2.400508e-04	142	3776	120832	8	0.690571
bg	1	2.377048e-04	143	3796	121472	8	0.690484
bg	1	2.352539e-04	144	3817	122144	9	0.690389
bg	1	2.329349e-04	145	3837	122784	10	0.690297
bg	1	2.306357e-04	146	3857	123424	10	0.690203
bg	1	2.282497e-04	147	3878	124096	10	0.690101
bg	1	2.259992e-04	148	3898	124736	10	0.690003
bg	1	2.237704e-04	149	3918	125376	10	0.689902
bg	1	2.214545e-04	150	3939	126048	10	0.689793
bg	1	2.192697e-04	151	3959	126688	10	0.689688
bg	1	2.171063e-04	152	3979	127328	10	0.689579
bg	1	2.149636e-04	153	3999	127968	11	0.689469
bg	1	2.127376e-04	154	4020	128640	11	0.689350
bg	1	2.106261e-04	155	4040	129280	11	0.689234
bg	1	2.085485e-04	156	4060	129920	11	0.689115
bg	1	2.064906e-04	157	4080	130560	11	0.688994
bg	1	2.043521e-04	158	4101	131232	11	0.688865
bg	1	2.023366e-04	159	4121	131872	11	0.688738
bg	1	2.003404e-04	160	4141	132512	11	0.688609
bg	1	1.983620e-04	161	4161	133152	11	0.688476
bg	1	1.963066e-04	162	4182	133824	11	0.688335
bg	1	1.943681e-04	163	4202	134464	11	0.688197
bg	1	1.924480e-04	164	4222	135104	11	0.688056
bg	1	1.905459e-04	165	4242	135744	11	0.687912
bg	1	1.885710e-04	166	4263	136416	11	0.687758
bg	1	1.867094e-04	167	4283	137056	11	0.687608
bg	1	1.848683e-04	168	4303	137696	11	0.687456
bg	1	1.830409e-04	169	4323	138336	11	0.687300
bg	1	1.811433e-04	170	4344	139008	11	0.687133
bg	1	1.793547e-04	171	4364	139648	11	0.686972
bg	1	1.775826e-04	172	4384	140288	11	0.686807
bg	1	1.758295e-04	173	4404	140928	11	0.686640
bg	1	1.740041e-04	174	4425	141600	11	0.686461
bg	1	1.722848e-04	175	4445	142240	11	0.686287
bg	1	1.705826e-04	176	4465	142880	11	0.686110
bg	1	1.688990e-04	177	4485	143520	11	0.685931
bg	1	1.671481e-04	178	4506	144192	11	0.685740
bg	1	1.654980e-04	179	4526	144832	11	0.685555
bg	1	1.638633e-04	180	4546	145472	11	0.685366
bg	1	1.622467e-04	181	4566	146112	11	0.685175
bg	1	1.605650e-04	182	4587	146784	11	0.684971
bg	1	1.589799e-04	183	4607	147424	11	0.684774
bg	1	1.574103e-04	184	4627	148064	11	0.684575
bg	1	1.558562e-04	185	4647	148704	11	0.684372
bg	1	1.542397e-04	186	4668	149376	11	0.684156
bg	1	1.527155e-04	187	4688	150016	11	0.683948
bg	1	1.512054e-04	188	4708	150656	11	0.683737
bg	1	1.497129e-04	189	4728	151296	11	0.683524
bg	1	1.481609e-04	190	4749	151968	11	0.683297
bg	1	1.466968e-04	191	4769	152608	11	0.683077
bg	1	1.452487e-04	192	4789	153248	11	0.682856
bg	1	1.438143e-04	193	4809	153888	11	0.682632
bg	1	1.423212e-04	194	4830	154560	12	0.682394
bg	1	1.409110e-04	195	4850	155200	13	0.682165
bg	1	1.395152e-04	196	4870	155840	13	0.681934
bg	1	1.381330e-04	197	4890	156480	13	0.681700
bg	1	1.367636e-04	198	4910	157120	13	0.681464
bg	1	1.353418e-04	199	4931	157792	13	0.681213
bg	1	1.340003e-04	200	4951	158432	14	0.680971
bg	1	1.326685e-04	201	4971	159072	14	0.680727
bg	1	1.313498e-04	202	4991	159712	14	0.680481
bg	1	1.300451e-04	203	5011	160352	16	0.680231
bg	1	1.287519e-04	204	5031	160992	16	0.679976
bg	1	1.274703e-04	205	5051	161632	16	0.679718
bg	1	1.262017e-04	206	5071	162272	16	0.679458
bg	1	1.248846e-04	207	5092	162944	16	0.679183
bg	1	1.236410e-04	208	5112	163584	16	0.678917
bg	1	1.224110e-04	209	5132	164224	16	0.678650
bg	1	1.211905e-04	210	5152	164864	16	0.678379
bg	1	1.199849e-04	211	5172	165504	16	0.678107
bg	1	1.187897e-04	212	5192	166144	16	0.677831
bg	1	1.176062e-04	213	5212	166784	16	0.677554
bg	1	1.164368e-04	214	5232	167424	16	0.677275
bg	1	1.152790e-04	215	5252	168064	16	0.676993
bg	1	1.141324e-04	216	5272	168704	17	0.676709
bg	1	1.129387e-04	217	5293	169376	18	0.676408
bg	1	1.118123e-04	218	5313	170016	18	0.676119
bg	1	1.106968e-04	219	5333	170656	18	0.675827
bg	1	1.095945e-04	220	5353	171296	18	0.675534
bg	1	1.085007e-04	221	5373	171936	18	0.675238
bg	1	1.074202e-04	222	5393	172576	18	0.674941
bg	1	1.063490e-04	223	5413	173216	18	0.674640
bg	1	1.052897e-04	224	5433	173856	18	0.674338
bg	1	1.042380e-04	225	5453	174496	18	0.674033
bg	1	1.031974e-04	226	5473	175136	18	0.673726
bg	1	1.021690e-04	227	5493	175776	18	0.673417
bg	1	1.011494e-04	228	5513	176416	18	0.673106
bg	1	1.001412e-04	229	5533	177056	18	0.672793
bg	1	9.914048e-05	230	5553	177696	18	0.672478
bg	1	9.815086e-05	231	5573	178336	18	0.672161
bg	1	9.717075e-05	232	5593	178976	18	0.671841
bg	1	9.620254e-05	233	5613	179616	18	0.671520
bg	1	9.524172e-05	234	5633	180256	18	0.671197
bg	1	9.429285e-05	235	5653	180896	18	0.670873
bg	1	9.330747e-05	236	5674	181568	18	0.670530
bg	1	9.237572e-05	237	5694	182208	19	0.670203
bg	1	9.145412e-05	238	5714	182848	19	0.669874
bg	1	9.054144e-05	239	5734	183488	19	0.669544
bg	1	8.963525e-05	240	5754	184128	20	0.669211
bg	1	8.873927e-05	241	5774	184768	21	0.668877
bg	1	8.785238e-05	242	5794	185408	21	0.668541
bg	1	8.697399e-05	243	5814	186048	21	0.668202
bg	1	8.610243e-05	244	5834	186688	21	0.667862
bg	1	8.524083e-05	245	5854	187328	21	0.667521
bg	1	8.438778e-05	246	5874	187968	21	0.667178
bg	1	8.354291e-05	247	5894	188608	21	0.666833
bg	1	8.270966e-05	248	5914	189248	21	0.666488
bg	1	8.188176e-05	249	5934	189888	21	0.666139
bg	1	8.106268e-05	250	5954	190528	21	0.665790
bg	1	8.025110e-05	251	5974	191168	21	0.665439
bg	1	7.944835e-05	252	5994	191808	21	0.665086
bg	1	7.865323e-05	253	6014	192448	22	0.664733
bg	1	7.786654e-05	254	6034	193088	23	0.664378
bg	1	7.708690e-05	255	6054	193728	24	0.664021
bg	1	7.635274e-05	256	6073	194336	25	0.663679
bg	1	7.558614e-05	257	6093	194976	25	0.663316
bg	1	7.482845e-05	258	6113	195616	25	0.662952
bg	1	7.407858e-05	259	6133	196256	25	0.662588
bg	1	7.333778e-05	260	6153	196896	25	0.662222
bg	1	7.260254e-05	261	6173	197536	26	0.661854
bg	1	7.187543e-05	262	6193	198176	27	0.661483
bg	1	7.115009e-05	263	6213	198816	29	0.661113
bg	1	7.042792e-05	264	6233	199456	30	0.660740
bg	1	6.974807e-05	265	6252	200064	30	0.660384
bg	1	6.903973e-05	266	6272	200704	30	0.660009
bg	1	6.833927e-05	267	6292	201344	30	0.659632
bg	1	6.764619e-05	268	6312	201984	31	0.659255
bg	1	6.699403e-05	269	6331	202592	31	0.658894
bg	1	6.631400e-05	270	6351	203232	32	0.658513
bg	1	6.564136e-05	271	6371	203872	35	0.658131
bg	1	6.500870e-05	272	6390	204480	35	0.657766
bg	1	6.434889e-05	273	6410	205120	35	0.657381
bg	1	6.369647e-05	274	6430	205760	36	0.656994
bg	1	6.305045e-05	275	6450	206400	37	0.656604
bg	1	6.244249e-05	276	6469	207008	38	0.656228
bg	1	6.180868e-05	277	6489	207648	39	0.655830
bg	1	6.118114e-05	278	6509	208288	40	0.655431
bg	1	6.058916e-05	279	6528	208896	41	0.655051
bg	1	5.997426e-05	280	6548	209536	41	0.654649
bg	1	5.936551e-05	281	6568	210176	42	0.654246
bg	1	5.879272e-05	282	6587	210784	42	0.653862
bg	1	5.819573e-05	283	6607	211424	42	0.653457
bg	1	5.760521e-05	284	6627	212064	42	0.653050
bg	1	5.702051e-05	285	6647	212704	43	0.652641
bg	1	5.647018e-05	286	6666	213312	45	0.652252
bg	1	5.589705e-05	287	6686	213952	48	0.651838
bg	1	5.532952e-05	288	6706	214592	49	0.651423
bg	1	5.479548e-05	289	6725	215200	50	0.651028
bg	1	5.423727e-05	290	6745	215840	55	0.650608
bg	1	5.368588e-05	291	6765	216480	56	0.650188
bg	1	5.316780e-05	292	6784	217088	58	0.649787
bg	1	5.262772e-05	293	6804	217728	59	0.649364
bg	1	5.209251e-05	294	6824	218368	60	0.648938
bg	1	5.158949e-05	295	6843	218976	61	0.648532
bg	1	5.106416e-05	296	6863	219616	64	0.648103
bg	1	5.054473e-05	297	6883	220256	66	0.647672
bg	1	5.005599e-05	298	6902	220864	68	0.647262
bg	1	4.954642e-05	299	6922	221504	68	0.646828
bg	1	4.904332e-05	300	6942	222144	72	0.646393
bg	1	4.856878e-05	301	6961	222752	74	0.645976
bg	1	4.807435e-05	302	6981	223392	76	0.645533
bg	1	4.760794e-05	303	7000	224000	77	0.645110
bg	1	4.712223e-05	304	7020	224640	77	0.644661
bg	1	4.664161e-05	305	7040	225280	78	0.644211
bg	1	4.618865e-05	306	7059	225888	83	0.643783
bg	1	4.571700e-05	307	7079	226528	83	0.643329
bg	1	4.527391e-05	308	7098	227136	85	0.642896
bg	1	4.481012e-05	309	7118	227776	90	0.642433
bg	1	4.437383e-05	310	7137	228384	94	0.641990
bg	1	4.392014e-05	311	7157	229024	95	0.641526
bg	1	4.347043e-05	312	7177	229664	96	0.641056
bg	1	4.304806e-05	313	7196	230272	101	0.640607
bg	1	4.260800e-05	314	7216	230912	107	0.640136
bg	1	4.219382e-05	315	7235	231520	110	0.639687
bg	1	4.176221e-05	316	7255	232160	112	0.639211
bg	1	4.135646e-05	317	7274	232768	119	0.638757
bg	1	4.093294e-05	318	7294	233408	122	0.638279
bg	1	4.053444e-05	319	7313	234016	126	0.637820
bg	1	4.011934e-05	320	7333	234656	131	0.637335
bg	1	3.972869e-05	321	7352	235264	132	0.636873
bg	1	3.932088e-05	322	7372	235904	138	0.636381
bg	1	3.893702e-05	323	7391	236512	143	0.635906
bg	1	3.853686e-05	324	7411	237152	149	0.635404
bg	1	3.816118e-05	325	7430	237760	154	0.634928
bg	1	3.776985e-05	326	7450	238400	157	0.634422
bg	1	3.740140e-05	327	7469	239008	161	0.633940
bg	1	3.701696e-05	328	7489	239648	171	0.633431
bg	1	3.665431e-05	329	7508	240256	178	0.632941
bg	1	3.627703e-05	330	7528	240896	186	0.632428
bg	1	3.592218e-05	331	7547	241504	191	0.631939
bg	1	3.557062e-05	332	7566	242112	199	0.631446
bg	1	3.520347e-05	333	7586	242752	203	0.630926
bg	1	3.485889e-05	334	7605	243360	211	0.630429
bg	1	3.449917e-05	335	7625	244000	213	0.629903
bg	1	3.416089e-05	336	7644	244608	219	0.629399
bg	1	3.382706e-05	337	7663	245216	223	0.628897
bg	1	3.347807e-05	338	7683	245856	233	0.628361
bg	1	3.314904e-05	339	7702	246464	243	0.627849
bg	1	3.282306e-05	340	7721	247072	250	0.627332
bg	1	3.248424e-05	341	7741	247712	254	0.626791
bg	1	3.216548e-05	342	7760	248320	262	0.626270
bg	1	3.183304e-05	343	7780	248960	271	0.625720
bg	1	3.152035e-05	344	7799	249568	279	0.625195
bg	1	3.121158e-05	345	7818	250176	292	0.624667
bg	1	3.088913e-05	346	7838	250816	301	0.624105
bg	1	3.058660e-05	347	7857	251424	311	0.623569
bg	1	3.028611e-05	348	7876	252032	326	0.623031
bg	1	2.997317e-05	349	7896	252672	339	0.622457
bg	1	2.967841e-05	350	7915	253280	345	0.621911
bg	1	2.938678e-05	351	7934	253888	353	0.621359
bg	1	2.908254e-05	352	7954	254528	357	0.620776
bg	1	2.879661e-05	353	7973	255136	365	0.620219
bg	1	2.851356e-05	354	7992	255744	375	0.619658
bg	1	2.821901e-05	355	8012	256384	386	0.619067
bg	1	2.794151e-05	356	8031	256992	401	0.618499
bg	1	2.766690e-05	357	8050	257600	413	0.617924
bg	1	2.738082e-05	358	8070	258240	425	0.617314
bg	1	2.711173e-05	359	8089	258848	439	0.616733
bg	1	2.684533e-05	360	8108	259456	452	0.616148
bg	1	2.656768e-05	361	8128	260096	468	0.615528
bg	1	2.630638e-05	362	8147	260704	479	0.614936
bg	1	2.604764e-05	363	8166	261312	494	0.614342
bg	1	2.577799e-05	364	8186	261952	518	0.613710
bg	1	2.552435e-05	365	8205	262560	532	0.613104
bg	1	2.527324e-05	366	8224	263168	554	0.612497
bg	1	2.501163e-05	367	8244	263808	572	0.611851
bg	1	2.476505e-05	368	8263	264416	590	0.611235
bg	1	2.452110e-05	369	8282	265024	604	0.610609
bg	1	2.427964e-05	370	8301	265632	626	0.609982
bg	1	2.402786e-05	371	8321	266272	645	0.609313
bg	1	2.379096e-05	372	8340	266880	661	0.608680
bg	1	2.355663e-05	373	8359	267488	678	0.608034
bg	1	2.331224e-05	374	8379	268128	702	0.607356
bg	1	2.308251e-05	375	8398	268736	720	0.606708
bg	1	2.285494e-05	376	8417	269344	744	0.606051
bg	1	2.262940e-05	377	8436	269952	762	0.605389
bg	1	2.239462e-05	378	8456	270592	792	0.604691
bg	1	2.217384e-05	379	8475	271200	821	0.604023
bg	1	2.195516e-05	380	8494	271808	842	0.603350
bg	1	2.173819e-05	381	8513	272416	864	0.602670
bg	1	2.151236e-05	382	8533	273056	895	0.601948
bg	1	2.130026e-05	383	8552	273664	923	0.601264
bg	1	2.109004e-05	384	8571	274272	947	0.600573
bg	1	2.088203e-05	385	8590	274880	974	0.599873
bg	1	2.066516e-05	386	8610	275520	997	0.599136
bg	1	2.046137e-05	387	8629	276128	1018	0.598424
bg	1	2.025935e-05	388	8648	276736	1042	0.597714
bg	1	2.004905e-05	389	8668	277376	1074	0.596962
bg	1	1.985099e-05	390	8687	277984	1110	0.596235
bg	1	1.965489e-05	391	8706	278592	1129	0.595509
bg	1	1.946070e-05	392	8725	279200	1154	0.594776
bg	1	1.926812e-05	393	8744	279808	1181	0.594037
bg	1	1.906778e-05	394	8764	280448	1200	0.593253
bg	1	1.887952e-05	395	8783	281056	1232	0.592507
bg	1	1.869322e-05	396	8802	281664	1251	0.591753
bg	1	1.850865e-05	397	8821	282272	1273	0.590995
bg	1	1.831604e-05	398	8841	282912	1301	0.590191
bg	1	1.813521e-05	399	8860	283520	1331	0.589423
bg	1	1.795606e-05	400	8879	284128	1357	0.588650
bg	1	1.777808e-05	401	8898	284736	1387	0.587870
bg	1	1.760216e-05	402	8917	285344	1416	0.587081
bg	1	1.741914e-05	403	8937	285984	1448	0.586253
bg	1	1.724690e-05	404	8956	286592	1475	0.585457
bg	1	1.707575e-05	405	8975	287200	1505	0.584660
bg	1	1.690698e-05	406	8994	287808	1532	0.583855
bg	1	1.673958e-05	407	9013	288416	1553	0.583044
bg	1	1.656549e-05	408	9033	289056	1582	0.582192
bg	1	1.640152e-05	409	9052	289664	1615	0.581371
bg	1	1.623901e-05	410	9071	290272	1640	0.580542
bg	1	1.607816e-05	411	9090	290880	1663	0.579717
bg	1	1.591902e-05	412	9109	291488	1687	0.578884
bg	1	1.575316e-05	413	9129	292128	1716	0.578001
bg	1	1.559713e-05	414	9148	292736	1743	0.577161
bg	1	1.544259e-05	415	9167	293344	1771	0.576310
bg	1	1.528965e-05	416	9186	293952	1793	0.575464
bg	1	1.513806e-05	417	9205	294560	1814	0.574609
bg	1	1.498076e-05	418	9225	295200	1839	0.573705
bg	1	1.483263e-05	419	9244	295808	1859	0.572842
bg	1	1.468591e-05	420	9263	296416	1894	0.571977
bg	1	1.454062e-05	421	9282	297024	1918	0.571104
bg	1	1.439642e-05	422	9301	297632	1936	0.570229
bg	1	1.424618e-05	423	9321	298272	1959	0.569305
bg	1	1.410464e-05	424	9340	298880	1984	0.568420
bg	1	1.396477e-05	425	9359	299488	2008	0.567535
bg	1	1.382608e-05	426	9378	300096	2027	0.566643
bg	1	1.368877e-05	427	9397	300704	2049	0.565743
bg	1	1.355269e-05	428	9416	301312	2071	0.564843
bg	1	1.341841e-05	429	9435	301920	2093	0.563944
bg	1	1.327832e-05	430	9455	302560	2119	0.562994
bg	1	1.314666e-05	431	9474	303168	2148	0.562085
bg	1	1.301643e-05	432	9493	303776	2172	0.561174
bg	1	1.288749e-05	433	9512	304384	2204	0.560260
bg	1	1.275963e-05	434	9531	304992	2230	0.559341
bg	1	1.263297e-05	435	9550	305600	2264	0.558420
bg	1	1.250114e-05	436	9570	306240	2292	0.557451
bg	1	1.237711e-05	437	9589	306848	2319	0.556525
bg	1	1.225442e-05	438	9608	307456	2339	0.555596
bg	1	1.213294e-05	439	9627	308064	2367	0.554659
bg	1	1.201221e-05	440	9646	308672	2391	0.553727
bg	1	1.189296e-05	441	9665	309280	2413	0.552791
bg	1	1.177525e-05	442	9684	309888	2432	0.551851
bg	1	1.165245e-05	443	9704	310528	2452	0.550856
bg	1	1.153689e-05	444	9723	311136	2478	0.549913
bg	1	1.142213e-05	445	9742	311744	2505	0.548964
bg	1	1.130863e-05	446	9761	312352	2524	0.548018
bg	1	1.119638e-05	447	9780	312960	2547	0.547064
bg	1	1.108518e-05	448	9799	313568	2576	0.546108
bg	1	1.097478e-05	449	9818	314176	2597	0.545149
bg	1	1.086574e-05	450	9837	314784	2624	0.544190
bg	1	1.075203e-05	451	9857	315424	2651	0.543183
bg	1	1.064527e-05	452	9876	316032	2667	0.542221
bg	1	1.053963e-05	453	9895	316640	2686	0.541257
bg	1	1.043514e-05	454	9914	317248	2704	0.540292
bg	1	1.033159e-05	455	9933	317856	2721	0.539321
bg	1	1.022897e-05	456	9952	318464	2740	0.538353
bg	1	1.012736e-05	457	9971	319072	2759	0.537390
bg	1	1.002147e-05	458	9991	319712	2776	0.536369
bg	1	9.921939e-06	459	10010	320320	2792	0.535395
bg	1	9.823377e-06	460	10029	320928	2811	0.534421
bg	1	9.725845e-06	461	10048	321536	2835	0.533446
bg	1	9.629016e-06	462	10067	322144	2860	0.532473
bg	1	9.533398e-06	463	10086	322752	2879	0.531493
bg	1	9.438846e-06	464	10105	323360	2900	0.530514
bg	1	9.345150e-06	465	10124	323968	2918	0.529543
bg	1	9.247474e-06	466	10144	324608	2938	0.528514
bg	1	9.155517e-06	467	10163	325216	2953	0.527535
bg	1	9.064538e-06	468	10182	325824	2971	0.526557
bg	1	8.974494e-06	469	10201	326432	2991	0.525574
bg	1	8.885309e-06	470	10220	327040	3006	0.524597
bg	1	8.797200e-06	471	10239	327648	3025	0.523612
bg	1	8.709706e-06	472	10258	328256	3050	0.522634
bg	1	8.623134e-06	473	10277	328864	3063	0.521655
bg	1	8.532968e-06	474	10297	329504	3082	0.520616
bg	1	8.448162e-06	475	10316	330112	3099	0.519630
bg	1	8.364132e-06	476	10335	330720	3122	0.518642
bg	1	8.280743e-06	477	10354	331328	3141	0.517661
bg	1	8.198547e-06	478	10373	331936	3166	0.516673
bg	1	8.117076e-06	479	10392	332544	3180	0.515692
bg	1	8.036253e-06	480	10411	333152	3200	0.514705
bg	1	7.956285e-06	481	10430	333760	3215	0.513722
bg	1	7.877074e-06	482	10449	334368	3236	0.512738
bg	1	7.798712e-06	483	10468	334976	3253	0.511752
bg	1	7.717137e-06	484	10488	335616	3277	0.510721
bg	1	7.640284e-06	485	10507	336224	3288	0.509740
bg	1	7.564204e-06	486	10526	336832	3307	0.508753
bg	1	7.488756e-06	487	10545	337440	3330	0.507771
bg	1	7.414092e-06	488	10564	338048	3353	0.506788
bg	1	7.340288e-06	489	10583	338656	3373	0.505805
bg	1	7.267174e-06	490	10602	339264	3389	0.504822
bg	1	7.194797e-06	491	10621	339872	3405	0.503843
bg	1	7.123020e-06	492	10640	340480	3418	0.502865
bg	1	7.051913e-06	493	10659	341088	3437	0.501893
bg	1	6.981841e-06	494	10678	341696	3448	0.500912
bg	1	6.912375e-06	495	10697	342304	3466	0.499935
bg	1	6.840038e-06	496	10717	342944	3481	0.498911
bg	1	6.772081e-06	497	10736	343552	3500	0.497941
bg	1	6.704546e-06	498	10755	344160	3507	0.496965
bg	1	6.637685e-06	499	10774	344768	3523	0.495994
bg	1	6.571714e-06	500	10793	345376	3540	0.495023
bg	1	6.506262e-06	501	10812	345984	3559	0.494059
bg	1	6.441413e-06	502	10831	346592	3568	0.493088
bg	1	6.377448e-06	503	10850	347200	3580	0.492127
bg	1	6.314025e-06	504	10869	347808	3595	0.491159
bg	1	6.251186e-06	505	10888	348416	3602	0.490192
bg	1	6.189114e-06	506	10907	349024	3618	0.489232
bg	1	6.124439e-06	507	10927	349664	3641	0.488220
bg	1	6.063339e-06	508	10946	350272	3661	0.487261
bg	1	6.002946e-06	509	10965	350880	3674	0.486306
bg	1	5.943140e-06	510	10984	351488	3690	0.485350
bg	1	5.883955e-06	511	11003	352096	3708	0.484396
bg	1	5.825297e-06	512	11022	352704	3726	0.483440
bg	1	5.767292e-06	513	11041	353312	3738	0.482492
bg	1	5.709801e-06	514	11060	353920	3752	0.481543
bg	1	5.652884e-06	515	11079	354528	3768	0.480593
bg	1	5.596730e-06	516	11098	355136	3781	0.479648
bg	1	5.540623e-06	517	11117	355744	3801	0.478692
bg	1	5.484930e-06	518	11136	356352	3817	0.477743
bg	1	5.429937e-06	519	11155	356960	3826	0.476794
bg	1	5.375571e-06	520	11174	357568	3845	0.475844
bg	1	5.321992e-06	521	11193	358176	3855	0.474902
bg	1	5.269010e-06	522	11212	358784	3870	0.473959
bg	1	5.216424e-06	523	11231	359392	3887	0.473020
bg	1	5.164237e-06	524	11250	360000	3895	0.472081
bg	1	5.112396e-06	525	11269	360608	3902	0.471143
bg	1	5.061228e-06	526	11288	361216	3914	0.470208
bg	1	5.010731e-06	527	11307	361824	3931	0.469278
bg	1	4.960704e-06	528	11326	362432	3945	0.468354
bg	1	4.911041e-06	529	11345	363040	3964	0.467424
bg	1	4.861992e-06	530	11364	363648	3976	0.466503
bg	1	4.813398e-06	531	11383	364256	3986	0.465580
bg	1	4.765470e-06	532	11402	364864	3999	0.464661
bg	1	4.717874e-06	533	11421	365472	4014	0.463743
bg	1	4.670821e-06	534	11440	366080	4026	0.462834
bg	1	4.624171e-06	535	11459	366688	4041	0.461917
bg	1	4.577933e-06	536	11478	367296	4050	0.461001
bg	1	4.532239e-06	537	11497	367904	4068	0.460090
bg	1	4.486937e-06	538	11516	368512	4079	0.459176
bg	1	4.439883e-06	539	11536	369152	4089	0.458227
bg	1	4.395536e-06	540	11555	369760	4105	0.457328
bg	1	4.351602e-06	541	11574	370368	4116	0.456424
bg	1	4.308129e-06	542	11593	370976	4123	0.455527
bg	1	4.264968e-06	543	11612	371584	4134	0.454633
bg	1	4.224470e-06	544	11630	372160	4154	0.453780
bg	1	4.180095e-06	545	11650	372800	4167	0.452843
bg	1	4.138309e-06	546	11669	373408	4187	0.451949
bg	1	4.096953e-06	547	11688	374016	4197	0.451064
bg	1	4.056035e-06	548	11707	374624	4206	0.450179
bg	1	4.015475e-06	549	11726	375232	4219	0.449302
bg	1	3.975286e-06	550	11745	375840	4234	0.448421
bg	1	3.935453e-06	551	11764	376448	4245	0.447545
bg	1	3.898069e-06	552	11782	377024	4252	0.446711
bg	1	3.859106e-06	553	11801	377632	4263	0.445836
bg	1	3.820500e-06	554	11820	378240	4276	0.444967
bg	1	3.780405e-06	555	11840	378880	4288	0.444056
bg	1	3.742562e-06	556	11859	379488	4301	0.443194
bg	1	3.707022e-06	557	11877	380064	4316	0.442377
bg	1	3.669759e-06	558	11896	380672	4333	0.441512
bg	1	3.632925e-06	559	11915	381280	4344	0.440653
bg	1	3.596579e-06	560	11934	381888	4355	0.439796
bg	1	3.560611e-06	561	11953	382496	4367	0.438945
bg	1	3.525016e-06	562	11972	383104	4372	0.438095
bg	1	3.489770e-06	563	11991	383712	4382	0.437252
bg	1	3.455014e-06	564	12010	384320	4390	0.436413
bg	1	3.420527e-06	565	12029	384928	4404	0.435572
bg	1	3.386310e-06	566	12048	385536	4415	0.434732
bg	1	3.352458e-06	567	12067	386144	4423	0.433903
bg	1	3.318949e-06	568	12086	386752	4431	0.433066
bg	1	3.285761e-06	569	12105	387360	4441	0.432243
bg	1	3.252999e-06	570	12124	387968	4453	0.431412
bg	1	3.220428e-06	571	12143	388576	4463	0.430584
bg	1	3.188288e-06	572	12162	389184	4478	0.429768
bg	1	3.154778e-06	573	12182	389824	4493	0.428904
bg	1	3.123390e-06	574	12201	390432	4506	0.428095
bg	1	3.092186e-06	575	12220	391040	4520	0.427281
bg	1	3.061242e-06	576	12239	391648	4526	0.426470
bg	1	3.030655e-06	577	12258	392256	4541	0.425658
bg	1	3.000335e-06	578	12277	392864	4549	0.424853
bg	1	2.970385e-06	579	12296	393472	4557	0.424054
bg	1	2.940682e-06	580	12315	394080	4566	0.423248
bg	1	2.911292e-06	581	12334	394688	4577	0.422455
bg	1	2.882211e-06	582	12353	395296	4586	0.421663
bg	1	2.853357e-06	583	12372	395904	4600	0.420873
bg	1	2.824850e-06	584	12391	396512	4613	0.420088
bg	1	2.796621e-06	585	12410	397120	4623	0.419304
bg	1	2.768659e-06	586	12429	397728	4636	0.418519
bg	1	2.740953e-06	587	12448	398336	4648	0.417747
bg	1	2.713610e-06	588	12468	398976	4663	0.416950
bg	1	2.686360e-06	589	12488	399616	4674	0.416158
bg	1	2.659484e-06	590	12508	400256	4681	0.415371
bg	1	2.632943e-06	591	12528	400896	4689	0.414582
bg	1	2.606627e-06	592	12548	401536	4701	0.413803
bg	1	2.580540e-06	593	12568	402176	4711	0.413019
bg	1	2.554708e-06	594	12588	402816	4714	0.412241
bg	1	2.529143e-06	595	12608	403456	4720	0.411467
bg	1	2.503883e-06	596	12628	404096	4735	0.410692
bg	1	2.478790e-06	597	12648	404736	4747	0.409926
bg	1	2.453931e-06	598	12668	405376	4758	0.409154
bg	1	2.430508e-06	599	12687	405984	4766	0.408417
bg	1	2.406046e-06	600	12707	406624	4774	0.407651
bg	1	2.381957e-06	601	12727	407264	4786	0.406891
bg	1	2.358163e-06	602	12747	407904	4795	0.406139
bg	1	2.334518e-06	603	12767	408544	4808	0.405381
bg	1	2.311149e-06	604	12787	409184	4820	0.404631
bg	1	2.288037e-06	605	12807	409824	4831	0.403882
bg	1	2.265092e-06	606	12827	410464	4847	0.403137
bg	1	2.242452e-06	607	12847	411104	4857	0.402396
bg	1	2.220034e-06	608	12867	411744	4867	0.401660
bg	1	2.197854e-06	609	12887	412384	4879	0.400922
bg	1	2.175857e-06	610	12907	413024	4891	0.400188
bg	1	2.154017e-06	611	12927	413664	4896	0.399451
bg	1	2.132493e-06	612	12947	414304	4905	0.398723
bg	1	2.111092e-06	613	12967	414944	4915	0.397996
bg	1	2.089956e-06	614	12987	415584	4922	0.397270
bg	1	2.069044e-06	615	13007	416224	4936	0.396557
bg	1	2.048301e-06	616	13027	416864	4943	0.395841
bg	1	2.027804e-06	617	13047	417504	4953	0.395127
bg	1	2.007507e-06	618	13067	418144	4964	0.394412
bg	1	1.987394e-06	619	13087	418784	4971	0.393706
bg	1	1.967471e-06	620	13107	419424	4983	0.392998
bg	1	1.947715e-06	621	13127	420064	4991	0.392291
bg	1	1.928091e-06	622	13147	420704	5004	0.391587
bg	1	1.908784e-06	623	13167	421344	5010	0.390887
bg	1	1.889707e-06	624	13187	421984	5015	0.390192
bg	1	1.870738e-06	625	13207	422624	5023	0.389497
bg	1	1.852887e-06	626	13226	423232	5033	0.388840
bg	1	1.834339e-06	627	13246	423872	5039	0.388147
bg	1	1.815823e-06	628	13266	424512	5045	0.387459
bg	1	1.797646e-06	629	13286	425152	5060	0.386782
bg	1	1.779659e-06	630	13306	425792	5075	0.386106
bg	1	1.761854e-06	631	13326	426432	5086	0.385431
bg	1	1.744188e-06	632	13346	427072	5097	0.384754
bg	1	1.726738e-06	633	13366	427712	5110	0.384082
bg	1	1.709444e-06	634	13386	428352	5119	0.383414
bg	1	1.692268e-06	635	13406	428992	5124	0.382749
bg	1	1.675315e-06	636	13426	429632	5137	0.382084
bg	1	1.658536e-06	637	13446	430272	5150	0.381425
bg	1	1.641934e-06	638	13466	430912	5157	0.380766
bg	1	1.625463e-06	639	13486	431552	5162	0.380112
bg	1	1.609223e-06	640	13506	432192	5170	0.379465
bg	1	1.593123e-06	641	13526	432832	5176	0.378817
bg	1	1.577179e-06	642	13546	433472	5184	0.378169
bg	1	1.561306e-06	643	13566	434112	5195	0.377525
bg	1	1.545678e-06	644	13586	434752	5203	0.376884
bg	1	1.530220e-06	645	13606	435392	5213	0.376240
bg	1	1.514898e-06	646	13626	436032	5218	0.375608
bg	1	1.499667e-06	647	13646	436672	5229	0.374974
bg	1	1.484592e-06	648	13666	437312	5236	0.374341
bg	1	1.470473e-06	649	13685	437920	5244	0.373742
bg	1	1.455723e-06	650	13705	438560	5254	0.373112
bg	1	1.441099e-06	651	13725	439200	5261	0.372489
bg	1	1.426612e-06	652	13745	439840	5268	0.371870
bg	1	1.412266e-06	653	13765	440480	5275	0.371245
bg	1	1.398062e-06	654	13785	441120	5289	0.370622
bg	1	1.383969e-06	655	13805	441760	5294	0.370008
bg	1	1.370054e-06	656	13825	442400	5302	0.369393
bg	1	1.356297e-06	657	13845	443040	5312	0.368783
bg	1	1.342680e-06	658	13865	443680	5320	0.368175
bg	1	1.329851e-06	659	13884	444288	5326	0.367603
bg	1	1.316479e-06	660	13904	444928	5332	0.367004
bg	1	1.303242e-06	661	13924	445568	5340	0.366398
bg	1	1.290125e-06	662	13944	446208	5345	0.365803
bg	1	1.277133e-06	663	13964	446848	5352	0.365203
bg	1	1.264276e-06	664	13984	447488	5358	0.364612
bg	1	1.251530e-06	665	14004	448128	5360	0.364015
bg	1	1.238945e-06	666	14024	448768	5374	0.363424
bg	1	1.227100e-06	667	14043	449376	5382	0.362868
bg	1	1.214741e-06	668	14063	450016	5391	0.362284
bg	1	1.202525e-06	669	14083	450656	5396	0.361704
bg	1	1.190402e-06	670	14103	451296	5402	0.361121
bg	1	1.178391e-06	671	14123	451936	5410	0.360544
bg	1	1.166516e-06	672	14143	452576	5412	0.359964
bg	1	1.154774e-06	673	14163	453216	5420	0.359390
bg	1	1.143742e-06	674	14182	453824	5429	0.358848
bg	1	1.132236e-06	675	14202	454464	5436	0.358280
bg	1	1.120842e-06	676	14222	455104	5443	0.357715
bg	1	1.109561e-06	677	14242	455744	5446	0.357153
bg	1	1.098397e-06	678	14262	456384	5453	0.356590
bg	1	1.087343e-06	679	14282	457024	5462	0.356035
bg	1	1.076372e-06	680	14302	457664	5471	0.355478
bg	1	1.066069e-06	681	14321	458272	5473	0.354949
bg	1	1.055335e-06	682	14341	458912	5478	0.354395
bg	1	1.044686e-06	683	14361	459552	5488	0.353844
bg	1	1.034177e-06	684	14381	460192	5490	0.353298
bg	1	1.023730e-06	685	14401	460832	5498	0.352749
bg	1	1.013406e-06	686	14421	461472	5505	0.352204
bg	1	1.003199e-06	687	14441	462112	5511	0.351663
bg	1	9.935775e-07	688	14460	462720	5522	0.351148
bg	1	9.835633e-07	689	14480	463360	5528	0.350611
bg	1	9.736555e-07	690	14500	464000	5532	0.350079
bg	1	9.638571e-07	691	14520	464640	5539	0.349547
bg	1	9.541436e-07	692	14540	465280	5546	0.349018
bg	1	9.445040e-07	693	14560	465920	5553	0.348490
bg	1	9.354681e-07	694	14579	466528	5554	0.347992
bg	1	9.260400e-07	695	14599	467168	5560	0.347468
bg	1	9.167369e-07	696	14619	467808	5572	0.346945
bg	1	9.074966e-07	697	14639	468448	5578	0.346430
bg	1	8.983657e-07	698	14659	469088	5587	0.345912
bg	1	8.893095e-07	699	14679	469728	5592	0.345395
bg	1	8.803503e-07	700	14699	470368	5598	0.344882
bg	1	8.719235e-07	701	14718	470976	5601	0.344396
bg	1	8.631438e-07	702	14738	471616	5610	0.343889
bg	1	8.544399e-07	703	14758	472256	5617	0.343383
bg	1	8.458347e-07	704	14778	472896	5624	0.342880
bg	1	8.373346e-07	705	14798	473536	5628	0.342375
bg	1	8.288995e-07	706	14818	474176	5634	0.341871
bg	1	8.205317e-07	707	14838	474816	5638	0.341373
bg	1	8.126721e-07	708	14857	475424	5646	0.340902
bg	1	8.044723e-07	709	14877	476064	5655	0.340406
bg	1	7.963491e-07	710	14897	476704	5666	0.339913
bg	1	7.883375e-07	711	14917	477344	5673	0.339423
bg	1	7.803916e-07	712	14937	477984	5679	0.338931
bg	1	7.725302e-07	713	14957	478624	5688	0.338444
bg	1	7.651406e-07	714	14976	479232	5694	0.337981
bg	1	7.574214e-07	715	14996	479872	5699	0.337498
bg	1	7.497899e-07	716	15016	480512	5703	0.337015
bg	1	7.422331e-07	717	15036	481152	5708	0.336535
bg	1	7.347203e-07	718	15056	481792	5716	0.336058
bg	1	7.272927e-07	719	15076	482432	5724	0.335584
bg	1	7.203200e-07	720	15095	483040	5737	0.335133
bg	1	7.130544e-07	721	15115	483680	5747	0.334659
bg	1	7.058575e-07	722	15135	484320	5752	0.334193
bg	1	6.987441e-07	723	15155	484960	5759	0.333725
bg	1	6.917157e-07	724	15175	485600	5760	0.333261
bg	1	6.847572e-07	725	15195	486240	5768	0.332794
bg	1	6.781776e-07	726	15214	486848	5770	0.332354
bg	1	6.713530e-07	727	15234	487488	5774	0.331890
bg	1	6.645902e-07	728	15254	488128	5784	0.331433
bg	1	6.578898e-07	729	15274	488768	5795	0.330976
bg	1	6.512727e-07	730	15294	489408	5798	0.330524
bg	1	6.447222e-07	731	15314	490048	5803	0.330069
bg	1	6.382397e-07	732	15334	490688	5805	0.329618
bg	1	6.321360e-07	733	15353	491296	5807	0.329192
bg	1	6.257762e-07	734	15373	491936	5813	0.328747
bg	1	6.194711e-07	735	15393	492576	5820	0.328302
bg	1	6.132308e-07	736	15413	493216	5829	0.327859
bg	1	6.070466e-07	737	15433	493856	5834	0.327416
bg	1	6.009304e-07	738	15453	494496	5842	0.326974
bg	1	5.948666e-07	739	15473	495136	5847	0.326535
bg	1	5.891747e-07	740	15492	495744	5851	0.326119
bg	1	5.832440e-07	741	15512	496384	5857	0.325687
bg	1	5.773662e-07	742	15532	497024	5865	0.325252
bg	1	5.715511e-07	743	15552	497664	5870	0.324819
bg	1	5.658006e-07	744	15572	498304	5872	0.324391
bg	1	5.601051e-07	745	15592	498944	5876	0.323962
bg	1	5.544693e-07	746	15612	499584	5880	0.323537
bg	1	5.491559e-07	747	15631	500192	5885	0.323133
bg	1	5.436305e-07	748	15651	500832	5891	0.322710
bg	1	5.381637e-07	749	15671	501472	5895	0.322289
bg	1	5.327493e-07	750	15691	502112	5898	0.321874
bg	1	5.273903e-07	751	15711	502752	5904	0.321454
bg	1	5.220867e-07	752	15731	503392	5910	0.321038
bg	1	5.168275e-07	753	15751	504032	5916	0.320622
bg	1	5.116225e-07	754	15771	504672	5924	0.320209
bg	1	5.067290e-07	755	15790	505280	5937	0.319822
bg	1	5.016479e-07	756	15810	505920	5940	0.319414
bg	1	4.966195e-07	757	15830	506560	5945	0.319011
bg	1	4.916273e-07	758	15850	507200	5956	0.318603
bg	1	4.866809e-07	759	15870	507840	5958	0.318203
bg	1	4.817829e-07	760	15890	508480	5964	0.317801
bg	1	4.769325e-07	761	15910	509120	5974	0.317397
bg	1	4.721290e-07	762	15930	509760	5983	0.316999
bg	1	4.673709e-07	763	15950	510400	5985	0.316598
bg	1	4.629009e-07	764	15969	511008	5987	0.316223
bg	1	4.582493e-07	765	15989	511648	5993	0.315829
bg	1	4.536393e-07	766	16009	512288	5999	0.315438
bg	1	4.490869e-07	767	16029	512928	6005	0.315048
bg	1	4.445849e-07	768	16049	513568	6009	0.314659
bg	1	4.401316e-07	769	16069	514208	6010	0.314270
bg	1	4.357127e-07	770	16089	514848	6019	0.313886
bg	1	4.313473e-07	771	16109	515488	6025	0.313502
bg	1	4.270274e-07	772	16129	516128	6029	0.313117
bg	1	4.227485e-07	773	16149	516768	6035	0.312741
bg	1	4.185000e-07	774	16169	517408	6036	0.312362
bg	1	4.142830e-07	775	16189	518048	6044	0.311981
bg	1	4.103157e-07	776	16208	518656	6044	0.311624
bg	1	4.061904e-07	777	16228	519296	6050	0.311244
bg	1	4.021052e-07	778	16248	519936	6054	0.310870
bg	1	3.980513e-07	779	16268	520576	6057	0.310493
bg	1	3.940387e-07	780	16288	521216	6063	0.310119
bg	1	3.900711e-07	781	16308	521856	6066	0.309745
bg	1	3.861422e-07	782	16328	522496	6070	0.309378
bg	1	3.824406e-07	783	16347	523104	6075	0.309028
bg	1	3.785863e-07	784	16367	523744	6085	0.308661
bg	1	3.747725e-07	785	16387	524384	6088	0.308295
bg	1	3.709978e-07	786	16407	525024	6092	0.307929
bg	1	3.672579e-07	787	16427	525664	6099	0.307568
bg	1	3.635630e-07	788	16447	526304	6103	0.307204
bg	1	3.599041e-07	789	16467	526944	6103	0.306843
bg	1	3.564469e-07	790	16486	527552	6107	0.306496
bg	1	3.528609e-07	791	16506	528192	6112	0.306137
bg	1	3.493069e-07	792	16526	528832	6120	0.305782
bg	1	3.457923e-07	793	16546	529472	6125	0.305421
bg	1	3.423047e-07	794	16566	530112	6131	0.305065
bg	1	3.388584e-07	795	16586	530752	6140	0.304711
bg	1	3.354472e-07	796	16606	531392	6142	0.304358
bg	1	3.322388e-07	797	16625	532000	6146	0.304025
bg	1	3.288926e-07	798	16645	532640	6151	0.303673
bg	1	3.255683e-07	799	16665	533280	6155	0.303323
bg	1	3.222902e-07	800	16685	533920	6159	0.302977
bg	1	3.190447e-07	801	16705	534560	6164	0.302629
bg	1	3.158333e-07	802	16725	535200	6167	0.302284
bg	1	3.126527e-07	803	16745	535840	6171	0.301937
bg	1	3.096613e-07	804	16764	536448	6176	0.301613
bg	1	3.065426e-07	805	16784	537088	6182	0.301269
bg	1	3.034532e-07	806	16804	537728	6188	0.300928
bg	1	3.003987e-07	807	16824	538368	6196	0.300592
bg	1	2.973755e-07	808	16844	539008	6199	0.300254
bg	1	2.943812e-07	809	16864	539648	6202	0.299921
bg	1	2.914154e-07	810	16884	540288	6206	0.299586
bg	1	2.886182e-07	811	16903	540896	6212	0.299264
bg	1	2.857093e-07	812	16923	541536	6220	0.298930
bg	1	2.828343e-07	813	16943	542176	6226	0.298600
bg	1	2.799840e-07	814	16963	542816	6233	0.298266
bg	1	2.771561e-07	815	16983	543456	6241	0.297939
bg	1	2.743598e-07	816	17003	544096	6247	0.297610
bg	1	2.717336e-07	817	17022	544704	6250	0.297300
bg	1	2.689960e-07	818	17042	545344	6254	0.296977
bg	1	2.662834e-07	819	17062	545984	6259	0.296652
bg	1	2.635995e-07	820	17082	546624	6263	0.296326
bg	1	2.609390e-07	821	17102	547264	6267	0.296001
bg	1	2.583076e-07	822	17122	547904	6274	0.295682
bg	1	2.558301e-07	823	17141	548512	6279	0.295377
bg	1	2.532543e-07	824	17161	549152	6284	0.295057
bg	1	2.507043e-07	825	17181	549792	6288	0.294742
bg	1	2.481801e-07	826	17201	550432	6293	0.294424
bg	1	2.456848e-07	827	17221	551072	6297	0.294108
bg	1	2.432147e-07	828	17241	551712	6301	0.293794
bg	1	2.407603e-07	829	17261	552352	6306	0.293481
bg	1	2.384547e-07	830	17280	552960	6310	0.293185
bg	1	2.360481e-07	831	17300	553600	6313	0.292871
bg	1	2.336673e-07	832	17320	554240	6320	0.292561
bg	1	2.313202e-07	833	17340	554880	6326	0.292249
bg	1	2.289887e-07	834	17360	555520	6330	0.291941
bg	1	2.266798e-07	835	17380	556160	6333	0.291634
bg	1	2.244014e-07	836	17400	556800	6336	0.291326
bg	1	2.222520e-07	837	17419	557408	6340	0.291037
bg	1	2.200150e-07	838	17439	558048	6346	0.290730
bg	1	2.178011e-07	839	17459	558688	6349	0.290425
bg	1	2.156052e-07	840	17479	559328	6354	0.290121
bg	1	2.134290e-07	841	17499	559968	6360	0.289820
bg	1	2.112799e-07	842	17519	560608	6364	0.289516
bg	1	2.092584e-07	843	17538	561216	6368	0.289233
bg	1	2.071524e-07	844	17558	561856	6375	0.288935
bg	1	2.050691e-07	845	17578	562496	6376	0.288635
bg	1	2.030056e-07	846	17598	563136	6378	0.288341
bg	1	2.009619e-07	847	17618	563776	6381	0.288045
bg	1	1.989375e-07	848	17638	564416	6386	0.287753
bg	1	1.969296e-07	849	17658	565056	6393	0.287460
bg	1	1.950451e-07	850	17677	565664	6397	0.287178
bg	1	1.930811e-07	851	17697	566304	6397	0.286886
bg	1	1.911355e-07	852	17717	566944	6400	0.286594
bg	1	1.892099e-07	853	17737	567584	6403	0.286305
bg	1	1.872993e-07	854	17757	568224	6407	0.286014
bg	1	1.854133e-07	855	17777	568864	6409	0.285727
bg	1	1.835461e-07	856	17797	569504	6418	0.285439
bg	1	1.817875e-07	857	17816	570112	6426	0.285167
bg	1	1.799552e-07	858	17836	570752	6429	0.284886
bg	1	1.781419e-07	859	17856	571392	6433	0.284605
bg	1	1.763463e-07	860	17876	572032	6439	0.284322
bg	1	1.745701e-07	861	17896	572672	6444	0.284033
bg	1	1.728109e-07	862	17916	573312	6446	0.283751
bg	1	1.710700e-07	863	17936	573952	6449	0.283473
bg	1	1.694278e-07	864	17955	574560	6451	0.283205
bg	1	1.677184e-07	865	17975	575200	6458	0.282928
bg	1	1.660280e-07	866	17995	575840	6464	0.282649
bg	1	1.643553e-07	867	18015	576480	6472	0.282366
bg	1	1.626995e-07	868	18035	577120	6474	0.282087
bg	1	1.610603e-07	869	18055	577760	6476	0.281811
bg	1	1.595185e-07	870	18074	578368	6481	0.281549
bg	1	1.579106e-07	871	18094	579008	6489	0.281277
bg	1	1.563193e-07	872	18114	579648	6492	0.281003
bg	1	1.547427e-07	873	18134	580288	6494	0.280731
bg	1	1.531833e-07	874	18154	580928	6496	0.280459
bg	1	1.516407e-07	875	18174	581568	6499	0.280191
bg	1	1.501889e-07	876	18193	582176	6505	0.279935
bg	1	1.486776e-07	877	18213	582816	6508	0.279667
bg	1	1.471737e-07	878	18233	583456	6512	0.279396
bg	1	1.456909e-07	879	18253	584096	6516	0.279127
bg	1	1.442236e-07	880	18273	584736	6521	0.278865
bg	1	1.427671e-07	881	18293	585376	6525	0.278601
bg	1	1.413353e-07	882	18313	586016	6529	0.278338
bg	1	1.399880e-07	883	18332	586624	6533	0.278089
bg	1	1.385825e-07	884	18352	587264	6536	0.277822
bg	1	1.371898e-07	885	18372	587904	6541	0.277561
bg	1	1.358115e-07	886	18392	588544	6545	0.277295
bg	1	1.344493e-07	887	18412	589184	6554	0.277033
bg	1	1.331003e-07	888	18432	589824	6560	0.276778
bg	1	1.317651e-07	889	18452	590464	6562	0.276520
bg	1	1.304397e-07	890	18472	591104	6563	0.276261
bg	1	1.291325e-07	891	18492	591744	6572	0.276006
bg	1	1.278338e-07	892	18512	592384	6575	0.275751
bg	1	1.265529e-07	893	18532	593024	6577	0.275499
bg	1	1.252818e-07	894	18552	593664	6580	0.275247
bg	1	1.240830e-07	895	18571	594272	6581	0.275006
bg	1	1.228370e-07	896	18591	594912	6585	0.274758
bg	1	1.216053e-07	897	18611	595552	6590	0.274502
bg	1	1.203856e-07	898	18631	596192	6591	0.274252
bg	1	1.191791e-07	899	18651	596832	6598	0.274004
bg	1	1.179823e-07	900	18671	597472	6601	0.273755
bg	1	1.167970e-07	901	18691	598112	6602	0.273510
bg	1	1.156254e-07	902	18711	598752	6607	0.273261
bg	1	1.144636e-07	903	18731	599392	6608	0.273015
bg	1	1.133156e-07	904	18751	600032	6613	0.272770
bg	1	1.121795e-07	905	18771	600672	6618	0.272522
bg	1	1.110546e-07	906	18791	601312	6621	0.272280
bg	1	1.099400e-07	907	18811	601952	6623	0.272036
bg	1	1.088327e-07	908	18831	602592	6626	0.271789
bg	1	1.077923e-07	909	18850	603200	6630	0.271559
bg	1	1.067065e-07	910	18870	603840	6635	0.271317
bg	1	1.056345e-07	911	18890	604480	6638	0.271079
bg	1	1.045713e-07	912	18910	605120	6642	0.270838
bg	1	1.035183e-07	913	18930	605760	6644	0.270599
bg	1	1.024750e-07	914	18950	606400	6648	0.270363
bg	1	1.014433e-07	915	18970	607040	6650	0.270125
bg	1	1.004741e-07	916	18989	607648	6657	0.269900
bg	1	9.946493e-08	917	19009	608288	6662	0.269664
bg	1	9.846392e-08	918	19029	608928	6666	0.269429
bg	1	9.747643e-08	919	19049	609568	6668	0.269193
bg	1	9.649943e-08	920	19069	610208	6671	0.268959
bg	1	9.553060e-08	921	19089	610848	6674	0.268726
bg	1	9.457127e-08	922	19109	611488	6676	0.268497
bg	1	9.362311e-08	923	19129	612128	6681	0.268262
bg	1	9.268110e-08	924	19149	612768	6686	0.268031
bg	1	9.174336e-08	925	19169	613408	6690	0.267803
bg	1	9.086713e-08	926	19188	614016	6691	0.267586
bg	1	8.995172e-08	927	19208	614656	6695	0.267354
bg	1	8.904864e-08	928	19228	615296	6702	0.267126
bg	1	8.815548e-08	929	19248	615936	6704	0.266890
bg	1	8.727239e-08	930	19268	616576	6705	0.266668
bg	1	8.639605e-08	931	19288	617216	6709	0.266442
bg	1	8.552570e-08	932	19308	617856	6711	0.266215
bg	1	8.466616e-08	933	19328	618496	6716	0.265990
bg	1	8.381397e-08	934	19348	619136	6723	0.265767
bg	1	8.296772e-08	935	19368	619776	6724	0.265542
bg	1	8.217745e-08	936	19387	620384	6730	0.265330
bg	1	8.135199e-08	937	19407	621024	6734	0.265110
bg	1	8.053475e-08	938	19427	621664	6739	0.264888
bg	1	7.972773e-08	939	19447	622304	6741	0.264672
bg	1	7.892709e-08	940	19467	622944	6742	0.264448
bg	1	7.813484e-08	941	19487	623584	6748	0.264226
bg	1	7.735294e-08	942	19507	624224	6755	0.264008
bg	1	7.657944e-08	943	19527	624864	6756	0.263785
bg	1	7.580980e-08	944	19547	625504	6760	0.263567
bg	1	7.504670e-08	945	19567	626144	6763	0.263352
bg	1	7.429455e-08	946	19587	626784	6763	0.263136
bg	1	7.354987e-08	947	19607	627424	6765	0.262920
bg	1	7.281194e-08	948	19627	628064	6768	0.262703
bg	1	7.208042e-08	949	19647	628704	6773	0.262487
bg	1	7.139059e-08	950	19666	629312	6776	0.262288
bg	1	7.067445e-08	951	19686	629952	6780	0.262072
bg	1	6.996528e-08	952	19706	630592	6782	0.261861
bg	1	6.925954e-08	953	19726	631232	6787	0.261641
bg	1	6.856302e-08	954	19746	631872	6791	0.261431
bg	1	6.787107e-08	955	19766	632512	6793	0.261222
bg	1	6.718772e-08	956	19786	633152	6795	0.261013
bg	1	6.651186e-08	957	19806	633792	6798	0.260800
bg	1	6.587703e-08	958	19825	634400	6801	0.260601
bg	1	6.521536e-08	959	19845	635040	6810	0.260390
bg	1	6.456140e-08	960	19865	635680	6814	0.260181
bg	1	6.391211e-08	961	19885	636320	6817	0.259973
bg	1	6.327104e-08	962	19905	636960	6820	0.259764
bg	1	6.263368e-08	963	19925	637600	6820	0.259558
bg	1	6.200190e-08	964	19945	638240	6820	0.259352
bg	1	6.137768e-08	965	19965	638880	6825	0.259141
bg	1	6.076090e-08	966	19985	639520	6827	0.258936
bg	1	6.015013e-08	967	20005	640160	6828	0.258730
bg	1	5.957649e-08	968	20024	640768	6831	0.258539
bg	1	5.897673e-08	969	20044	641408	6832	0.258337
bg	1	5.838547e-08	970	20064	642048	6836	0.258134
bg	1	5.779978e-08	971	20084	642688	6837	0.257930
bg	1	5.721916e-08	972	20104	643328	6843	0.257728
bg	1	5.664574e-08	973	20124	643968	6849	0.257525
bg	1	5.607789e-08	974	20144	644608	6856	0.257325
bg	1	5.551388e-08	975	20164	645248	6862	0.257125
bg	1	5.495620e-08	976	20184	645888	6865	0.256926
bg	1	5.440515e-08	977	20204	646528	6868	0.256730
bg	1	5.385742e-08	978	20224	647168	6871	0.256522
bg	1	5.334093e-08	979	20243	647776	6875	0.256334
bg	1	5.280164e-08	980	20263	648416	6877	0.256137
bg	1	5.226852e-08	981	20283	649056	6877	0.255939
bg	1	5.174125e-08	982	20303	649696	6881	0.255743
bg	1	5.121864e-08	983	20323	650336	6886	0.255548
bg	1	5.072768e-08	984	20342	650944	6887	0.255361
bg	1	5.021679e-08	985	20362	651584	6890	0.255166
bg	1	4.971021e-08	986	20382	652224	6894	0.254973
bg	1	4.920934e-08	987	20402	652864	6897	0.254775
bg	1	4.871279e-08	988	20422	653504	6902	0.254584
bg	1	4.822170e-08	989	20442	654144	6905	0.254395
bg	1	4.773744e-08	990	20462	654784	6906	0.254204
bg	1	4.728120e-08	991	20481	655392	6908	0.254014
bg	1	4.680293e-08	992	20501	656032	6910	0.253825
bg	1	4.633216e-08	993	20521	656672	6912	0.253635
bg	1	4.586707e-08	994	20541	657312	6918	0.253447
bg	1	4.540513e-08	995	20561	657952	6921	0.253258
bg	1	4.494852e-08	996	20581	658592	6927	0.253063
bg	1	4.449717e-08	997	20601	659232	6932	0.252878
bg	1	4.404980e-08	998	20621	659872	6937	0.252688
bg	1	4.362853e-08	999	20640	660480	6940	0.252510
bg	1	4.319086e-08	1000	20660	661120	6945	0.252324


==> results/reut1k.txt <==
lambda=0.001000 		  Tot-time=1000 
************************************
Parsing graph in Matrix Market format: 
Within parse_MatrixMarket_CSC()
Coloring Rouinte: Number of threads: 48
 Number of procs: 48
%%MatrixMarket matrix coordinate real general
|S|= 23865, |T|= 47237, |E|= 1757800 
Matrix is of type: Unsymmetric Real or Complex
Done reading from file.
Done cumulative addition for edgeListPtrs:   0.000149 sec.
Sanity Check: |E| = 1757800, rowPtr[NV]= 1757800
Time for allocating memory for marks and edgeList = 0.000014
Building edgeList...
Time for building edgeList = 0.007353
Time taken to read and build graph is 1.74 sec.
************************************
Building CSR format... 
Time taken to build CSR format: 0.00 sec.
************************************
Normalizing...Time to compute normalized matrix: 0.000773
Building CSR format from CSC format...
|Rows|= 23865, |Cols|= 47237, |E|= 1757800 
Built colPtrs in 0.000 seconds
Sanity Check: |E| = 1757800, colPtr[NRows]= 1757800
Building edgeList...
Time for building edgeList = 0.096356
Time to allocate memory for r, y, w and z: 0.000049
Within parse_YVector()
Number of threads: 48
 Number of procs: 48
|Y|= 23865
Reading the Y values...
Done reading from file. It took 0.006593 seconds.
************************************
Calling algorithms...
alg	cluster	lambda	time	iter	updates	nnz	obj
bg	0	1.000000e-03	0	1	32	1	0.693147
bg	0	9.900110e-04	1	239	7648	1	0.693147
bg	0	9.801057e-04	2	477	15264	1	0.693146
bg	0	9.703388e-04	3	714	22848	1	0.693145
bg	0	9.606282e-04	4	949	30368	1	0.693143
bg	0	9.510099e-04	5	1187	37984	1	0.693141
bg	0	9.414976e-04	6	1413	45216	1	0.693139
bg	0	9.320945e-04	7	1650	52800	1	0.693136
bg	0	9.227478e-04	8	1888	60416	1	0.693132
bg	0	9.135232e-04	9	2125	68000	1	0.693127
bg	0	9.044019e-04	10	2361	75552	1	0.693122
bg	0	8.953543e-04	11	2598	83136	1	0.693116
bg	0	8.863893e-04	12	2830	90560	1	0.693109
bg	0	8.775374e-04	13	3040	97280	1	0.693102
bg	0	8.687704e-04	14	3277	104864	1	0.693093
bg	0	8.600744e-04	15	3509	112288	1	0.693083
bg	0	8.514786e-04	16	3743	119776	1	0.693073
bg	0	8.429545e-04	17	3980	127360	1	0.693061
bg	0	8.345351e-04	18	4213	134816	1	0.693048
bg	0	8.261952e-04	19	4449	142368	1	0.693035
bg	0	8.179317e-04	20	4686	149952	1	0.693020
bg	0	8.097562e-04	21	4915	157280	1	0.693004
bg	0	8.016558e-04	22	5152	164864	1	0.692987
bg	0	7.936323e-04	23	5389	172448	1	0.692968
bg	0	7.857010e-04	24	5625	180000	1	0.692949
bg	0	7.778361e-04	25	5846	187072	1	0.692929
bg	0	7.700541e-04	26	6078	194496	2	0.692907
bg	0	7.623484e-04	27	6301	201632	2	0.692885
bg	0	7.547249e-04	28	6524	208768	2	0.692862
bg	0	7.471746e-04	29	6736	215552	3	0.692837
bg	0	7.397121e-04	30	6933	221856	3	0.692813
bg	0	7.323237e-04	31	7130	228160	3	0.692787
bg	0	7.250158e-04	32	7327	234464	3	0.692760
bg	0	7.177378e-04	33	7525	240800	3	0.692731
bg	0	7.105642e-04	34	7722	247104	3	0.692701
bg	0	7.034656e-04	35	7919	253408	3	0.692669
bg	0	6.964139e-04	36	8106	259392	3	0.692636
bg	0	6.894631e-04	37	8302	265664	4	0.692600
bg	0	6.825596e-04	38	8495	271840	5	0.692562
bg	0	6.757641e-04	39	8687	277984	5	0.692523
bg	0	6.690027e-04	40	8880	284160	6	0.692481
bg	0	6.623010e-04	41	9072	290304	6	0.692437
bg	0	6.556812e-04	42	9261	296352	8	0.692390
bg	0	6.491257e-04	43	9443	302176	10	0.692342
bg	0	6.426149e-04	44	9623	307936	10	0.692289
bg	0	6.362125e-04	45	9802	313664	10	0.692235
bg	0	6.298312e-04	46	9982	319424	10	0.692177
bg	0	6.235506e-04	47	10161	325152	10	0.692116
bg	0	6.172999e-04	48	10341	330912	10	0.692050
bg	0	6.111410e-04	49	10520	336640	11	0.691981
bg	0	6.050262e-04	50	10699	342368	11	0.691907
bg	0	5.989860e-04	51	10877	348064	12	0.691829
bg	0	5.929970e-04	52	11053	353696	12	0.691745
bg	0	5.870605e-04	53	11229	359328	13	0.691656
bg	0	5.811987e-04	54	11404	364928	13	0.691563
bg	0	5.753590e-04	55	11580	370560	13	0.691463
bg	0	5.696180e-04	56	11755	376160	13	0.691359
bg	0	5.639290e-04	57	11930	381760	14	0.691249
bg	0	5.582739e-04	58	12105	387360	15	0.691133
bg	0	5.527079e-04	59	12277	392864	15	0.691009
bg	0	5.471657e-04	60	12450	398400	15	0.690878
bg	0	5.416947e-04	61	12619	403808	16	0.690738
bg	0	5.362715e-04	62	12786	409152	16	0.690589
bg	0	5.309323e-04	63	12952	414464	16	0.690433
bg	0	5.256144e-04	64	13119	419808	17	0.690269
bg	0	5.203504e-04	65	13286	425152	17	0.690097
bg	0	5.151652e-04	66	13452	430464	18	0.689919
bg	0	5.100064e-04	67	13619	435808	18	0.689731
bg	0	5.049137e-04	68	13785	441120	18	0.689535
bg	0	4.998532e-04	69	13952	446464	19	0.689331
bg	0	4.948421e-04	70	14119	451808	19	0.689118
bg	0	4.899108e-04	71	14285	457120	20	0.688898
bg	0	4.850001e-04	72	14452	462464	20	0.688667
bg	0	4.801674e-04	73	14618	467776	21	0.688429
bg	0	4.753548e-04	74	14785	473120	21	0.688181
bg	0	4.705934e-04	75	14952	478464	21	0.687923
bg	0	4.659040e-04	76	15118	483776	21	0.687657
bg	0	4.612385e-04	77	15285	489120	21	0.687380
bg	0	4.566147e-04	78	15452	494464	22	0.687092
bg	0	4.520648e-04	79	15618	499776	22	0.686797
bg	0	4.475339e-04	80	15785	505120	22	0.686491
bg	0	4.430513e-04	81	15952	510464	22	0.686175
bg	0	4.386366e-04	82	16118	515776	22	0.685850
bg	0	4.342391e-04	83	16285	521120	24	0.685513
bg	0	4.299124e-04	84	16451	526432	24	0.685168
bg	0	4.256030e-04	85	16618	531776	25	0.684811
bg	0	4.213533e-04	86	16784	537088	26	0.684444
bg	0	4.171253e-04	87	16951	542432	26	0.684064
bg	0	4.129562e-04	88	17117	547744	26	0.683677
bg	0	4.088292e-04	89	17283	553056	26	0.683278
bg	0	4.047433e-04	90	17449	558368	26	0.682869
bg	0	4.007043e-04	91	17615	563680	27	0.682450
bg	0	3.966857e-04	92	17782	569024	27	0.682017
bg	0	3.927172e-04	93	17948	574336	29	0.681577
bg	0	3.887882e-04	94	18114	579648	29	0.681125
bg	0	3.849067e-04	95	18280	584960	29	0.680664
bg	0	3.810621e-04	96	18446	590272	29	0.680191
bg	0	3.772547e-04	97	18612	595584	29	0.679709
bg	0	3.734841e-04	98	18778	600896	29	0.679215
bg	0	3.697412e-04	99	18945	606240	29	0.678709
bg	0	3.660442e-04	100	19111	611552	30	0.678195
bg	0	3.623840e-04	101	19277	616864	31	0.677670
bg	0	3.587625e-04	102	19443	622176	31	0.677135
bg	0	3.551769e-04	103	19609	627488	31	0.676589
bg	0	3.516239e-04	104	19775	632800	31	0.676032
bg	0	3.481114e-04	105	19941	638112	31	0.675466
bg	0	3.446232e-04	106	20107	643424	32	0.674889
bg	0	3.411859e-04	107	20272	648704	34	0.674306
bg	0	3.377628e-04	108	20438	654016	34	0.673716
bg	0	3.343944e-04	109	20603	659296	34	0.673120
bg	0	3.310355e-04	110	20769	664608	34	0.672509
bg	0	3.277378e-04	111	20934	669888	34	0.671893
bg	0	3.244636e-04	112	21099	675168	35	0.671268
bg	0	3.212067e-04	113	21265	680480	35	0.670631
bg	0	3.180002e-04	114	21430	685760	35	0.669988
bg	0	3.148251e-04	115	21595	691040	35	0.669335
bg	0	3.116645e-04	116	21761	696352	35	0.668669
bg	0	3.085472e-04	117	21926	701632	35	0.667997
bg	0	3.054647e-04	118	22091	706912	35	0.667317
bg	0	3.024133e-04	119	22256	712192	35	0.666629
bg	0	2.993888e-04	120	22421	717472	35	0.665932
bg	0	2.963990e-04	121	22586	722752	35	0.665227
bg	0	2.934357e-04	122	22751	728032	35	0.664513
bg	0	2.905040e-04	123	22916	733312	37	0.663792
bg	0	2.875994e-04	124	23081	738592	37	0.663063
bg	0	2.847223e-04	125	23246	743872	37	0.662326
bg	0	2.818766e-04	126	23411	749152	38	0.661582
bg	0	2.790434e-04	127	23577	754464	38	0.660825
bg	0	2.762558e-04	128	23742	759744	39	0.660067
bg	0	2.734970e-04	129	23907	765024	41	0.659302
bg	0	2.707600e-04	130	24072	770304	42	0.658527
bg	0	2.680535e-04	131	24237	775584	42	0.657741
bg	0	2.653696e-04	132	24402	780864	42	0.656948
bg	0	2.627164e-04	133	24567	786144	42	0.656147
bg	0	2.600929e-04	134	24732	791424	43	0.655339
bg	0	2.574926e-04	135	24897	796704	43	0.654523
bg	0	2.549172e-04	136	25062	801984	43	0.653700
bg	0	2.523700e-04	137	25227	807264	43	0.652870
bg	0	2.498436e-04	138	25392	812544	43	0.652032
bg	0	2.473446e-04	139	25557	817824	43	0.651190
bg	0	2.448683e-04	140	25722	823104	43	0.650341
bg	0	2.424187e-04	141	25887	828384	43	0.649486
bg	0	2.400054e-04	142	26051	833632	43	0.648630
bg	0	2.376033e-04	143	26216	838912	43	0.647764
bg	0	2.352222e-04	144	26381	844192	43	0.646892
bg	0	2.328691e-04	145	26546	849472	44	0.646017
bg	0	2.305406e-04	146	26710	854720	46	0.645140
bg	0	2.282369e-04	147	26872	859904	47	0.644273
bg	0	2.259559e-04	148	27034	865088	47	0.643403
bg	0	2.236916e-04	149	27200	870400	48	0.642547
bg	0	2.214640e-04	150	27365	875680	49	0.641691
bg	0	2.192452e-04	151	27531	880992	49	0.640825
bg	0	2.170485e-04	152	27697	886304	49	0.639956
bg	0	2.148841e-04	153	27862	891584	49	0.639086
bg	0	2.127279e-04	154	28028	896896	49	0.638209
bg	0	2.106081e-04	155	28193	902176	49	0.637334
bg	0	2.085050e-04	156	28358	907456	49	0.636454
bg	0	2.064175e-04	157	28524	912768	50	0.635561
bg	0	2.043502e-04	158	28690	918080	50	0.634663
bg	0	2.023053e-04	159	28857	923424	51	0.633750
bg	0	2.002815e-04	160	29024	928768	51	0.632837
bg	0	1.982807e-04	161	29191	934112	52	0.631920
bg	0	1.962992e-04	162	29358	939456	52	0.631000
bg	0	1.943300e-04	163	29526	944832	53	0.630072
bg	0	1.923904e-04	164	29693	950176	53	0.629143
bg	0	1.904621e-04	165	29861	955552	53	0.628207
bg	0	1.885581e-04	166	30028	960896	53	0.627269
bg	0	1.866742e-04	167	30195	966240	54	0.626330
bg	0	1.848105e-04	168	30362	971584	54	0.625390
bg	0	1.829598e-04	169	30529	976928	54	0.624447
bg	0	1.811369e-04	170	30695	982240	54	0.623504
bg	0	1.793232e-04	171	30862	987584	54	0.622558
bg	0	1.775243e-04	172	31029	992928	54	0.621607
bg	0	1.757486e-04	173	31195	998240	55	0.620643
bg	0	1.739998e-04	174	31360	1003520	56	0.619668
bg	0	1.722568e-04	175	31526	1008832	57	0.618685
bg	0	1.705317e-04	176	31692	1014144	59	0.617695
bg	0	1.688285e-04	177	31857	1019424	59	0.616709
bg	0	1.671344e-04	178	32023	1024736	59	0.615714
bg	0	1.654673e-04	179	32188	1030016	60	0.614724
bg	0	1.638175e-04	180	32353	1035296	61	0.613739
bg	0	1.621714e-04	181	32519	1040608	63	0.612743
bg	0	1.605573e-04	182	32683	1045856	63	0.611759
bg	0	1.589526e-04	183	32848	1051136	63	0.610767
bg	0	1.573607e-04	184	33013	1056416	63	0.609773
bg	0	1.557871e-04	185	33178	1061696	63	0.608780
bg	0	1.542277e-04	186	33343	1066976	63	0.607784
bg	0	1.526837e-04	187	33508	1072256	65	0.606786
bg	0	1.511568e-04	188	33672	1077504	65	0.605785
bg	0	1.496486e-04	189	33836	1082752	65	0.604776
bg	0	1.481506e-04	190	34001	1088032	65	0.603762
bg	0	1.466688e-04	191	34166	1093312	65	0.602753
bg	0	1.452016e-04	192	34331	1098592	65	0.601743
bg	0	1.437531e-04	193	34495	1103840	65	0.600735
bg	0	1.423151e-04	194	34660	1109120	65	0.599726
bg	0	1.408910e-04	195	34825	1114400	66	0.598714
bg	0	1.394834e-04	196	34990	1119680	67	0.597699
bg	0	1.380886e-04	197	35155	1124960	67	0.596683
bg	0	1.367084e-04	198	35320	1130240	67	0.595668
bg	0	1.353410e-04	199	35485	1135520	67	0.594652
bg	0	1.339868e-04	200	35650	1140800	67	0.593636
bg	0	1.326470e-04	201	35815	1146080	68	0.592620
bg	0	1.313215e-04	202	35980	1151360	68	0.591604
bg	0	1.300029e-04	203	36146	1156672	68	0.590580
bg	0	1.287012e-04	204	36311	1161952	70	0.589559
bg	0	1.274150e-04	205	36476	1167232	70	0.588527
bg	0	1.261449e-04	206	36641	1172512	70	0.587498
bg	0	1.248847e-04	207	36806	1177792	71	0.586463
bg	0	1.236326e-04	208	36972	1183104	71	0.585423
bg	0	1.223997e-04	209	37137	1188384	72	0.584388
bg	0	1.211729e-04	210	37303	1193696	72	0.583346
bg	0	1.199621e-04	211	37468	1198976	72	0.582311
bg	0	1.187601e-04	212	37634	1204288	72	0.581270
bg	0	1.175759e-04	213	37799	1209568	72	0.580235
bg	0	1.163976e-04	214	37965	1214880	72	0.579198
bg	0	1.152371e-04	215	38130	1220160	72	0.578165
bg	0	1.140816e-04	216	38296	1225472	74	0.577129
bg	0	1.129427e-04	217	38461	1230752	74	0.576099
bg	0	1.118089e-04	218	38627	1236064	74	0.575066
bg	0	1.106935e-04	219	38792	1241344	74	0.574038
bg	0	1.095888e-04	220	38957	1246624	74	0.573014
bg	0	1.084878e-04	221	39123	1251936	75	0.571977
bg	0	1.074054e-04	222	39288	1257216	75	0.570950
bg	0	1.063320e-04	223	39453	1262496	76	0.569920
bg	0	1.052697e-04	224	39618	1267776	77	0.568889
bg	0	1.042174e-04	225	39783	1273056	77	0.567859
bg	0	1.031711e-04	226	39949	1278368	78	0.566826
bg	0	1.021399e-04	227	40114	1283648	79	0.565798
bg	0	1.011187e-04	228	40279	1288928	80	0.564772
bg	0	1.001064e-04	229	40444	1294208	80	0.563743
bg	0	9.911026e-05	230	40608	1299456	80	0.562720
bg	0	9.811961e-05	231	40773	1304736	80	0.561694
bg	0	9.713295e-05	232	40939	1310048	81	0.560662
bg	0	9.616268e-05	233	41104	1315328	82	0.559640
bg	0	9.520068e-05	234	41269	1320608	82	0.558618
bg	0	9.424932e-05	235	41434	1325888	82	0.557599
bg	0	9.330839e-05	236	41599	1331168	83	0.556581
bg	0	9.237469e-05	237	41764	1336448	83	0.555563
bg	0	9.145132e-05	238	41929	1341728	85	0.554547
bg	0	9.053638e-05	239	42094	1347008	87	0.553523
bg	0	8.963175e-05	240	42259	1352288	87	0.552498
bg	0	8.873629e-05	241	42424	1357568	87	0.551476
bg	0	8.784801e-05	242	42589	1362848	87	0.550454
bg	0	8.696927e-05	243	42754	1368128	88	0.549443
bg	0	8.609961e-05	244	42919	1373408	88	0.548435
bg	0	8.523908e-05	245	43084	1378688	89	0.547424
bg	0	8.438732e-05	246	43249	1383968	89	0.546413
bg	0	8.354459e-05	247	43414	1389248	89	0.545407
bg	0	8.270931e-05	248	43579	1394528	89	0.544401
bg	0	8.187750e-05	249	43745	1399840	89	0.543389
bg	0	8.106326e-05	250	43909	1405088	89	0.542394
bg	0	8.024891e-05	251	44075	1410400	89	0.541391
bg	0	7.944806e-05	252	44240	1415680	89	0.540401
bg	0	7.865427e-05	253	44405	1420960	90	0.539410
bg	0	7.786702e-05	254	44570	1426240	90	0.538426
bg	0	7.708947e-05	255	44735	1431520	90	0.537444
bg	0	7.631861e-05	256	44900	1436800	91	0.536462
bg	0	7.555214e-05	257	45066	1442112	91	0.535476
bg	0	7.479652e-05	258	45231	1447392	92	0.534491
bg	0	7.404878e-05	259	45396	1452672	92	0.533511
bg	0	7.331188e-05	260	45560	1457920	92	0.532536
bg	0	7.257533e-05	261	45726	1463232	93	0.531549
bg	0	7.184947e-05	262	45891	1468512	93	0.530566
bg	0	7.113246e-05	263	46056	1473792	94	0.529590
bg	0	7.042177e-05	264	46221	1479072	94	0.528615
bg	0	6.971829e-05	265	46386	1484352	95	0.527643
bg	0	6.901977e-05	266	46551	1489632	95	0.526673
bg	0	6.832941e-05	267	46716	1494912	95	0.525708
bg	0	6.764752e-05	268	46881	1500192	95	0.524747
bg	0	6.697210e-05	269	47046	1505472	96	0.523789
bg	0	6.630176e-05	270	47211	1510752	97	0.522830
bg	0	6.563854e-05	271	47376	1516032	98	0.521871
bg	0	6.498212e-05	272	47541	1521312	100	0.520927
bg	0	6.433288e-05	273	47706	1526592	101	0.519983
bg	0	6.368941e-05	274	47871	1531872	101	0.519042
bg	0	6.305182e-05	275	48036	1537152	101	0.518104
bg	0	6.242175e-05	276	48201	1542432	101	0.517170
bg	0	6.179746e-05	277	48366	1547712	102	0.516238
bg	0	6.117802e-05	278	48531	1552992	103	0.515307
bg	0	6.056629e-05	279	48696	1558272	103	0.514385
bg	0	5.996036e-05	280	48861	1563552	103	0.513462
bg	0	5.936060e-05	281	49026	1568832	104	0.512542
bg	0	5.876702e-05	282	49191	1574112	104	0.511626
bg	0	5.817865e-05	283	49356	1579392	104	0.510711
bg	0	5.759963e-05	284	49520	1584640	104	0.509805
bg	0	5.702346e-05	285	49685	1589920	105	0.508896
bg	0	5.645048e-05	286	49851	1595232	106	0.507986
bg	0	5.588586e-05	287	50016	1600512	107	0.507083
bg	0	5.532737e-05	288	50181	1605792	107	0.506185
bg	0	5.477419e-05	289	50346	1611072	107	0.505290
bg	0	5.422591e-05	290	50511	1616352	107	0.504398
bg	0	5.368585e-05	291	50675	1621600	108	0.503513
bg	0	5.314855e-05	292	50840	1626880	108	0.502625
bg	0	5.261733e-05	293	51005	1632160	108	0.501745
bg	0	5.209037e-05	294	51170	1637440	109	0.500864
bg	0	5.156862e-05	295	51335	1642720	110	0.499986
bg	0	5.105298e-05	296	51500	1648000	110	0.499111
bg	0	5.054479e-05	297	51664	1653248	112	0.498237
bg	0	5.003668e-05	298	51830	1658560	112	0.497357
bg	0	4.953628e-05	299	51995	1663840	112	0.496488
bg	0	4.904384e-05	300	52159	1669088	113	0.495623
bg	0	4.855339e-05	301	52324	1674368	113	0.494758
bg	0	4.806727e-05	302	52489	1679648	115	0.493890
bg	0	4.758440e-05	303	52654	1684928	115	0.493021
bg	0	4.711098e-05	304	52818	1690176	115	0.492167
bg	0	4.664009e-05	305	52983	1695456	115	0.491313
bg	0	4.617362e-05	306	53148	1700736	115	0.490461
bg	0	4.571144e-05	307	53313	1706016	115	0.489612
bg	0	4.525438e-05	308	53478	1711296	115	0.488768
bg	0	4.480152e-05	309	53643	1716576	116	0.487925
bg	0	4.435344e-05	310	53808	1721856	116	0.487087
bg	0	4.391006e-05	311	53973	1727136	116	0.486249
bg	0	4.347044e-05	312	54138	1732416	116	0.485415
bg	0	4.303608e-05	313	54303	1737696	117	0.484586
bg	0	4.260562e-05	314	54468	1742976	117	0.483758
bg	0	4.217895e-05	315	54633	1748256	117	0.482932
bg	0	4.175745e-05	316	54798	1753536	117	0.482111
bg	0	4.134052e-05	317	54962	1758784	117	0.481283
bg	0	4.092703e-05	318	55127	1764064	117	0.480468
bg	0	4.051760e-05	319	55292	1769344	117	0.479657
bg	0	4.011235e-05	320	55457	1774624	117	0.478849
bg	0	3.971122e-05	321	55622	1779904	117	0.478043
bg	0	3.931414e-05	322	55787	1785184	117	0.477242
bg	0	3.892125e-05	323	55952	1790464	117	0.476443
bg	0	3.853264e-05	324	56117	1795744	117	0.475649
bg	0	3.814518e-05	325	56283	1801056	117	0.474850
bg	0	3.776561e-05	326	56447	1806304	118	0.474061
bg	0	3.738700e-05	327	56612	1811584	118	0.473269
bg	0	3.701242e-05	328	56777	1816864	120	0.472477
bg	0	3.664364e-05	329	56941	1822112	120	0.471688
bg	0	3.627694e-05	330	57106	1827392	120	0.470901
bg	0	3.591360e-05	331	57271	1832672	121	0.470115
bg	0	3.555435e-05	332	57436	1837952	121	0.469333
bg	0	3.519832e-05	333	57601	1843232	122	0.468552
bg	0	3.484634e-05	334	57766	1848512	123	0.467773
bg	0	3.449969e-05	335	57930	1853760	123	0.467000
bg	0	3.415394e-05	336	58095	1859040	123	0.466225
bg	0	3.381229e-05	337	58260	1864320	123	0.465455
bg	0	3.347338e-05	338	58425	1869600	123	0.464687
bg	0	3.314023e-05	339	58589	1874848	124	0.463926
bg	0	3.280822e-05	340	58754	1880128	124	0.463164
bg	0	3.248003e-05	341	58919	1885408	124	0.462407
bg	0	3.215479e-05	342	59084	1890688	124	0.461651
bg	0	3.183259e-05	343	59249	1895968	126	0.460893
bg	0	3.151541e-05	344	59413	1901216	126	0.460142
bg	0	3.119936e-05	345	59578	1906496	126	0.459390
bg	0	3.088876e-05	346	59742	1911744	126	0.458647
bg	0	3.057945e-05	347	59907	1917024	126	0.457903
bg	0	3.027332e-05	348	60072	1922304	126	0.457162
bg	0	2.996998e-05	349	60237	1927584	127	0.456424
bg	0	2.967174e-05	350	60401	1932832	127	0.455694
bg	0	2.937433e-05	351	60566	1938112	127	0.454963
bg	0	2.908043e-05	352	60731	1943392	129	0.454232
bg	0	2.878944e-05	353	60896	1948672	129	0.453505
bg	0	2.850256e-05	354	61060	1953920	131	0.452781
bg	0	2.821734e-05	355	61225	1959200	131	0.452046
bg	0	2.793497e-05	356	61390	1964480	131	0.451315
bg	0	2.765551e-05	357	61555	1969760	131	0.450587
bg	0	2.737876e-05	358	61720	1975040	133	0.449863
bg	0	2.710455e-05	359	61885	1980320	133	0.449139
bg	0	2.683355e-05	360	62050	1985600	133	0.448424
bg	0	2.656511e-05	361	62215	1990880	133	0.447710
bg	0	2.630071e-05	362	62379	1996128	133	0.447003
bg	0	2.603699e-05	363	62544	2001408	133	0.446296
bg	0	2.577598e-05	364	62709	2006688	134	0.445595
bg	0	2.551946e-05	365	62873	2011936	134	0.444901
bg	0	2.526405e-05	366	63038	2017216	134	0.444205
bg	0	2.501095e-05	367	63203	2022496	134	0.443513
bg	0	2.476026e-05	368	63368	2027776	134	0.442825
bg	0	2.451356e-05	369	63532	2033024	134	0.442144
bg	0	2.426815e-05	370	63697	2038304	135	0.441458
bg	0	2.402497e-05	371	63862	2043584	135	0.440774
bg	0	2.378577e-05	372	64026	2048832	135	0.440099
bg	0	2.354736e-05	373	64191	2054112	136	0.439421
bg	0	2.331164e-05	374	64356	2059392	136	0.438745
bg	0	2.307800e-05	375	64521	2064672	136	0.438074
bg	0	2.284762e-05	376	64685	2069920	136	0.437406
bg	0	2.262006e-05	377	64849	2075168	136	0.436743
bg	0	2.239388e-05	378	65013	2080416	136	0.436076
bg	0	2.216934e-05	379	65178	2085696	136	0.435414
bg	0	2.194728e-05	380	65343	2090976	137	0.434757
bg	0	2.172853e-05	381	65507	2096224	137	0.434106
bg	0	2.151054e-05	382	65672	2101504	138	0.433448
bg	0	2.129616e-05	383	65836	2106752	138	0.432800
bg	0	2.108289e-05	384	66001	2112032	139	0.432150
bg	0	2.087154e-05	385	66166	2117312	139	0.431502
bg	0	2.066367e-05	386	66330	2122560	139	0.430861
bg	0	2.045666e-05	387	66495	2127840	139	0.430221
bg	0	2.025145e-05	388	66660	2133120	139	0.429582
bg	0	2.004945e-05	389	66824	2138368	139	0.428950
bg	0	1.984949e-05	390	66988	2143616	142	0.428317
bg	0	1.964994e-05	391	67153	2148896	143	0.427675
bg	0	1.945400e-05	392	67317	2154144	143	0.427046
bg	0	1.925901e-05	393	67482	2159424	143	0.426415
bg	0	1.906731e-05	394	67646	2164672	143	0.425795
bg	0	1.887620e-05	395	67811	2169952	143	0.425172
bg	0	1.868729e-05	396	67976	2175232	143	0.424553
bg	0	1.850097e-05	397	68140	2180480	143	0.423939
bg	0	1.831536e-05	398	68305	2185760	143	0.423324
bg	0	1.813286e-05	399	68469	2191008	145	0.422714
bg	0	1.795110e-05	400	68634	2196288	145	0.422095
bg	0	1.777132e-05	401	68799	2201568	146	0.421480
bg	0	1.759433e-05	402	68963	2206816	146	0.420872
bg	0	1.741809e-05	403	69128	2212096	146	0.420263
bg	0	1.724364e-05	404	69293	2217376	146	0.419656
bg	0	1.707098e-05	405	69458	2222656	146	0.419051
bg	0	1.690098e-05	406	69622	2227904	146	0.418453
bg	0	1.673174e-05	407	69787	2233184	146	0.417855
bg	0	1.656415e-05	408	69952	2238464	146	0.417260
bg	0	1.639821e-05	409	70117	2243744	147	0.416667
bg	0	1.623502e-05	410	70281	2248992	148	0.416079
bg	0	1.607236e-05	411	70446	2254272	148	0.415492
bg	0	1.591136e-05	412	70611	2259552	149	0.414906
bg	0	1.575272e-05	413	70775	2264800	150	0.414325
bg	0	1.559498e-05	414	70940	2270080	150	0.413743
bg	0	1.543874e-05	415	71105	2275360	150	0.413165
bg	0	1.528491e-05	416	71269	2280608	150	0.412591
bg	0	1.513169e-05	417	71434	2285888	150	0.412019
bg	0	1.498000e-05	418	71599	2291168	150	0.411447
bg	0	1.483088e-05	419	71763	2296416	150	0.410882
bg	0	1.468234e-05	420	71928	2301696	150	0.410319
bg	0	1.453525e-05	421	72093	2306976	151	0.409756
bg	0	1.439044e-05	422	72257	2312224	151	0.409198
bg	0	1.424595e-05	423	72422	2317504	152	0.408638
bg	0	1.410390e-05	424	72586	2322752	153	0.408085
bg	0	1.396267e-05	425	72751	2328032	154	0.407528
bg	0	1.382298e-05	426	72916	2333312	154	0.406974
bg	0	1.368463e-05	427	73081	2338592	155	0.406418
bg	0	1.354839e-05	428	73245	2343840	155	0.405868
bg	0	1.341264e-05	429	73410	2349120	156	0.405315
bg	0	1.327829e-05	430	73575	2354400	156	0.404768
bg	0	1.314553e-05	431	73740	2359680	157	0.404220
bg	0	1.301403e-05	432	73905	2364960	157	0.403676
bg	0	1.288387e-05	433	74070	2370240	157	0.403133
bg	0	1.275487e-05	434	74235	2375520	158	0.402593
bg	0	1.262784e-05	435	74399	2380768	160	0.402061
bg	0	1.250135e-05	436	74564	2386048	160	0.401532
bg	0	1.237601e-05	437	74729	2391328	160	0.401004
bg	0	1.225237e-05	438	74893	2396576	161	0.400474
bg	0	1.213025e-05	439	75055	2401760	162	0.399940
bg	0	1.200862e-05	440	75218	2406976	163	0.399404
bg	0	1.188897e-05	441	75380	2412160	163	0.398877
bg	0	1.176963e-05	442	75543	2417376	163	0.398344
bg	0	1.165223e-05	443	75705	2422560	163	0.397818
bg	0	1.153536e-05	444	75868	2427776	164	0.397293
bg	0	1.142033e-05	445	76030	2432960	165	0.396769
bg	0	1.130573e-05	446	76193	2438176	165	0.396247
bg	0	1.119302e-05	447	76355	2443360	165	0.395727
bg	0	1.108073e-05	448	76518	2448576	165	0.395208
bg	0	1.097004e-05	449	76680	2453760	165	0.394695
bg	0	1.086066e-05	450	76842	2458944	165	0.394184
bg	0	1.075174e-05	451	77005	2464160	165	0.393673
bg	0	1.064454e-05	452	77167	2469344	165	0.393168
bg	0	1.053816e-05	453	77329	2474528	166	0.392662
bg	0	1.043282e-05	454	77491	2479712	166	0.392157
bg	0	1.032815e-05	455	77654	2484928	167	0.391655
bg	0	1.022511e-05	456	77816	2490112	167	0.391157
bg	0	1.012247e-05	457	77979	2495328	167	0.390658
bg	0	1.002160e-05	458	78141	2500512	167	0.390164
bg	0	9.921090e-06	459	78304	2505728	167	0.389670
bg	0	9.822031e-06	460	78466	2510912	167	0.389180
bg	0	9.724001e-06	461	78628	2516096	167	0.388695
bg	0	9.626476e-06	462	78791	2521312	167	0.388209
bg	0	9.530427e-06	463	78953	2526496	167	0.387728
bg	0	9.434915e-06	464	79116	2531712	167	0.387244
bg	0	9.340785e-06	465	79278	2536896	167	0.386769
bg	0	9.247459e-06	466	79440	2542080	167	0.386291
bg	0	9.154651e-06	467	79603	2547296	168	0.385817
bg	0	9.063253e-06	468	79765	2552480	168	0.385348
bg	0	8.972897e-06	469	79927	2557664	169	0.384885
bg	0	8.882863e-06	470	80090	2562880	170	0.384421
bg	0	8.794232e-06	471	80252	2568064	170	0.383961
bg	0	8.705933e-06	472	80415	2573280	171	0.383500
bg	0	8.619126e-06	473	80577	2578464	172	0.383045
bg	0	8.533146e-06	474	80739	2583648	173	0.382590
bg	0	8.447515e-06	475	80902	2588864	173	0.382134
bg	0	8.363138e-06	476	81064	2594048	173	0.381683
bg	0	8.279221e-06	477	81227	2599264	175	0.381229
bg	0	8.196580e-06	478	81389	2604448	176	0.380776
bg	0	8.114918e-06	479	81551	2609632	176	0.380327
bg	0	8.033507e-06	480	81714	2614848	176	0.379876
bg	0	7.953286e-06	481	81876	2620032	177	0.379431
bg	0	7.873649e-06	482	82039	2625248	177	0.378985
bg	0	7.795163e-06	483	82201	2630432	177	0.378545
bg	0	7.716925e-06	484	82364	2635648	178	0.378101
bg	0	7.639978e-06	485	82526	2640832	179	0.377660
bg	0	7.563236e-06	486	82689	2646048	179	0.377223
bg	0	7.487765e-06	487	82851	2651232	179	0.376788
bg	0	7.413037e-06	488	83013	2656416	180	0.376352
bg	0	7.338773e-06	489	83176	2661632	181	0.375920
bg	0	7.265573e-06	490	83338	2666816	182	0.375486
bg	0	7.192723e-06	491	83501	2672032	182	0.375053
bg	0	7.121012e-06	492	83663	2677216	182	0.374625
bg	0	7.049546e-06	493	83826	2682432	182	0.374193
bg	0	6.979256e-06	494	83988	2687616	182	0.373768
bg	0	6.909301e-06	495	84151	2692832	182	0.373342
bg	0	6.840354e-06	496	84313	2698016	183	0.372916
bg	0	6.771764e-06	497	84476	2703232	184	0.372495
bg	0	6.704165e-06	498	84638	2708416	184	0.372078
bg	0	6.636886e-06	499	84801	2713632	184	0.371659
bg	0	6.570836e-06	500	84963	2718816	184	0.371246
bg	0	6.504784e-06	501	85126	2724032	185	0.370826
bg	0	6.439914e-06	502	85288	2729216	186	0.370414
bg	0	6.375470e-06	503	85450	2734400	186	0.369997
bg	0	6.311755e-06	504	85612	2739584	187	0.369585
bg	0	6.248533e-06	505	85774	2744768	187	0.369176
bg	0	6.186352e-06	506	85935	2749920	189	0.368762
bg	0	6.124379e-06	507	86097	2755104	189	0.368355
bg	0	6.063044e-06	508	86259	2760288	189	0.367950
bg	0	6.002261e-06	509	86421	2765472	189	0.367540
bg	0	5.942494e-06	510	86582	2770624	189	0.367143
bg	0	5.882976e-06	511	86744	2775808	189	0.366737
bg	0	5.824329e-06	512	86905	2780960	190	0.366338
bg	0	5.765960e-06	513	87067	2786144	190	0.365943
bg	0	5.708227e-06	514	87229	2791328	191	0.365542
bg	0	5.651343e-06	515	87390	2796480	191	0.365149
bg	0	5.594737e-06	516	87552	2801664	192	0.364751
bg	0	5.538693e-06	517	87714	2806848	192	0.364358
bg	0	5.483238e-06	518	87876	2812032	192	0.363969
bg	0	5.428628e-06	519	88037	2817184	192	0.363581
bg	0	5.374319e-06	520	88199	2822368	192	0.363194
bg	0	5.320532e-06	521	88361	2827552	193	0.362808
bg	0	5.267157e-06	522	88523	2832736	193	0.362424
bg	0	5.214667e-06	523	88684	2837888	193	0.362037
bg	0	5.162410e-06	524	88846	2843072	193	0.361654
bg	0	5.110722e-06	525	89008	2848256	194	0.361275
bg	0	5.059787e-06	526	89169	2853408	194	0.360896
bg	0	5.009099e-06	527	89331	2858592	194	0.360519
bg	0	4.958950e-06	528	89493	2863776	194	0.360142
bg	0	4.909541e-06	529	89654	2868928	194	0.359771
bg	0	4.860419e-06	530	89816	2874112	194	0.359395
bg	0	4.811743e-06	531	89978	2879296	195	0.359023
bg	0	4.763581e-06	532	90140	2884480	197	0.358649
bg	0	4.715901e-06	533	90302	2889664	197	0.358279
bg	0	4.668955e-06	534	90463	2894816	197	0.357911
bg	0	4.622144e-06	535	90625	2900000	197	0.357541
bg	0	4.575866e-06	536	90787	2905184	198	0.357172
bg	0	4.530291e-06	537	90948	2910336	200	0.356806
bg	0	4.484922e-06	538	91110	2915520	200	0.356440
bg	0	4.439884e-06	539	91272	2920704	200	0.356075
bg	0	4.395622e-06	540	91433	2925856	200	0.355713
bg	0	4.351678e-06	541	91595	2931040	200	0.355353
bg	0	4.308170e-06	542	91757	2936224	201	0.354990
bg	0	4.265081e-06	543	91919	2941408	201	0.354632
bg	0	4.222346e-06	544	92081	2946592	201	0.354274
bg	0	4.180172e-06	545	92243	2951776	201	0.353922
bg	0	4.138375e-06	546	92405	2956960	201	0.353568
bg	0	4.096942e-06	547	92567	2962144	202	0.353213
bg	0	4.056033e-06	548	92729	2967328	202	0.352859
bg	0	4.015484e-06	549	92891	2972512	203	0.352514
bg	0	3.975323e-06	550	93053	2977696	204	0.352165
bg	0	3.935585e-06	551	93215	2982880	204	0.351826
bg	0	3.896200e-06	552	93377	2988064	204	0.351487
bg	0	3.857220e-06	553	93539	2993248	205	0.351148
bg	0	3.818651e-06	554	93701	2998432	206	0.350803
bg	0	3.780454e-06	555	93863	3003616	207	0.350468
bg	0	3.742714e-06	556	94025	3008800	207	0.350131
bg	0	3.705286e-06	557	94187	3013984	208	0.349793
bg	0	3.668240e-06	558	94349	3019168	208	0.349457
bg	0	3.631497e-06	559	94511	3024352	208	0.349120
bg	0	3.595193e-06	560	94673	3029536	208	0.348791
bg	0	3.559247e-06	561	94835	3034720	210	0.348456
bg	0	3.523690e-06	562	94997	3039904	211	0.348126
bg	0	3.488480e-06	563	95159	3045088	211	0.347797
bg	0	3.453572e-06	564	95321	3050272	211	0.347466
bg	0	3.418995e-06	565	95483	3055456	211	0.347137
bg	0	3.384834e-06	566	95645	3060640	212	0.346808
bg	0	3.351001e-06	567	95807	3065824	212	0.346485
bg	0	3.317462e-06	568	95969	3071008	213	0.346155
bg	0	3.284270e-06	569	96131	3076192	214	0.345829
bg	0	3.251436e-06	570	96293	3081376	215	0.345503
bg	0	3.218890e-06	571	96455	3086560	216	0.345176
bg	0	3.186682e-06	572	96617	3091744	216	0.344848
bg	0	3.154787e-06	573	96779	3096928	218	0.344524
bg	0	3.123272e-06	574	96941	3102112	218	0.344201
bg	0	3.092029e-06	575	97103	3107296	218	0.343877
bg	0	3.061121e-06	576	97265	3112480	218	0.343554
bg	0	3.030513e-06	577	97427	3117664	218	0.343230
bg	0	3.000196e-06	578	97589	3122848	218	0.342915
bg	0	2.970183e-06	579	97751	3128032	219	0.342594
bg	0	2.940536e-06	580	97913	3133216	220	0.342277
bg	0	2.911166e-06	581	98075	3138400	221	0.341963
bg	0	2.882075e-06	582	98237	3143584	221	0.341650
bg	0	2.853265e-06	583	98399	3148768	221	0.341335
bg	0	2.824707e-06	584	98561	3153952	222	0.341021
bg	0	2.796487e-06	585	98723	3159136	224	0.340711
bg	0	2.768512e-06	586	98885	3164320	225	0.340401
bg	0	2.740686e-06	587	99048	3169536	226	0.340085
bg	0	2.713333e-06	588	99210	3174720	226	0.339779
bg	0	2.686240e-06	589	99372	3179904	226	0.339468
bg	0	2.659423e-06	590	99534	3185088	226	0.339164
bg	0	2.632815e-06	591	99696	3190272	227	0.338855
bg	0	2.606397e-06	592	99859	3195488	227	0.338550
bg	0	2.580366e-06	593	100021	3200672	228	0.338248
bg	0	2.554585e-06	594	100183	3205856	228	0.337947
bg	0	2.529040e-06	595	100345	3211040	229	0.337640
bg	0	2.503731e-06	596	100507	3216224	230	0.337338
bg	0	2.478690e-06	597	100669	3221408	230	0.337039
bg	0	2.453915e-06	598	100831	3226592	231	0.336739
bg	0	2.429394e-06	599	100993	3231776	231	0.336442
bg	0	2.405112e-06	600	101155	3236960	231	0.336142
bg	0	2.381067e-06	601	101317	3242144	231	0.335842
bg	0	2.357246e-06	602	101479	3247328	232	0.335548
bg	0	2.333697e-06	603	101641	3252512	233	0.335256
bg	0	2.310373e-06	604	101803	3257696	233	0.334961
bg	0	2.287148e-06	605	101966	3262912	233	0.334670
bg	0	2.264303e-06	606	102128	3268096	233	0.334383
bg	0	2.241662e-06	607	102290	3273280	233	0.334095
bg	0	2.219347e-06	608	102451	3278432	234	0.333809
bg	0	2.197031e-06	609	102614	3283648	235	0.333520
bg	0	2.175103e-06	610	102776	3288832	236	0.333235
bg	0	2.153383e-06	611	102938	3294016	236	0.332953
bg	0	2.131863e-06	612	103100	3299200	236	0.332671
bg	0	2.110453e-06	613	103263	3304416	236	0.332388
bg	0	2.089363e-06	614	103425	3309600	236	0.332104
bg	0	2.068492e-06	615	103587	3314784	236	0.331824
bg	0	2.047838e-06	616	103749	3319968	236	0.331549
bg	0	2.027357e-06	617	103911	3325152	236	0.331269
bg	0	2.007098e-06	618	104073	3330336	236	0.330990
bg	0	1.987051e-06	619	104235	3335520	236	0.330719
bg	0	1.967160e-06	620	104397	3340704	236	0.330444
bg	0	1.947486e-06	621	104559	3345888	236	0.330169
bg	0	1.928017e-06	622	104721	3351072	237	0.329900
bg	0	1.908750e-06	623	104883	3356256	238	0.329626
bg	0	1.889667e-06	624	105045	3361440	239	0.329352
bg	0	1.870678e-06	625	105208	3366656	239	0.329084
bg	0	1.852003e-06	626	105370	3371840	240	0.328812
bg	0	1.833493e-06	627	105532	3377024	240	0.328545
bg	0	1.815179e-06	628	105694	3382208	240	0.328274
bg	0	1.797034e-06	629	105856	3387392	240	0.328009
bg	0	1.779065e-06	630	106018	3392576	241	0.327744
bg	0	1.761295e-06	631	106180	3397760	242	0.327480
bg	0	1.743648e-06	632	106342	3402944	242	0.327211
bg	0	1.726201e-06	633	106504	3408128	243	0.326946
bg	0	1.708944e-06	634	106666	3413312	244	0.326686
bg	0	1.691869e-06	635	106828	3418496	244	0.326425
bg	0	1.674959e-06	636	106990	3423680	244	0.326166
bg	0	1.658227e-06	637	107152	3428864	244	0.325903
bg	0	1.641649e-06	638	107314	3434048	244	0.325645
bg	0	1.625140e-06	639	107477	3439264	244	0.325383
bg	0	1.608982e-06	640	107638	3444416	244	0.325130
bg	0	1.592797e-06	641	107801	3449632	244	0.324872
bg	0	1.576946e-06	642	107962	3454784	244	0.324615
bg	0	1.561190e-06	643	108124	3459968	244	0.324364
bg	0	1.545570e-06	644	108286	3465152	245	0.324112
bg	0	1.530102e-06	645	108448	3470336	245	0.323858
bg	0	1.514795e-06	646	108610	3475520	246	0.323606
bg	0	1.499659e-06	647	108772	3480704	246	0.323353
bg	0	1.484674e-06	648	108934	3485888	247	0.323105
bg	0	1.469819e-06	649	109096	3491072	247	0.322853
bg	0	1.455123e-06	650	109258	3496256	247	0.322604
bg	0	1.440496e-06	651	109421	3501472	247	0.322352
bg	0	1.426095e-06	652	109583	3506656	247	0.322107
bg	0	1.411843e-06	653	109745	3511840	247	0.321861
bg	0	1.397735e-06	654	109907	3517024	247	0.321616
bg	0	1.383765e-06	655	110069	3522208	247	0.321372
bg	0	1.369938e-06	656	110231	3527392	247	0.321131
bg	0	1.356220e-06	657	110393	3532576	249	0.320879
bg	0	1.342639e-06	658	110555	3537760	250	0.320637
bg	0	1.329213e-06	659	110717	3542944	250	0.320395
bg	0	1.315930e-06	660	110879	3548128	250	0.320152
bg	0	1.302791e-06	661	111041	3553312	250	0.319915
bg	0	1.289761e-06	662	111203	3558496	250	0.319672
bg	0	1.276882e-06	663	111365	3563680	250	0.319435
bg	0	1.264115e-06	664	111527	3568864	250	0.319194
bg	0	1.251484e-06	665	111689	3574048	251	0.318957
bg	0	1.238972e-06	666	111851	3579232	253	0.318720
bg	0	1.226573e-06	667	112013	3584416	253	0.318480
bg	0	1.214302e-06	668	112175	3589600	253	0.318240
bg	0	1.202168e-06	669	112337	3594784	253	0.318007
bg	0	1.190148e-06	670	112499	3599968	253	0.317773
bg	0	1.178196e-06	671	112662	3605184	254	0.317537
bg	0	1.166421e-06	672	112824	3610368	255	0.317302
bg	0	1.154816e-06	673	112983	3615456	256	0.317057
bg	0	1.143232e-06	674	113142	3620544	257	0.316808
bg	0	1.131825e-06	675	113300	3625600	258	0.316561
bg	0	1.120488e-06	676	113459	3630688	260	0.316311
bg	0	1.109250e-06	677	113618	3635776	261	0.316064
bg	0	1.098202e-06	678	113776	3640832	262	0.315816
bg	0	1.087190e-06	679	113935	3645920	263	0.315567
bg	0	1.076358e-06	680	114093	3650976	263	0.315323
bg	0	1.065537e-06	681	114252	3656064	264	0.315077
bg	0	1.054895e-06	682	114410	3661120	266	0.314834
bg	0	1.044341e-06	683	114569	3666208	266	0.314593
bg	0	1.033929e-06	684	114727	3671264	267	0.314346
bg	0	1.023564e-06	685	114886	3676352	267	0.314104
bg	0	1.013358e-06	686	115044	3681408	268	0.313864
bg	0	1.003215e-06	687	115203	3686496	269	0.313621
bg	0	9.932086e-07	688	115361	3691552	270	0.313382
bg	0	9.832219e-07	689	115520	3696640	270	0.313135
bg	0	9.734167e-07	690	115678	3701696	270	0.312897
bg	0	9.636770e-07	691	115837	3706784	270	0.312656
bg	0	9.540432e-07	692	115995	3711840	271	0.312421
bg	0	9.445035e-07	693	116153	3716896	271	0.312182
bg	0	9.350750e-07	694	116311	3721952	273	0.311948
bg	0	9.257358e-07	695	116469	3727008	273	0.311708
bg	0	9.164550e-07	696	116628	3732096	273	0.311472
bg	0	9.073069e-07	697	116786	3737152	273	0.311239
bg	0	8.982229e-07	698	116945	3742240	273	0.311004
bg	0	8.892074e-07	699	117104	3747328	273	0.310772
bg	0	8.803198e-07	700	117262	3752384	275	0.310529
bg	0	8.715497e-07	701	117420	3757440	275	0.310298
bg	0	8.628110e-07	702	117579	3762528	276	0.310067
bg	0	8.542145e-07	703	117737	3767584	276	0.309838
bg	0	8.456520e-07	704	117896	3772672	277	0.309609
bg	0	8.372090e-07	705	118054	3777728	277	0.309381
bg	0	8.287988e-07	706	118213	3782816	277	0.309149
bg	0	8.205389e-07	707	118371	3787872	278	0.308920
bg	0	8.123179e-07	708	118530	3792960	278	0.308691
bg	0	8.042008e-07	709	118688	3798016	279	0.308459
bg	0	7.961518e-07	710	118847	3803104	279	0.308231
bg	0	7.882043e-07	711	119005	3808160	279	0.308008
bg	0	7.803432e-07	712	119163	3813216	280	0.307780
bg	0	7.725197e-07	713	119322	3818304	280	0.307555
bg	0	7.647729e-07	714	119481	3823392	281	0.307326
bg	0	7.571301e-07	715	119639	3828448	281	0.307102
bg	0	7.495767e-07	716	119797	3833504	281	0.306878
bg	0	7.420702e-07	717	119956	3838592	281	0.306655
bg	0	7.346527e-07	718	120114	3843648	281	0.306431
bg	0	7.273290e-07	719	120272	3848704	282	0.306213
bg	0	7.200555e-07	720	120430	3853760	283	0.305985
bg	0	7.128201e-07	721	120589	3858848	283	0.305761
bg	0	7.057061e-07	722	120747	3863904	283	0.305544
bg	0	6.986682e-07	723	120905	3868960	283	0.305320
bg	0	6.916473e-07	724	121064	3874048	283	0.305098
bg	0	6.847477e-07	725	121222	3879104	283	0.304880
bg	0	6.778805e-07	726	121381	3884192	285	0.304662
bg	0	6.711048e-07	727	121539	3889248	286	0.304444
bg	0	6.644136e-07	728	121697	3894304	286	0.304225
bg	0	6.577458e-07	729	121856	3899392	286	0.304008
bg	0	6.511719e-07	730	122014	3904448	287	0.303787
bg	0	6.446857e-07	731	122172	3909504	289	0.303570
bg	0	6.382356e-07	732	122330	3914560	289	0.303349
bg	0	6.318377e-07	733	122489	3919648	289	0.303135
bg	0	6.255347e-07	734	122647	3924704	289	0.302919
bg	0	6.192558e-07	735	122806	3929792	289	0.302703
bg	0	6.130761e-07	736	122964	3934848	290	0.302494
bg	0	6.069685e-07	737	123122	3939904	291	0.302279
bg	0	6.008816e-07	738	123281	3944992	291	0.302066
bg	0	5.948592e-07	739	123440	3950080	291	0.301857
bg	0	5.889153e-07	740	123598	3955136	294	0.301649
bg	0	5.830271e-07	741	123756	3960192	294	0.301434
bg	0	5.772028e-07	742	123914	3965248	297	0.301218
bg	0	5.714342e-07	743	124072	3970304	298	0.301013
bg	0	5.657324e-07	744	124230	3975360	299	0.300806
bg	0	5.600640e-07	745	124389	3980448	299	0.300600
bg	0	5.544516e-07	746	124548	3985536	299	0.300396
bg	0	5.489302e-07	747	124706	3990592	300	0.300187
bg	0	5.434207e-07	748	124865	3995680	300	0.299984
bg	0	5.379833e-07	749	125024	4000768	302	0.299781
bg	0	5.325936e-07	750	125183	4005856	302	0.299579
bg	0	5.272928e-07	751	125341	4010912	302	0.299373
bg	0	5.220072e-07	752	125500	4016000	303	0.299174
bg	0	5.167946e-07	753	125658	4021056	304	0.298969
bg	0	5.116085e-07	754	125817	4026144	304	0.298772
bg	0	5.064982e-07	755	125975	4031200	304	0.298567
bg	0	5.014481e-07	756	126133	4036256	305	0.298365
bg	0	4.964142e-07	757	126292	4041344	305	0.298166
bg	0	4.914663e-07	758	126450	4046400	305	0.297970
bg	0	4.865454e-07	759	126609	4051488	305	0.297772
bg	0	4.816875e-07	760	126767	4056544	307	0.297570
bg	0	4.768566e-07	761	126926	4061632	307	0.297372
bg	0	4.721058e-07	762	127084	4066688	307	0.297178
bg	0	4.673786e-07	763	127243	4071776	307	0.296979
bg	0	4.626986e-07	764	127402	4076864	309	0.296784
bg	0	4.580828e-07	765	127560	4081920	310	0.296589
bg	0	4.534939e-07	766	127719	4087008	311	0.296391
bg	0	4.489562e-07	767	127878	4092096	311	0.296195
bg	0	4.444823e-07	768	128036	4097152	312	0.295997
bg	0	4.400351e-07	769	128195	4102240	314	0.295798
bg	0	4.356163e-07	770	128354	4107328	314	0.295598
bg	0	4.312781e-07	771	128512	4112384	314	0.295399
bg	0	4.269554e-07	772	128671	4117472	314	0.295208
bg	0	4.226829e-07	773	128830	4122560	314	0.295015
bg	0	4.184509e-07	774	128989	4127648	314	0.294820
bg	0	4.142647e-07	775	129148	4132736	314	0.294626
bg	0	4.101388e-07	776	129306	4137792	316	0.294430
bg	0	4.060340e-07	777	129465	4142880	316	0.294237
bg	0	4.019808e-07	778	129623	4147936	316	0.294047
bg	0	3.979473e-07	779	129782	4153024	317	0.293851
bg	0	3.939837e-07	780	129940	4158080	317	0.293660
bg	0	3.900353e-07	781	130099	4163168	319	0.293465
bg	0	3.861259e-07	782	130258	4168256	319	0.293270
bg	0	3.822653e-07	783	130417	4173344	320	0.293078
bg	0	3.784574e-07	784	130575	4178400	320	0.292888
bg	0	3.746646e-07	785	130734	4183488	321	0.292693
bg	0	3.709075e-07	786	130893	4188576	322	0.292500
bg	0	3.671964e-07	787	131052	4193664	322	0.292310
bg	0	3.635299e-07	788	131210	4198720	322	0.292123
bg	0	3.599051e-07	789	131368	4203776	323	0.291928
bg	0	3.562990e-07	790	131527	4208864	324	0.291743
bg	0	3.527357e-07	791	131685	4213920	324	0.291550
bg	0	3.492153e-07	792	131843	4218976	325	0.291366
bg	0	3.457167e-07	793	132002	4224064	325	0.291178
bg	0	3.422538e-07	794	132161	4229152	326	0.290986
bg	0	3.388433e-07	795	132319	4234208	326	0.290797
bg	0	3.354620e-07	796	132477	4239264	326	0.290617
bg	0	3.320910e-07	797	132636	4244352	327	0.290427
bg	0	3.287782e-07	798	132794	4249408	330	0.290237
bg	0	3.254854e-07	799	132953	4254496	330	0.290056
bg	0	3.222228e-07	800	133112	4259584	330	0.289876
bg	0	3.190084e-07	801	133270	4264640	330	0.289691
bg	0	3.158131e-07	802	133429	4269728	330	0.289499
bg	0	3.126654e-07	803	133587	4274784	330	0.289321
bg	0	3.095362e-07	804	133746	4279872	330	0.289141
bg	0	3.064358e-07	805	133905	4284960	330	0.288960
bg	0	3.033681e-07	806	134064	4290048	331	0.288771
bg	0	3.003480e-07	807	134222	4295104	331	0.288591
bg	0	2.973291e-07	808	134381	4300192	331	0.288412
bg	0	2.943661e-07	809	134539	4305248	332	0.288232
bg	0	2.914301e-07	810	134697	4310304	333	0.288052
bg	0	2.885113e-07	811	134856	4315392	333	0.287878
bg	0	2.856172e-07	812	135015	4320480	334	0.287701
bg	0	2.827740e-07	813	135173	4325536	334	0.287524
bg	0	2.799376e-07	814	135332	4330624	335	0.287339
bg	0	2.771342e-07	815	135491	4335712	339	0.287165
bg	0	2.743687e-07	816	135649	4340768	340	0.286988
bg	0	2.716168e-07	817	135808	4345856	340	0.286813
bg	0	2.688993e-07	818	135967	4350944	341	0.286633
bg	0	2.662139e-07	819	136126	4356032	342	0.286453
bg	0	2.635533e-07	820	136285	4361120	343	0.286279
bg	0	2.609231e-07	821	136443	4366176	343	0.286100
bg	0	2.583106e-07	822	136602	4371264	343	0.285925
bg	0	2.557352e-07	823	136761	4376352	343	0.285753
bg	0	2.531720e-07	824	136920	4381440	344	0.285580
bg	0	2.506419e-07	825	137079	4386528	345	0.285401
bg	0	2.481330e-07	826	137238	4391616	346	0.285225
bg	0	2.456440e-07	827	137397	4396704	346	0.285053
bg	0	2.431986e-07	828	137555	4401760	347	0.284886
bg	0	2.407622e-07	829	137714	4406848	348	0.284708
bg	0	2.383481e-07	830	137873	4411936	349	0.284531
bg	0	2.359713e-07	831	138032	4417024	349	0.284364
bg	0	2.336147e-07	832	138191	4422112	349	0.284188
bg	0	2.312814e-07	833	138350	4427200	349	0.284016
bg	0	2.289575e-07	834	138510	4432320	349	0.283848
bg	0	2.266666e-07	835	138669	4437408	349	0.283676
bg	0	2.244056e-07	836	138828	4442496	350	0.283506
bg	0	2.221676e-07	837	138987	4447584	351	0.283331
bg	0	2.199361e-07	838	139147	4452704	351	0.283164
bg	0	2.177429e-07	839	139305	4457760	351	0.282991
bg	0	2.155707e-07	840	139463	4462816	351	0.282824
bg	0	2.134128e-07	841	139622	4467904	351	0.282655
bg	0	2.112692e-07	842	139782	4473024	351	0.282488
bg	0	2.091574e-07	843	139941	4478112	351	0.282320
bg	0	2.070688e-07	844	140100	4483200	352	0.282155
bg	0	2.049981e-07	845	140259	4488288	352	0.281986
bg	0	2.029534e-07	846	140418	4493376	353	0.281820
bg	0	2.009142e-07	847	140578	4498496	353	0.281643
bg	0	1.989128e-07	848	140737	4503584	354	0.281481
bg	0	1.969280e-07	849	140896	4508672	354	0.281312
bg	0	1.949542e-07	850	141055	4513760	355	0.281150
bg	0	1.930079e-07	851	141214	4518848	355	0.280988
bg	0	1.910722e-07	852	141373	4523936	356	0.280826
bg	0	1.891622e-07	853	141532	4529024	357	0.280661
bg	0	1.872653e-07	854	141691	4534112	357	0.280488
bg	0	1.853935e-07	855	141850	4539200	357	0.280332
bg	0	1.835443e-07	856	142009	4544288	357	0.280176
bg	0	1.817084e-07	857	142168	4549376	357	0.280014
bg	0	1.798896e-07	858	142327	4554464	357	0.279850
bg	0	1.780939e-07	859	142486	4559552	357	0.279680
bg	0	1.763067e-07	860	142646	4564672	358	0.279524
bg	0	1.745523e-07	861	142805	4569760	359	0.279359
bg	0	1.728007e-07	862	142965	4574880	359	0.279199
bg	0	1.710753e-07	863	143124	4579968	359	0.279041
bg	0	1.693614e-07	864	143283	4585056	359	0.278871
bg	0	1.676656e-07	865	143443	4590176	359	0.278715
bg	0	1.659960e-07	866	143602	4595264	359	0.278559
bg	0	1.643377e-07	867	143761	4600352	360	0.278403
bg	0	1.626940e-07	868	143920	4605440	360	0.278243
bg	0	1.610588e-07	869	144080	4610560	360	0.278082
bg	0	1.594569e-07	870	144239	4615648	361	0.277927
bg	0	1.578578e-07	871	144399	4620768	361	0.277762
bg	0	1.562819e-07	872	144558	4625856	361	0.277608
bg	0	1.547183e-07	873	144718	4630976	361	0.277452
bg	0	1.531693e-07	874	144877	4636064	362	0.277290
bg	0	1.516402e-07	875	145036	4641152	362	0.277135
bg	0	1.501201e-07	876	145196	4646272	364	0.276974
bg	0	1.486248e-07	877	145355	4651360	364	0.276825
bg	0	1.471321e-07	878	145515	4656480	364	0.276669
bg	0	1.456640e-07	879	145674	4661568	364	0.276506
bg	0	1.442078e-07	880	145833	4666656	364	0.276359
bg	0	1.427683e-07	881	145992	4671744	365	0.276209
bg	0	1.413361e-07	882	146152	4676864	365	0.276048
bg	0	1.399256e-07	883	146312	4681984	366	0.275898
bg	0	1.385234e-07	884	146472	4687104	366	0.275742
bg	0	1.371367e-07	885	146631	4692192	366	0.275586
bg	0	1.357667e-07	886	146790	4697280	366	0.275436
bg	0	1.344128e-07	887	146949	4702368	366	0.275285
bg	0	1.330676e-07	888	147108	4707456	368	0.275134
bg	0	1.317372e-07	889	147267	4712544	368	0.274980
bg	0	1.304162e-07	890	147427	4717664	369	0.274829
bg	0	1.291144e-07	891	147586	4722752	369	0.274679
bg	0	1.278197e-07	892	147746	4727872	369	0.274529
bg	0	1.265430e-07	893	147905	4732960	370	0.274378
bg	0	1.252784e-07	894	148064	4738048	371	0.274227
bg	0	1.240299e-07	895	148223	4743136	371	0.274082
bg	0	1.227851e-07	896	148384	4748288	372	0.273925
bg	0	1.215611e-07	897	148542	4753344	372	0.273774
bg	0	1.203426e-07	898	148702	4758464	373	0.273626
bg	0	1.191363e-07	899	148862	4763584	374	0.273482
bg	0	1.179482e-07	900	149021	4768672	375	0.273329
bg	0	1.167667e-07	901	149180	4773760	378	0.273176
bg	0	1.155985e-07	902	149340	4778880	378	0.273031
bg	0	1.144462e-07	903	149499	4783968	379	0.272887
bg	0	1.132977e-07	904	149659	4789088	380	0.272737
bg	0	1.121663e-07	905	149818	4794176	380	0.272589
bg	0	1.110443e-07	906	149977	4799264	381	0.272446
bg	0	1.099358e-07	907	150136	4804352	381	0.272297
bg	0	1.088373e-07	908	150296	4809472	381	0.272143
bg	0	1.077457e-07	909	150456	4814592	381	0.271997
bg	0	1.066690e-07	910	150615	4819680	381	0.271849
bg	0	1.056021e-07	911	150774	4824768	381	0.271705
bg	0	1.045475e-07	912	150933	4829856	382	0.271559
bg	0	1.035020e-07	913	151092	4834944	382	0.271418
bg	0	1.024643e-07	914	151252	4840064	382	0.271273
bg	0	1.014419e-07	915	151411	4845152	382	0.271130
bg	0	1.004247e-07	916	151570	4850240	383	0.270983
bg	0	9.942422e-08	917	151729	4855328	384	0.270835
bg	0	9.843020e-08	918	151889	4860448	385	0.270692
bg	0	9.744470e-08	919	152049	4865568	387	0.270549
bg	0	9.646963e-08	920	152208	4870656	388	0.270403
bg	0	9.550502e-08	921	152368	4875776	389	0.270260
bg	0	9.455310e-08	922	152527	4880864	390	0.270117
bg	0	9.360497e-08	923	152687	4885984	390	0.269961
bg	0	9.267088e-08	924	152846	4891072	391	0.269821
bg	0	9.174366e-08	925	153005	4896160	391	0.269683
bg	0	9.082463e-08	926	153165	4901280	391	0.269532
bg	0	8.991756e-08	927	153324	4906368	391	0.269388
bg	0	8.901839e-08	928	153483	4911456	391	0.269251
bg	0	8.812953e-08	929	153642	4916544	391	0.269117
bg	0	8.724488e-08	930	153802	4921664	391	0.268973
bg	0	8.637420e-08	931	153961	4926752	391	0.268834
bg	0	8.550772e-08	932	154121	4931872	391	0.268694
bg	0	8.465623e-08	933	154280	4936960	391	0.268560
bg	0	8.380710e-08	934	154440	4942080	391	0.268417
bg	0	8.296765e-08	935	154600	4947200	391	0.268267
bg	0	8.214085e-08	936	154759	4952288	391	0.268131
bg	0	8.131700e-08	937	154919	4957408	393	0.267997
bg	0	8.050691e-08	938	155077	4962464	395	0.267853
bg	0	7.969961e-08	939	155237	4967584	396	0.267712
bg	0	7.890600e-08	940	155395	4972640	398	0.267563
bg	0	7.811626e-08	941	155555	4977760	400	0.267422
bg	0	7.733132e-08	942	155715	4982880	403	0.267278
bg	0	7.655882e-08	943	155874	4987968	407	0.267130
bg	0	7.579513e-08	944	156033	4993056	408	0.266986
bg	0	7.503799e-08	945	156192	4998144	408	0.266851
bg	0	7.428639e-08	946	156352	5003264	409	0.266706
bg	0	7.354326e-08	947	156511	5008352	409	0.266571
bg	0	7.280951e-08	948	156670	5013440	410	0.266435
bg	0	7.207920e-08	949	156831	5018592	410	0.266296
bg	0	7.135808e-08	950	156990	5023680	412	0.266151
bg	0	7.064417e-08	951	157149	5028768	414	0.266014
bg	0	6.993789e-08	952	157308	5033856	416	0.265878
bg	0	6.923874e-08	953	157467	5038944	416	0.265733
bg	0	6.854774e-08	954	157627	5044064	417	0.265586
bg	0	6.785970e-08	955	157787	5049184	419	0.265449
bg	0	6.718457e-08	956	157946	5054272	419	0.265323
bg	0	6.651331e-08	957	158105	5059360	419	0.265174
bg	0	6.584546e-08	958	158265	5064480	421	0.265034
bg	0	6.518769e-08	959	158424	5069568	421	0.264894
bg	0	6.453699e-08	960	158583	5074656	421	0.264762
bg	0	6.389090e-08	961	158743	5079776	421	0.264623
bg	0	6.325119e-08	962	158903	5084896	421	0.264477
bg	0	6.261923e-08	963	159062	5089984	423	0.264344
bg	0	6.199260e-08	964	159222	5095104	424	0.264205
bg	0	6.137374e-08	965	159381	5100192	424	0.264064
bg	0	6.076035e-08	966	159540	5105280	424	0.263927
bg	0	6.015053e-08	967	159700	5110400	424	0.263796
bg	0	5.954956e-08	968	159859	5115488	425	0.263671
bg	0	5.895469e-08	969	160018	5120576	426	0.263526
bg	0	5.836408e-08	970	160178	5125696	428	0.263394
bg	0	5.778263e-08	971	160337	5130784	428	0.263263
bg	0	5.720216e-08	972	160497	5135904	429	0.263123
bg	0	5.663189e-08	973	160655	5140960	432	0.262993
bg	0	5.606446e-08	974	160814	5146048	432	0.262849
bg	0	5.550451e-08	975	160973	5151136	433	0.262719
bg	0	5.495114e-08	976	161132	5156224	434	0.262589
bg	0	5.440070e-08	977	161292	5161344	434	0.262457
bg	0	5.385648e-08	978	161451	5166432	435	0.262328
bg	0	5.331890e-08	979	161611	5171552	435	0.262185
bg	0	5.278428e-08	980	161771	5176672	435	0.262060
bg	0	5.225782e-08	981	161930	5181760	435	0.261937
bg	0	5.173500e-08	982	162089	5186848	436	0.261799
bg	0	5.121633e-08	983	162249	5191968	437	0.261665
bg	0	5.070451e-08	984	162408	5197056	437	0.261537
bg	0	5.019831e-08	985	162567	5202144	439	0.261400
bg	0	4.969572e-08	986	162726	5207232	439	0.261269
bg	0	4.919897e-08	987	162885	5212320	439	0.261141
bg	0	4.870588e-08	988	163045	5217440	439	0.261013
bg	0	4.822021e-08	989	163204	5222528	440	0.260885
bg	0	4.773839e-08	990	163363	5227616	441	0.260759
bg	0	4.726105e-08	991	163522	5232704	441	0.260623
bg	0	4.678696e-08	992	163681	5237792	441	0.260492
bg	0	4.631975e-08	993	163840	5242880	441	0.260363
bg	0	4.585518e-08	994	164000	5248000	442	0.260235
bg	0	4.539623e-08	995	164160	5253120	444	0.260111
bg	0	4.494286e-08	996	164319	5258208	444	0.259979
bg	0	4.449513e-08	997	164478	5263296	444	0.259855
bg	0	4.404900e-08	998	164637	5268384	444	0.259726
bg	0	4.360787e-08	999	164796	5273472	444	0.259600
bg	0	4.317382e-08	1000	164955	5278560	444	0.259476
bg	1	1.000000e-03	0	1	32	1	0.693147
bg	1	9.902604e-04	1	13	416	1	0.693147
bg	1	9.808940e-04	2	22	704	1	0.693147
bg	1	9.709280e-04	3	32	1024	1	0.693147
bg	1	9.614325e-04	4	42	1344	1	0.693147
bg	1	9.512063e-04	5	53	1696	1	0.693147
bg	1	9.421474e-04	6	63	2016	1	0.693147
bg	1	9.320954e-04	7	75	2400	1	0.693147
bg	1	9.228199e-04	8	86	2752	1	0.693147
bg	1	9.135382e-04	9	96	3072	1	0.693147
bg	1	9.049759e-04	10	106	3392	1	0.693147
bg	1	8.962144e-04	11	116	3712	1	0.693146
bg	1	8.866455e-04	12	127	4064	1	0.693146
bg	1	8.780323e-04	13	138	4416	1	0.693146
bg	1	8.694858e-04	14	148	4736	1	0.693146
bg	1	8.606625e-04	15	159	5088	1	0.693146
bg	1	8.516966e-04	16	170	5440	1	0.693145
bg	1	8.437471e-04	17	180	5760	1	0.693145
bg	1	8.348978e-04	18	191	6112	1	0.693145
bg	1	8.264097e-04	19	201	6432	1	0.693145
bg	1	8.179351e-04	20	211	6752	1	0.693144
bg	1	8.099873e-04	21	221	7072	1	0.693144
bg	1	8.020199e-04	22	231	7392	1	0.693143
bg	1	7.940299e-04	23	242	7744	1	0.693143
bg	1	7.859677e-04	24	252	8064	1	0.693143
bg	1	7.784872e-04	25	262	8384	1	0.693142
bg	1	7.700564e-04	26	274	8768	2	0.693142
bg	1	7.628873e-04	27	284	9088	2	0.693141
bg	1	7.548883e-04	28	294	9408	2	0.693140
bg	1	7.473097e-04	29	304	9728	2	0.693139
bg	1	7.403113e-04	30	313	10016	2	0.693138
bg	1	7.328540e-04	31	323	10336	2	0.693136
bg	1	7.250632e-04	32	334	10688	2	0.693134
bg	1	7.178829e-04	33	344	11008	2	0.693131
bg	1	7.110029e-04	34	355	11360	2	0.693126
bg	1	7.040162e-04	35	364	11648	2	0.693123
bg	1	6.968123e-04	36	373	11936	2	0.693118
bg	1	6.899036e-04	37	383	12256	2	0.693112
bg	1	6.833222e-04	38	392	12544	2	0.693106
bg	1	6.757423e-04	39	403	12896	2	0.693098
bg	1	6.694855e-04	40	412	13184	2	0.693090
bg	1	6.625961e-04	41	422	13504	2	0.693080
bg	1	6.562322e-04	42	431	13792	2	0.693070
bg	1	6.498831e-04	43	440	14080	2	0.693060
bg	1	6.431098e-04	44	449	14368	2	0.693049
bg	1	6.363565e-04	45	459	14688	2	0.693035
bg	1	6.304931e-04	46	468	14976	2	0.693021
bg	1	6.241806e-04	47	478	15296	2	0.693004
bg	1	6.177069e-04	48	488	15616	2	0.692986
bg	1	6.111845e-04	49	500	16000	2	0.692962
bg	1	6.053406e-04	50	509	16288	2	0.692943
bg	1	5.990706e-04	51	519	16608	2	0.692921
bg	1	5.931380e-04	52	528	16896	2	0.692900
bg	1	5.872665e-04	53	539	17248	2	0.692872
bg	1	5.815788e-04	54	549	17568	2	0.692845
bg	1	5.756812e-04	55	559	17888	2	0.692817
bg	1	5.699981e-04	56	568	18176	2	0.692792
bg	1	5.639807e-04	57	578	18496	2	0.692762
bg	1	5.583417e-04	58	587	18784	2	0.692734
bg	1	5.529455e-04	59	596	19072	2	0.692705
bg	1	5.475290e-04	60	606	19392	2	0.692669
bg	1	5.420854e-04	61	616	19712	2	0.692632
bg	1	5.365980e-04	62	626	20032	2	0.692594
bg	1	5.311397e-04	63	637	20384	2	0.692549
bg	1	5.256529e-04	64	648	20736	2	0.692501
bg	1	5.207971e-04	65	657	21024	2	0.692463
bg	1	5.155710e-04	66	667	21344	2	0.692418
bg	1	5.102517e-04	67	678	21696	2	0.692367
bg	1	5.051287e-04	68	688	22016	2	0.692319
bg	1	5.003820e-04	69	697	22304	3	0.692276
bg	1	4.949748e-04	70	707	22624	3	0.692227
bg	1	4.901828e-04	71	716	22912	3	0.692181
bg	1	4.851276e-04	72	725	23200	3	0.692134
bg	1	4.806514e-04	73	734	23488	3	0.692085
bg	1	4.754273e-04	74	746	23872	3	0.692012
bg	1	4.707009e-04	75	756	24192	3	0.691951
bg	1	4.660272e-04	76	765	24480	3	0.691896
bg	1	4.613011e-04	77	774	24768	4	0.691836
bg	1	4.567449e-04	78	783	25056	4	0.691773
bg	1	4.522307e-04	79	792	25344	4	0.691706
bg	1	4.475385e-04	80	802	25664	4	0.691629
bg	1	4.431504e-04	81	811	25952	4	0.691558
bg	1	4.386401e-04	82	820	26240	4	0.691482
bg	1	4.344243e-04	83	829	26528	5	0.691403
bg	1	4.301533e-04	84	838	26816	5	0.691318
bg	1	4.257282e-04	85	848	27136	5	0.691220
bg	1	4.215920e-04	86	857	27424	5	0.691127
bg	1	4.174412e-04	87	867	27744	5	0.691018
bg	1	4.132999e-04	88	876	28032	5	0.690919
bg	1	4.089168e-04	89	885	28320	5	0.690815
bg	1	4.048627e-04	90	894	28608	5	0.690706
bg	1	4.008674e-04	91	903	28896	5	0.690590
bg	1	3.966993e-04	92	913	29216	5	0.690457
bg	1	3.931258e-04	93	921	29472	5	0.690348
bg	1	3.888776e-04	94	930	29760	5	0.690220
bg	1	3.852657e-04	95	938	30016	5	0.690101
bg	1	3.810600e-04	96	948	30336	5	0.689949
bg	1	3.773272e-04	97	956	30592	5	0.689821
bg	1	3.735989e-04	98	965	30880	5	0.689673
bg	1	3.699517e-04	99	974	31168	5	0.689518
bg	1	3.664602e-04	100	983	31456	5	0.689368
bg	1	3.627588e-04	101	993	31776	5	0.689190
bg	1	3.588339e-04	102	1002	32064	5	0.689024
bg	1	3.554470e-04	103	1011	32352	5	0.688852
bg	1	3.517737e-04	104	1022	32704	5	0.688642
bg	1	3.480985e-04	105	1031	32992	5	0.688467
bg	1	3.448500e-04	106	1039	33248	6	0.688302
bg	1	3.414578e-04	107	1048	33536	6	0.688117
bg	1	3.380134e-04	108	1057	33824	6	0.687922
bg	1	3.345043e-04	109	1066	34112	6	0.687724
bg	1	3.311606e-04	110	1074	34368	6	0.687539
bg	1	3.280001e-04	111	1083	34656	6	0.687335
bg	1	3.248288e-04	112	1092	34944	6	0.687123
bg	1	3.213486e-04	113	1102	35264	6	0.686884
bg	1	3.182692e-04	114	1110	35520	6	0.686687
bg	1	3.148429e-04	115	1119	35808	7	0.686456
bg	1	3.120623e-04	116	1127	36064	7	0.686252
bg	1	3.087873e-04	117	1136	36352	7	0.686014
bg	1	3.056129e-04	118	1145	36640	8	0.685771
bg	1	3.025064e-04	119	1153	36896	8	0.685544
bg	1	2.996721e-04	120	1161	37152	8	0.685316
bg	1	2.965838e-04	121	1174	37568	9	0.684960
bg	1	2.934485e-04	122	1189	38048	9	0.684557
bg	1	2.905355e-04	123	1203	38496	10	0.684173
bg	1	2.876510e-04	124	1217	38944	10	0.683790
bg	1	2.847954e-04	125	1231	39392	10	0.683400
bg	1	2.819587e-04	126	1245	39840	10	0.683006
bg	1	2.791549e-04	127	1259	40288	11	0.682610
bg	1	2.763319e-04	128	1273	40736	11	0.682203
bg	1	2.735413e-04	129	1287	41184	11	0.681795
bg	1	2.707758e-04	130	1301	41632	12	0.681383
bg	1	2.682293e-04	131	1314	42048	12	0.680995
bg	1	2.655166e-04	132	1328	42496	12	0.680575
bg	1	2.628262e-04	133	1342	42944	12	0.680150
bg	1	2.601705e-04	134	1356	43392	12	0.679723
bg	1	2.575385e-04	135	1370	43840	12	0.679292
bg	1	2.549337e-04	136	1384	44288	12	0.678861
bg	1	2.525408e-04	137	1397	44704	12	0.678454
bg	1	2.499812e-04	138	1411	45152	12	0.678013
bg	1	2.474506e-04	139	1425	45600	12	0.677572
bg	1	2.449458e-04	140	1439	46048	13	0.677126
bg	1	2.424524e-04	141	1453	46496	14	0.676675
bg	1	2.401478e-04	142	1466	46912	14	0.676254
bg	1	2.376948e-04	143	1480	47360	14	0.675796
bg	1	2.352660e-04	144	1494	47808	15	0.675335
bg	1	2.330224e-04	145	1507	48224	16	0.674903
bg	1	2.306274e-04	146	1521	48672	16	0.674434
bg	1	2.282607e-04	147	1535	49120	17	0.673966
bg	1	2.260664e-04	148	1548	49536	18	0.673517
bg	1	2.237153e-04	149	1562	49984	19	0.673026
bg	1	2.215546e-04	150	1575	50400	20	0.672574
bg	1	2.192479e-04	151	1589	50848	21	0.672081
bg	1	2.171225e-04	152	1602	51264	22	0.671621
bg	1	2.150163e-04	153	1615	51680	23	0.671151
bg	1	2.127705e-04	154	1629	52128	23	0.670648
bg	1	2.107018e-04	155	1642	52544	23	0.670175
bg	1	2.084995e-04	156	1656	52992	23	0.669657
bg	1	2.064730e-04	157	1669	53408	23	0.669178
bg	1	2.044544e-04	158	1682	53824	23	0.668692
bg	1	2.023207e-04	159	1696	54272	23	0.668166
bg	1	2.003589e-04	160	1709	54688	24	0.667675
bg	1	1.984169e-04	161	1722	55104	24	0.667182
bg	1	1.963432e-04	162	1736	55552	26	0.666645
bg	1	1.944358e-04	163	1749	55968	26	0.666146
bg	1	1.924040e-04	164	1763	56416	26	0.665600
bg	1	1.905345e-04	165	1776	56832	27	0.665087
bg	1	1.886746e-04	166	1789	57248	27	0.664570
bg	1	1.866919e-04	167	1803	57696	27	0.664008
bg	1	1.848675e-04	168	1816	58112	27	0.663485
bg	1	1.830615e-04	169	1829	58528	28	0.662951
bg	1	1.811330e-04	170	1843	58976	30	0.662376
bg	1	1.793592e-04	171	1856	59392	30	0.661834
bg	1	1.776035e-04	172	1869	59808	30	0.661294
bg	1	1.758651e-04	173	1882	60224	30	0.660748
bg	1	1.740103e-04	174	1896	60672	30	0.660152
bg	1	1.723057e-04	175	1909	61088	32	0.659603
bg	1	1.706173e-04	176	1922	61504	34	0.659049
bg	1	1.689399e-04	177	1935	61920	35	0.658484
bg	1	1.671427e-04	178	1949	62368	36	0.657881
bg	1	1.654972e-04	179	1962	62784	36	0.657311
bg	1	1.638650e-04	180	1975	63200	36	0.656742
bg	1	1.622522e-04	181	1988	63616	36	0.656171
bg	1	1.606574e-04	182	2001	64032	37	0.655599
bg	1	1.589567e-04	183	2015	64480	39	0.654976
bg	1	1.573937e-04	184	2028	64896	40	0.654398
bg	1	1.558359e-04	185	2041	65312	41	0.653811
bg	1	1.542876e-04	186	2054	65728	41	0.653216
bg	1	1.527605e-04	187	2067	66144	41	0.652625
bg	1	1.512489e-04	188	2080	66560	41	0.652029
bg	1	1.497503e-04	189	2093	66976	41	0.651435
bg	1	1.481530e-04	190	2107	67424	41	0.650783
bg	1	1.466862e-04	191	2120	67840	42	0.650187
bg	1	1.452360e-04	192	2133	68256	42	0.649583
bg	1	1.438025e-04	193	2146	68672	43	0.648977
bg	1	1.423757e-04	194	2159	69088	43	0.648366
bg	1	1.409679e-04	195	2172	69504	44	0.647757
bg	1	1.395688e-04	196	2185	69920	45	0.647131
bg	1	1.381858e-04	197	2198	70336	46	0.646516
bg	1	1.367132e-04	198	2212	70784	46	0.645858
bg	1	1.353601e-04	199	2225	71200	48	0.645230
bg	1	1.340186e-04	200	2238	71616	48	0.644606
bg	1	1.326813e-04	201	2251	72032	51	0.643976
bg	1	1.313610e-04	202	2264	72448	53	0.643349
bg	1	1.300533e-04	203	2277	72864	54	0.642712
bg	1	1.287600e-04	204	2290	73280	54	0.642074
bg	1	1.274656e-04	205	2303	73696	55	0.641435
bg	1	1.261964e-04	206	2316	74112	55	0.640796
bg	1	1.249380e-04	207	2329	74528	57	0.640154
bg	1	1.236940e-04	208	2342	74944	58	0.639512
bg	1	1.224554e-04	209	2355	75360	59	0.638863
bg	1	1.212291e-04	210	2368	75776	59	0.638212
bg	1	1.200178e-04	211	2381	76192	59	0.637563
bg	1	1.188217e-04	212	2394	76608	61	0.636903
bg	1	1.176334e-04	213	2407	77024	62	0.636237
bg	1	1.164606e-04	214	2420	77440	63	0.635573
bg	1	1.152983e-04	215	2433	77856	63	0.634900
bg	1	1.141476e-04	216	2446	78272	65	0.634225
bg	1	1.130066e-04	217	2459	78688	67	0.633563
bg	1	1.118691e-04	218	2472	79104	67	0.632884
bg	1	1.107457e-04	219	2485	79520	70	0.632206
bg	1	1.096407e-04	220	2498	79936	72	0.631499
bg	1	1.085432e-04	221	2511	80352	72	0.630784
bg	1	1.074584e-04	222	2524	80768	73	0.630078
bg	1	1.063823e-04	223	2537	81184	76	0.629361
bg	1	1.053089e-04	224	2550	81600	77	0.628632
bg	1	1.042558e-04	225	2563	82016	78	0.627925
bg	1	1.032106e-04	226	2576	82432	83	0.627191
bg	1	1.021669e-04	227	2589	82848	84	0.626466
bg	1	1.011391e-04	228	2602	83264	84	0.625738
bg	1	1.001300e-04	229	2615	83680	88	0.625012
bg	1	9.913015e-05	230	2628	84096	93	0.624281
bg	1	9.813679e-05	231	2641	84512	94	0.623541
bg	1	9.714941e-05	232	2654	84928	97	0.622802
bg	1	9.617475e-05	233	2667	85344	102	0.622069
bg	1	9.520151e-05	234	2680	85760	104	0.621410
bg	1	9.430954e-05	235	2692	86144	106	0.620751
bg	1	9.335647e-05	236	2705	86560	108	0.620023
bg	1	9.240825e-05	237	2718	86976	109	0.619322
bg	1	9.147092e-05	238	2731	87392	111	0.618592
bg	1	9.054003e-05	239	2744	87808	111	0.617875
bg	1	8.968841e-05	240	2756	88192	114	0.617186
bg	1	8.877604e-05	241	2769	88608	116	0.616470
bg	1	8.787003e-05	242	2782	89024	121	0.615738
bg	1	8.697089e-05	243	2795	89440	128	0.615018
bg	1	8.615133e-05	244	2807	89824	131	0.614336
bg	1	8.527050e-05	245	2820	90240	134	0.613603
bg	1	8.440220e-05	246	2833	90656	137	0.612859
bg	1	8.354055e-05	247	2846	91072	140	0.612079
bg	1	8.275603e-05	248	2858	91456	143	0.611381
bg	1	8.191020e-05	249	2871	91872	146	0.610624
bg	1	8.107666e-05	250	2884	92288	153	0.609870
bg	1	8.031037e-05	251	2896	92672	155	0.609186
bg	1	7.948131e-05	252	2909	93088	161	0.608390
bg	1	7.866803e-05	253	2922	93504	165	0.607577
bg	1	7.792483e-05	254	2934	93888	169	0.606864
bg	1	7.713065e-05	255	2947	94304	175	0.606049
bg	1	7.634465e-05	256	2960	94720	180	0.605274
bg	1	7.556540e-05	257	2973	95136	183	0.604490
bg	1	7.485238e-05	258	2985	95520	187	0.603731
bg	1	7.408747e-05	259	2998	95936	192	0.602895
bg	1	7.332998e-05	260	3011	96352	194	0.602137
bg	1	7.263246e-05	261	3023	96736	198	0.601384
bg	1	7.188164e-05	262	3036	97152	202	0.600531
bg	1	7.114209e-05	263	3049	97568	207	0.599723
bg	1	7.046341e-05	264	3061	97952	212	0.598929
bg	1	6.973751e-05	265	3074	98368	216	0.598067
bg	1	6.902024e-05	266	3087	98784	220	0.597236
bg	1	6.836209e-05	267	3099	99168	224	0.596446
bg	1	6.765598e-05	268	3112	99584	227	0.595581
bg	1	6.701278e-05	269	3124	99968	232	0.594813
bg	1	6.632208e-05	270	3137	100384	239	0.593971
bg	1	6.563968e-05	271	3150	100800	247	0.593070
bg	1	6.501631e-05	272	3162	101184	255	0.592299
bg	1	6.434658e-05	273	3175	101600	264	0.591400
bg	1	6.373341e-05	274	3187	101984	268	0.590539
bg	1	6.307311e-05	275	3200	102400	273	0.589678
bg	1	6.242038e-05	276	3213	102816	278	0.588755
bg	1	6.182332e-05	277	3225	103200	283	0.587953
bg	1	6.118396e-05	278	3238	103616	292	0.587030
bg	1	6.060160e-05	279	3250	104000	300	0.586140
bg	1	5.997847e-05	280	3263	104416	306	0.585213
bg	1	5.936191e-05	281	3276	104832	310	0.584296
bg	1	5.879786e-05	282	3288	105216	313	0.583479
bg	1	5.819266e-05	283	3301	105632	318	0.582543
bg	1	5.763679e-05	284	3313	106016	325	0.581650
bg	1	5.704215e-05	285	3326	106432	329	0.580717
bg	1	5.645041e-05	286	3339	106848	335	0.579776
bg	1	5.591097e-05	287	3351	107232	340	0.578883
bg	1	5.533361e-05	288	3364	107648	346	0.577986
bg	1	5.480556e-05	289	3376	108032	357	0.577107
bg	1	5.423989e-05	290	3389	108448	366	0.576153
bg	1	5.372257e-05	291	3401	108832	375	0.575243
bg	1	5.316783e-05	292	3414	109248	386	0.574266
bg	1	5.261813e-05	293	3427	109664	395	0.573326
bg	1	5.211663e-05	294	3439	110048	403	0.572401
bg	1	5.157895e-05	295	3452	110464	414	0.571403
bg	1	5.108704e-05	296	3464	110848	425	0.570456
bg	1	5.055784e-05	297	3477	111264	436	0.569466
bg	1	5.007442e-05	298	3489	111648	444	0.568584
bg	1	4.955412e-05	299	3502	112064	457	0.567560
bg	1	4.907827e-05	300	3514	112448	466	0.566627
bg	1	4.856513e-05	301	3527	112864	482	0.565631
bg	1	4.809834e-05	302	3539	113248	490	0.564661
bg	1	4.759775e-05	303	3552	113664	501	0.563632
bg	1	4.714219e-05	304	3564	114048	512	0.562646
bg	1	4.665361e-05	305	3577	114464	528	0.561606
bg	1	4.620674e-05	306	3589	114848	538	0.560659
bg	1	4.572634e-05	307	3602	115264	547	0.559614
bg	1	4.528796e-05	308	3614	115648	559	0.558695
bg	1	4.481833e-05	309	3627	116064	572	0.557681
bg	1	4.435272e-05	310	3640	116480	586	0.556603
bg	1	4.392589e-05	311	3652	116864	597	0.555631
bg	1	4.350537e-05	312	3664	117248	607	0.554683
bg	1	4.305052e-05	313	3677	117664	624	0.553627
bg	1	4.263747e-05	314	3689	118048	635	0.552639
bg	1	4.219263e-05	315	3702	118464	652	0.551539
bg	1	4.178591e-05	316	3714	118848	668	0.550534
bg	1	4.134942e-05	317	3727	119264	684	0.549488
bg	1	4.095220e-05	318	3739	119648	693	0.548507
bg	1	4.052336e-05	319	3752	120064	716	0.547419
bg	1	4.013314e-05	320	3764	120448	730	0.546395
bg	1	3.971512e-05	321	3777	120864	740	0.545295
bg	1	3.933323e-05	322	3789	121248	751	0.544286
bg	1	3.892234e-05	323	3802	121664	768	0.543184
bg	1	3.854762e-05	324	3814	122048	781	0.542124
bg	1	3.814521e-05	325	3827	122464	801	0.541024
bg	1	3.777770e-05	326	3839	122848	818	0.539958
bg	1	3.741432e-05	327	3851	123232	843	0.538935
bg	1	3.702440e-05	328	3864	123648	862	0.537812
bg	1	3.666690e-05	329	3876	124032	886	0.536768
bg	1	3.628429e-05	330	3889	124448	909	0.535634
bg	1	3.593434e-05	331	3901	124832	924	0.534547
bg	1	3.555680e-05	332	3914	125248	943	0.533392
bg	1	3.520515e-05	333	3926	125632	960	0.532268
bg	1	3.486513e-05	334	3938	126016	979	0.531206
bg	1	3.450036e-05	335	3951	126432	1006	0.530081
bg	1	3.416580e-05	336	3963	126816	1018	0.528984
bg	1	3.383243e-05	337	3975	127200	1031	0.527903
bg	1	3.347837e-05	338	3988	127616	1051	0.526727
bg	1	3.315337e-05	339	4000	128000	1073	0.525627
bg	1	3.283253e-05	340	4012	128384	1095	0.524553
bg	1	3.248872e-05	341	4025	128800	1117	0.523427
bg	1	3.217518e-05	342	4037	129184	1141	0.522288
bg	1	3.183863e-05	343	4050	129600	1161	0.521134
bg	1	3.152980e-05	344	4062	129984	1181	0.520014
bg	1	3.119947e-05	345	4075	130400	1206	0.518845
bg	1	3.089735e-05	346	4087	130784	1238	0.517709
bg	1	3.059844e-05	347	4099	131168	1272	0.516633
bg	1	3.027645e-05	348	4112	131584	1291	0.515408
bg	1	2.998364e-05	349	4124	131968	1312	0.514220
bg	1	2.969316e-05	350	4136	132352	1326	0.513114
bg	1	2.937967e-05	351	4149	132768	1359	0.511863
bg	1	2.909462e-05	352	4161	133152	1383	0.510754
bg	1	2.881187e-05	353	4173	133536	1415	0.509657
bg	1	2.850763e-05	354	4186	133952	1453	0.508423
bg	1	2.823122e-05	355	4198	134336	1480	0.507333
bg	1	2.793398e-05	356	4211	134752	1515	0.506064
bg	1	2.766310e-05	357	4223	135136	1535	0.504931
bg	1	2.739467e-05	358	4235	135520	1560	0.503769
bg	1	2.710759e-05	359	4248	135936	1586	0.502513
bg	1	2.684463e-05	360	4260	136320	1616	0.501315
bg	1	2.658469e-05	361	4272	136704	1645	0.500117
bg	1	2.630476e-05	362	4285	137120	1679	0.498867
bg	1	2.604883e-05	363	4297	137504	1705	0.497770
bg	1	2.579540e-05	364	4309	137888	1739	0.496587
bg	1	2.552174e-05	365	4322	138304	1761	0.495263
bg	1	2.527086e-05	366	4334	138688	1797	0.494026
bg	1	2.502270e-05	367	4346	139072	1829	0.492896
bg	1	2.477928e-05	368	4358	139456	1856	0.491781
bg	1	2.451948e-05	369	4371	139872	1897	0.490524
bg	1	2.428087e-05	370	4383	140256	1932	0.489345
bg	1	2.404204e-05	371	4395	140640	1954	0.488164
bg	1	2.378847e-05	372	4408	141056	1987	0.486862
bg	1	2.355636e-05	373	4420	141440	2009	0.485701
bg	1	2.332719e-05	374	4432	141824	2043	0.484519
bg	1	2.308088e-05	375	4445	142240	2078	0.483267
bg	1	2.285495e-05	376	4457	142624	2114	0.482081
bg	1	2.263261e-05	377	4469	143008	2143	0.480836
bg	1	2.239426e-05	378	4482	143424	2182	0.479441
bg	1	2.217565e-05	379	4494	143808	2219	0.478214
bg	1	2.195963e-05	380	4506	144192	2253	0.477053
bg	1	2.174493e-05	381	4518	144576	2276	0.475827
bg	1	2.151542e-05	382	4531	144992	2323	0.474552
bg	1	2.130609e-05	383	4543	145376	2351	0.473413
bg	1	2.109821e-05	384	4555	145760	2394	0.472158
bg	1	2.087501e-05	385	4568	146176	2431	0.470817
bg	1	2.067149e-05	386	4580	146560	2476	0.469579
bg	1	2.046952e-05	387	4592	146944	2508	0.468366
bg	1	2.025217e-05	388	4605	147360	2561	0.467002
bg	1	2.005421e-05	389	4617	147744	2598	0.465805
bg	1	1.985907e-05	390	4629	148128	2646	0.464638
bg	1	1.966497e-05	391	4641	148512	2695	0.463412
bg	1	1.945709e-05	392	4654	148928	2742	0.462031
bg	1	1.926755e-05	393	4666	149312	2786	0.460785
bg	1	1.907967e-05	394	4678	149696	2838	0.459510
bg	1	1.887828e-05	395	4691	150112	2883	0.458169
bg	1	1.869329e-05	396	4703	150496	2926	0.456849
bg	1	1.850996e-05	397	4715	150880	2950	0.455649
bg	1	1.832875e-05	398	4727	151264	2991	0.454407
bg	1	1.813523e-05	399	4740	151680	3022	0.452965
bg	1	1.795681e-05	400	4752	152064	3066	0.451672
bg	1	1.777732e-05	401	4764	152448	3105	0.450392
bg	1	1.759935e-05	402	4776	152832	3142	0.449118
bg	1	1.742456e-05	403	4788	153216	3183	0.447755
bg	1	1.725472e-05	404	4800	153600	3215	0.446524
bg	1	1.707201e-05	405	4813	154016	3261	0.445204
bg	1	1.690540e-05	406	4825	154400	3293	0.443916
bg	1	1.674066e-05	407	4837	154784	3327	0.442594
bg	1	1.657701e-05	408	4849	155168	3371	0.441234
bg	1	1.640203e-05	409	4862	155584	3409	0.439795
bg	1	1.624124e-05	410	4874	155968	3455	0.438488
bg	1	1.608206e-05	411	4886	156352	3495	0.437241
bg	1	1.591197e-05	412	4899	156768	3542	0.435907
bg	1	1.575656e-05	413	4911	157152	3585	0.434672
bg	1	1.560272e-05	414	4923	157536	3638	0.433407
bg	1	1.545015e-05	415	4935	157920	3673	0.432083
bg	1	1.528651e-05	416	4948	158336	3744	0.430521
bg	1	1.513693e-05	417	4960	158720	3821	0.429240
bg	1	1.498876e-05	418	4972	159104	3911	0.427837
bg	1	1.484219e-05	419	4984	159488	3990	0.426494
bg	1	1.468502e-05	420	4997	159904	4077	0.425037
bg	1	1.454164e-05	421	5009	160288	4137	0.423727
bg	1	1.439890e-05	422	5021	160672	4200	0.422382
bg	1	1.424637e-05	423	5034	161088	4268	0.420922
bg	1	1.410673e-05	424	5046	161472	4322	0.419587
bg	1	1.396876e-05	425	5058	161856	4349	0.418289
bg	1	1.383183e-05	426	5070	162240	4389	0.416994
bg	1	1.368539e-05	427	5083	162656	4429	0.415560
bg	1	1.355096e-05	428	5095	163040	4460	0.414284
bg	1	1.341869e-05	429	5107	163424	4501	0.412921
bg	1	1.328746e-05	430	5119	163808	4534	0.411653
bg	1	1.314696e-05	431	5132	164224	4563	0.410181
bg	1	1.301836e-05	432	5144	164608	4595	0.408886
bg	1	1.289067e-05	433	5156	164992	4621	0.407612
bg	1	1.276428e-05	434	5168	165376	4650	0.406294
bg	1	1.262859e-05	435	5181	165792	4688	0.404824
bg	1	1.250272e-05	436	5193	166176	4715	0.403571
bg	1	1.237844e-05	437	5205	166560	4756	0.402187
bg	1	1.225551e-05	438	5217	166944	4784	0.400943
bg	1	1.213343e-05	439	5229	167328	4817	0.399584
bg	1	1.201285e-05	440	5241	167712	4849	0.398282
bg	1	1.189476e-05	441	5253	168096	4875	0.396994
bg	1	1.177813e-05	442	5265	168480	4914	0.395687
bg	1	1.165296e-05	443	5278	168896	4946	0.394210
bg	1	1.153828e-05	444	5290	169280	4986	0.392916
bg	1	1.142525e-05	445	5302	169664	5024	0.391578
bg	1	1.131313e-05	446	5314	170048	5064	0.390243
bg	1	1.119303e-05	447	5327	170464	5118	0.388860
bg	1	1.108332e-05	448	5339	170848	5158	0.387601
bg	1	1.097491e-05	449	5351	171232	5186	0.386294
bg	1	1.086733e-05	450	5363	171616	5211	0.384947
bg	1	1.075210e-05	451	5376	172032	5240	0.383499
bg	1	1.064669e-05	452	5388	172416	5273	0.382252
bg	1	1.054249e-05	453	5400	172800	5299	0.381024
bg	1	1.043868e-05	454	5412	173184	5325	0.379831
bg	1	1.033550e-05	455	5424	173568	5353	0.378600
bg	1	1.022486e-05	456	5437	173984	5382	0.377273
bg	1	1.012391e-05	457	5449	174368	5411	0.376002
bg	1	1.002376e-05	458	5461	174752	5429	0.374749
bg	1	9.924615e-06	459	5473	175136	5459	0.373496
bg	1	9.826023e-06	460	5485	175520	5490	0.372183
bg	1	9.729736e-06	461	5497	175904	5522	0.370969
bg	1	9.626453e-06	462	5510	176320	5539	0.369612
bg	1	9.532419e-06	463	5522	176704	5578	0.368244
bg	1	9.438903e-06	464	5534	177088	5627	0.366838
bg	1	9.346194e-06	465	5546	177472	5675	0.365567
bg	1	9.254595e-06	466	5558	177856	5721	0.364274
bg	1	9.156385e-06	467	5571	178272	5760	0.362953
bg	1	9.066714e-06	468	5583	178656	5795	0.361643
bg	1	8.977651e-06	469	5595	179040	5837	0.360317
bg	1	8.889656e-06	470	5607	179424	5884	0.358970
bg	1	8.795491e-06	471	5620	179840	5929	0.357543
bg	1	8.709365e-06	472	5632	180224	5972	0.356236
bg	1	8.623992e-06	473	5644	180608	6005	0.355034
bg	1	8.539358e-06	474	5656	180992	6043	0.353754
bg	1	8.448551e-06	475	5669	181408	6098	0.352398
bg	1	8.365663e-06	476	5681	181792	6160	0.350989
bg	1	8.283378e-06	477	5693	182176	6220	0.349634
bg	1	8.202124e-06	478	5705	182560	6272	0.348340
bg	1	8.114516e-06	479	5718	182976	6349	0.346817
bg	1	8.034317e-06	480	5730	183360	6424	0.345432
bg	1	7.955424e-06	481	5742	183744	6496	0.344035
bg	1	7.877277e-06	482	5754	184128	6560	0.342733
bg	1	7.799674e-06	483	5766	184512	6623	0.341498
bg	1	7.722884e-06	484	5778	184896	6693	0.340235
bg	1	7.640382e-06	485	5791	185312	6772	0.338941
bg	1	7.564929e-06	486	5803	185696	6843	0.337679
bg	1	7.490118e-06	487	5815	186080	6894	0.336449
bg	1	7.416665e-06	488	5827	186464	6954	0.335139
bg	1	7.343831e-06	489	5839	186848	6989	0.333957
bg	1	7.265443e-06	490	5852	187264	7037	0.332687
bg	1	7.194209e-06	491	5864	187648	7085	0.331580
bg	1	7.123565e-06	492	5876	188032	7130	0.330446
bg	1	7.053746e-06	493	5888	188416	7169	0.329268
bg	1	6.984512e-06	494	5900	188800	7208	0.328065
bg	1	6.910453e-06	495	5913	189216	7243	0.326828
bg	1	6.842564e-06	496	5925	189600	7284	0.325564
bg	1	6.775383e-06	497	5937	189984	7310	0.324418
bg	1	6.709037e-06	498	5949	190368	7347	0.323281
bg	1	6.637709e-06	499	5962	190784	7397	0.322033
bg	1	6.572355e-06	500	5974	191168	7435	0.320881
bg	1	6.507998e-06	501	5986	191552	7478	0.319745
bg	1	6.444251e-06	502	5998	191936	7519	0.318579
bg	1	6.375874e-06	503	6011	192352	7570	0.317235
bg	1	6.313202e-06	504	6023	192736	7608	0.316052
bg	1	6.251356e-06	505	6035	193120	7641	0.314932
bg	1	6.190063e-06	506	6047	193504	7684	0.313770
bg	1	6.124396e-06	507	6060	193920	7716	0.312516
bg	1	6.064255e-06	508	6072	194304	7742	0.311379
bg	1	6.004837e-06	509	6084	194688	7785	0.310214
bg	1	5.945848e-06	510	6096	195072	7830	0.309044
bg	1	5.887549e-06	511	6108	195456	7871	0.307809
bg	1	5.824999e-06	512	6121	195872	7910	0.306658
bg	1	5.767681e-06	513	6133	196256	7945	0.305524
bg	1	5.711248e-06	514	6145	196640	7992	0.304377
bg	1	5.655114e-06	515	6157	197024	8043	0.303264
bg	1	5.595142e-06	516	6170	197440	8095	0.302044
bg	1	5.540287e-06	517	6182	197824	8133	0.300956
bg	1	5.485958e-06	518	6194	198208	8173	0.299857
bg	1	5.431915e-06	519	6206	198592	8218	0.298759
bg	1	5.374120e-06	520	6219	199008	8271	0.297531
bg	1	5.321417e-06	521	6231	199392	8324	0.296436
bg	1	5.269217e-06	522	6243	199776	8363	0.295339
bg	1	5.217432e-06	523	6255	200160	8408	0.294321
bg	1	5.166152e-06	524	6267	200544	8459	0.293317
bg	1	5.111071e-06	525	6280	200960	8492	0.292245
bg	1	5.060838e-06	526	6292	201344	8511	0.291197
bg	1	5.011237e-06	527	6304	201728	8522	0.290183
bg	1	4.962104e-06	528	6316	202112	8543	0.289142
bg	1	4.913290e-06	529	6328	202496	8561	0.288052
bg	1	4.860961e-06	530	6341	202912	8577	0.286876
bg	1	4.813037e-06	531	6353	203296	8604	0.285809
bg	1	4.765694e-06	532	6365	203680	8626	0.284808
bg	1	4.718921e-06	533	6377	204064	8644	0.283758
bg	1	4.672529e-06	534	6389	204448	8672	0.282716
bg	1	4.622735e-06	535	6402	204864	8700	0.281665
bg	1	4.577235e-06	536	6414	205248	8722	0.280517
bg	1	4.532112e-06	537	6426	205632	8748	0.279490
bg	1	4.487448e-06	538	6438	206016	8768	0.278518
bg	1	4.443488e-06	539	6450	206400	8783	0.277591
bg	1	4.396148e-06	540	6463	206816	8794	0.276454
bg	1	4.352977e-06	541	6475	207200	8827	0.275551
bg	1	4.310048e-06	542	6487	207584	8857	0.274615
bg	1	4.267544e-06	543	6499	207968	8898	0.273627
bg	1	4.225552e-06	544	6511	208352	8933	0.272665
bg	1	4.180544e-06	545	6524	208768	8973	0.271560
bg	1	4.139374e-06	546	6536	209152	8993	0.270612
bg	1	4.098720e-06	547	6548	209536	9036	0.269615
bg	1	4.058465e-06	548	6560	209920	9054	0.268659
bg	1	4.018609e-06	549	6572	210304	9083	0.267698
bg	1	3.975833e-06	550	6585	210720	9123	0.266654
bg	1	3.936613e-06	551	6597	211104	9151	0.265728
bg	1	3.897995e-06	552	6609	211488	9183	0.264800
bg	1	3.859710e-06	553	6621	211872	9217	0.263932
bg	1	3.818666e-06	554	6634	212288	9261	0.262900
bg	1	3.781048e-06	555	6646	212672	9295	0.261900
bg	1	3.743831e-06	556	6658	213056	9340	0.260887
bg	1	3.706920e-06	557	6670	213440	9378	0.259920
bg	1	3.670438e-06	558	6682	213824	9425	0.258911
bg	1	3.631407e-06	559	6695	214240	9471	0.257860
bg	1	3.595738e-06	560	6707	214624	9504	0.256876
bg	1	3.560236e-06	561	6719	215008	9550	0.255985
bg	1	3.525040e-06	562	6731	215392	9589	0.255075
bg	1	3.490332e-06	563	6743	215776	9629	0.254127
bg	1	3.455843e-06	564	6755	216160	9660	0.253220
bg	1	3.419043e-06	565	6768	216576	9709	0.252297
bg	1	3.385456e-06	566	6780	216960	9760	0.251355
bg	1	3.352182e-06	567	6792	217344	9791	0.250478
bg	1	3.319194e-06	568	6804	217728	9831	0.249570
bg	1	3.286504e-06	569	6816	218112	9851	0.248692
bg	1	3.251554e-06	570	6829	218528	9890	0.247752
bg	1	3.219647e-06	571	6841	218912	9910	0.246922
bg	1	3.188014e-06	572	6853	219296	9933	0.246059
bg	1	3.156418e-06	573	6865	219680	9968	0.245216
bg	1	3.125323e-06	574	6877	220064	10003	0.244371
bg	1	3.092086e-06	575	6890	220480	10040	0.243419
bg	1	3.061626e-06	576	6902	220864	10068	0.242555
bg	1	3.031501e-06	577	6914	221248	10096	0.241776
bg	1	3.001768e-06	578	6926	221632	10127	0.240916
bg	1	2.972119e-06	579	6938	222016	10157	0.240076
bg	1	2.940457e-06	580	6951	222432	10189	0.239176
bg	1	2.911519e-06	581	6963	222816	10212	0.238362
bg	1	2.882881e-06	582	6975	223200	10234	0.237553
bg	1	2.854581e-06	583	6987	223584	10260	0.236743
bg	1	2.826483e-06	584	6999	223968	10291	0.235925
bg	1	2.798414e-06	585	7011	224352	10323	0.235137
bg	1	2.768577e-06	586	7024	224768	10351	0.234221
bg	1	2.741258e-06	587	7036	225152	10390	0.233445
bg	1	2.714297e-06	588	7048	225536	10425	0.232619
bg	1	2.687662e-06	589	7060	225920	10472	0.231804
bg	1	2.661078e-06	590	7072	226304	10492	0.231059
bg	1	2.632790e-06	591	7085	226720	10542	0.230186
bg	1	2.606923e-06	592	7097	227104	10567	0.229436
bg	1	2.581297e-06	593	7109	227488	10593	0.228677
bg	1	2.555945e-06	594	7121	227872	10622	0.227956
bg	1	2.530843e-06	595	7133	228256	10656	0.227222
bg	1	2.505637e-06	596	7145	228640	10687	0.226417
bg	1	2.480653e-06	597	7157	229024	10715	0.225656
bg	1	2.454204e-06	598	7170	229440	10747	0.224798
bg	1	2.430094e-06	599	7182	229824	10767	0.224020
bg	1	2.405960e-06	600	7194	230208	10785	0.223257
bg	1	2.382337e-06	601	7206	230592	10810	0.222539
bg	1	2.358917e-06	602	7218	230976	10843	0.221840
bg	1	2.333694e-06	603	7231	231392	10878	0.221009
bg	1	2.310699e-06	604	7243	231776	10906	0.220288
bg	1	2.287896e-06	605	7255	232160	10935	0.219590
bg	1	2.265345e-06	606	7267	232544	10969	0.218870
bg	1	2.242936e-06	607	7279	232928	10992	0.218110
bg	1	2.220851e-06	608	7291	233312	11019	0.217389
bg	1	2.197081e-06	609	7304	233728	11050	0.216694
bg	1	2.175512e-06	610	7316	234112	11080	0.216072
bg	1	2.154143e-06	611	7328	234496	11116	0.215401
bg	1	2.132971e-06	612	7340	234880	11141	0.214690
bg	1	2.111758e-06	613	7352	235264	11171	0.213988
bg	1	2.090949e-06	614	7364	235648	11202	0.213263
bg	1	2.068717e-06	615	7377	236064	11233	0.212509
bg	1	2.048183e-06	616	7389	236448	11261	0.211807
bg	1	2.028015e-06	617	7401	236832	11284	0.211132
bg	1	2.008081e-06	618	7413	237216	11313	0.210426
bg	1	1.988369e-06	619	7425	237600	11340	0.209696
bg	1	1.967219e-06	620	7438	238016	11372	0.208976
bg	1	1.947925e-06	621	7450	238400	11390	0.208328
bg	1	1.928767e-06	622	7462	238784	11406	0.207664
bg	1	1.909781e-06	623	7474	239168	11434	0.206969
bg	1	1.891041e-06	624	7486	239552	11451	0.206304
bg	1	1.870927e-06	625	7499	239968	11481	0.205576
bg	1	1.852531e-06	626	7511	240352	11492	0.204959
bg	1	1.834281e-06	627	7523	240736	11510	0.204341
bg	1	1.816235e-06	628	7535	241120	11529	0.203739
bg	1	1.798358e-06	629	7547	241504	11550	0.203140
bg	1	1.779123e-06	630	7560	241920	11576	0.202482
bg	1	1.761641e-06	631	7572	242304	11600	0.201869
bg	1	1.744308e-06	632	7584	242688	11621	0.201248
bg	1	1.727115e-06	633	7596	243072	11645	0.200653
bg	1	1.710098e-06	634	7608	243456	11674	0.199998
bg	1	1.691891e-06	635	7621	243872	11707	0.199327
bg	1	1.675192e-06	636	7633	244256	11728	0.198713
bg	1	1.658752e-06	637	7645	244640	11749	0.198117
bg	1	1.642435e-06	638	7657	245024	11777	0.197511
bg	1	1.626301e-06	639	7669	245408	11801	0.196910
bg	1	1.608949e-06	640	7682	245824	11826	0.196279
bg	1	1.593095e-06	641	7694	246208	11851	0.195642
bg	1	1.577383e-06	642	7706	246592	11869	0.195029
bg	1	1.561876e-06	643	7718	246976	11895	0.194466
bg	1	1.546305e-06	644	7730	247360	11917	0.193872
bg	1	1.531100e-06	645	7742	247744	11932	0.193322
bg	1	1.514738e-06	646	7755	248160	11959	0.192701
bg	1	1.499832e-06	647	7767	248544	11979	0.192159
bg	1	1.485051e-06	648	7779	248928	12008	0.191578
bg	1	1.470433e-06	649	7791	249312	12031	0.191010
bg	1	1.455850e-06	650	7803	249696	12058	0.190390
bg	1	1.441526e-06	651	7815	250080	12081	0.189824
bg	1	1.426111e-06	652	7828	250496	12109	0.189153
bg	1	1.412086e-06	653	7840	250880	12135	0.188628
bg	1	1.398188e-06	654	7852	251264	12157	0.188071
bg	1	1.384451e-06	655	7864	251648	12183	0.187548
bg	1	1.370835e-06	656	7876	252032	12206	0.187035
bg	1	1.356208e-06	657	7889	252448	12235	0.186434
bg	1	1.342890e-06	658	7901	252832	12258	0.185877
bg	1	1.329604e-06	659	7913	253216	12280	0.185299
bg	1	1.316544e-06	660	7925	253600	12300	0.184781
bg	1	1.303560e-06	661	7937	253984	12319	0.184221
bg	1	1.290601e-06	662	7949	254368	12340	0.183676
bg	1	1.277739e-06	663	7961	254752	12363	0.183147
bg	1	1.264156e-06	664	7974	255168	12390	0.182598
bg	1	1.251745e-06	665	7986	255552	12401	0.182078
bg	1	1.239413e-06	666	7998	255936	12424	0.181529
bg	1	1.227182e-06	667	8010	256320	12448	0.181036
bg	1	1.215129e-06	668	8022	256704	12475	0.180554
bg	1	1.202146e-06	669	8035	257120	12495	0.180013
bg	1	1.190325e-06	670	8047	257504	12516	0.179539
bg	1	1.178582e-06	671	8059	257888	12534	0.179049
bg	1	1.166948e-06	672	8071	258272	12556	0.178573
bg	1	1.155477e-06	673	8083	258656	12574	0.178115
bg	1	1.144066e-06	674	8095	259040	12591	0.177655
bg	1	1.131882e-06	675	8108	259456	12613	0.177138
bg	1	1.120739e-06	676	8120	259840	12635	0.176665
bg	1	1.109700e-06	677	8132	260224	12654	0.176173
bg	1	1.098785e-06	678	8144	260608	12677	0.175687
bg	1	1.087960e-06	679	8156	260992	12686	0.175233
bg	1	1.076322e-06	680	8169	261408	12714	0.174715
bg	1	1.065725e-06	681	8181	261792	12730	0.174240
bg	1	1.055233e-06	682	8193	262176	12748	0.173806
bg	1	1.044821e-06	683	8205	262560	12762	0.173330
bg	1	1.034556e-06	684	8217	262944	12781	0.172824
bg	1	1.023549e-06	685	8230	263360	12794	0.172338
bg	1	1.013481e-06	686	8242	263744	12815	0.171890
bg	1	1.003459e-06	687	8254	264128	12829	0.171437
bg	1	9.934177e-07	688	8266	264512	12852	0.170984
bg	1	9.835277e-07	689	8278	264896	12870	0.170576
bg	1	9.737915e-07	690	8290	265280	12893	0.170044
bg	1	9.640882e-07	691	8302	265664	12916	0.169576
bg	1	9.544605e-07	692	8314	266048	12936	0.169091
bg	1	9.449021e-07	693	8326	266432	12953	0.168668
bg	1	9.354353e-07	694	8338	266816	12971	0.168222
bg	1	9.260985e-07	695	8350	267200	12990	0.167788
bg	1	9.168554e-07	696	8362	267584	13014	0.167300
bg	1	9.077238e-07	697	8374	267968	13033	0.166869
bg	1	8.987737e-07	698	8386	268352	13054	0.166444
bg	1	8.899399e-07	699	8398	268736	13066	0.166034
bg	1	8.804259e-07	700	8411	269152	13089	0.165585
bg	1	8.717341e-07	701	8423	269536	13120	0.165159
bg	1	8.631172e-07	702	8435	269920	13142	0.164758
bg	1	8.546062e-07	703	8447	270304	13154	0.164365
bg	1	8.461814e-07	704	8459	270688	13168	0.163965
bg	1	8.378541e-07	705	8471	271072	13182	0.163560
bg	1	8.289471e-07	706	8484	271488	13200	0.163140
bg	1	8.207836e-07	707	8496	271872	13210	0.162719
bg	1	8.127362e-07	708	8508	272256	13221	0.162313
bg	1	8.047681e-07	709	8520	272640	13234	0.161902
bg	1	7.961808e-07	710	8533	273056	13254	0.161462
bg	1	7.883725e-07	711	8545	273440	13269	0.161100
bg	1	7.806007e-07	712	8557	273824	13288	0.160721
bg	1	7.728021e-07	713	8569	274208	13307	0.160355
bg	1	7.650706e-07	714	8581	274592	13321	0.159980
bg	1	7.573763e-07	715	8593	274976	13339	0.159611
bg	1	7.497858e-07	716	8605	275360	13349	0.159234
bg	1	7.423921e-07	717	8617	275744	13358	0.158863
bg	1	7.350731e-07	718	8629	276128	13376	0.158490
bg	1	7.278274e-07	719	8641	276512	13388	0.158113
bg	1	7.200841e-07	720	8654	276928	13400	0.157693
bg	1	7.130071e-07	721	8666	277312	13419	0.157307
bg	1	7.060018e-07	722	8678	277696	13433	0.156925
bg	1	6.990607e-07	723	8690	278080	13451	0.156547
bg	1	6.921862e-07	724	8702	278464	13467	0.156190
bg	1	6.848263e-07	725	8715	278880	13485	0.155802
bg	1	6.781010e-07	726	8727	279264	13497	0.155447
bg	1	6.714139e-07	727	8739	279648	13515	0.155091
bg	1	6.647721e-07	728	8751	280032	13533	0.154711
bg	1	6.582386e-07	729	8763	280416	13551	0.154363
bg	1	6.511941e-07	730	8776	280832	13570	0.153987
bg	1	6.447702e-07	731	8788	281216	13583	0.153655
bg	1	6.383854e-07	732	8800	281600	13604	0.153331
bg	1	6.320929e-07	733	8812	281984	13620	0.152966
bg	1	6.258711e-07	734	8824	282368	13632	0.152667
bg	1	6.197103e-07	735	8836	282752	13646	0.152332
bg	1	6.130645e-07	736	8849	283168	13660	0.151973
bg	1	6.069944e-07	737	8861	283552	13680	0.151633
bg	1	6.010011e-07	738	8873	283936	13702	0.151249
bg	1	5.950681e-07	739	8885	284320	13713	0.150926
bg	1	5.891925e-07	740	8897	284704	13733	0.150602
bg	1	5.833689e-07	741	8909	285088	13762	0.150241
bg	1	5.776163e-07	742	8921	285472	13776	0.149924
bg	1	5.714418e-07	743	8934	285888	13792	0.149558
bg	1	5.658202e-07	744	8946	286272	13812	0.149223
bg	1	5.602558e-07	745	8958	286656	13829	0.148875
bg	1	5.547354e-07	746	8970	287040	13842	0.148551
bg	1	5.492781e-07	747	8982	287424	13857	0.148204
bg	1	5.434368e-07	748	8995	287840	13868	0.147901
bg	1	5.380797e-07	749	9007	288224	13876	0.147586
bg	1	5.327853e-07	750	9019	288608	13895	0.147285
bg	1	5.275100e-07	751	9031	288992	13915	0.146962
bg	1	5.222988e-07	752	9043	289376	13941	0.146638
bg	1	5.171634e-07	753	9055	289760	13964	0.146306
bg	1	5.116445e-07	754	9068	290176	13979	0.145983
bg	1	5.065950e-07	755	9080	290560	13994	0.145672
bg	1	5.016169e-07	756	9092	290944	14011	0.145346
bg	1	4.966271e-07	757	9104	291328	14026	0.145060
bg	1	4.916924e-07	758	9116	291712	14037	0.144772
bg	1	4.868249e-07	759	9128	292096	14053	0.144474
bg	1	4.820366e-07	760	9140	292480	14069	0.144196
bg	1	4.768518e-07	761	9153	292896	14085	0.143894
bg	1	4.721542e-07	762	9165	293280	14097	0.143595
bg	1	4.675028e-07	763	9177	293664	14113	0.143284
bg	1	4.628986e-07	764	9189	294048	14138	0.142981
bg	1	4.583502e-07	765	9201	294432	14153	0.142676
bg	1	4.538385e-07	766	9213	294816	14170	0.142356
bg	1	4.490082e-07	767	9226	295232	14185	0.142017
bg	1	4.445992e-07	768	9238	295616	14203	0.141756
bg	1	4.402335e-07	769	9250	296000	14214	0.141490
bg	1	4.359042e-07	770	9262	296384	14229	0.141219
bg	1	4.312655e-07	771	9275	296800	14242	0.140959
bg	1	4.270299e-07	772	9287	297184	14247	0.140683
bg	1	4.228294e-07	773	9299	297568	14261	0.140402
bg	1	4.186631e-07	774	9311	297952	14270	0.140144
bg	1	4.145362e-07	775	9323	298336	14281	0.139915
bg	1	4.101251e-07	776	9336	298752	14299	0.139611
bg	1	4.060800e-07	777	9348	299136	14311	0.139345
bg	1	4.020460e-07	778	9360	299520	14330	0.139075
bg	1	3.980890e-07	779	9372	299904	14342	0.138819
bg	1	3.941774e-07	780	9384	300288	14357	0.138544
bg	1	3.903001e-07	781	9396	300672	14370	0.138302
bg	1	3.861444e-07	782	9409	301088	14379	0.138037
bg	1	3.823391e-07	783	9421	301472	14395	0.137800
bg	1	3.785778e-07	784	9433	301856	14408	0.137582
bg	1	3.748527e-07	785	9445	302240	14423	0.137331
bg	1	3.711668e-07	786	9457	302624	14437	0.137087
bg	1	3.672157e-07	787	9470	303040	14453	0.136817
bg	1	3.635929e-07	788	9482	303424	14470	0.136586
bg	1	3.600135e-07	789	9494	303808	14483	0.136355
bg	1	3.564659e-07	790	9506	304192	14499	0.136128
bg	1	3.529545e-07	791	9518	304576	14506	0.135862
bg	1	3.494662e-07	792	9530	304960	14515	0.135622
bg	1	3.457465e-07	793	9543	305376	14527	0.135331
bg	1	3.423229e-07	794	9555	305760	14539	0.135062
bg	1	3.389526e-07	795	9567	306144	14554	0.134827
bg	1	3.356163e-07	796	9579	306528	14566	0.134585
bg	1	3.322998e-07	797	9591	306912	14581	0.134318
bg	1	3.290259e-07	798	9603	307296	14590	0.134087
bg	1	3.255221e-07	799	9616	307712	14604	0.133839
bg	1	3.223213e-07	800	9628	308096	14617	0.133611
bg	1	3.191519e-07	801	9640	308480	14633	0.133371
bg	1	3.160163e-07	802	9652	308864	14649	0.133154
bg	1	3.129068e-07	803	9664	309248	14665	0.132907
bg	1	3.095623e-07	804	9677	309664	14682	0.132668
bg	1	3.065038e-07	805	9689	310048	14696	0.132423
bg	1	3.034738e-07	806	9701	310432	14712	0.132185
bg	1	3.004733e-07	807	9713	310816	14720	0.131970
bg	1	2.975204e-07	808	9725	311200	14732	0.131744
bg	1	2.945908e-07	809	9737	311584	14748	0.131515
bg	1	2.914495e-07	810	9750	312000	14766	0.131269
bg	1	2.885797e-07	811	9762	312384	14775	0.131063
bg	1	2.857266e-07	812	9774	312768	14785	0.130843
bg	1	2.829141e-07	813	9786	313152	14798	0.130591
bg	1	2.801357e-07	814	9798	313536	14808	0.130391
bg	1	2.771527e-07	815	9811	313952	14829	0.130151
bg	1	2.744315e-07	816	9823	314336	14837	0.129950
bg	1	2.717360e-07	817	9835	314720	14853	0.129714
bg	1	2.690610e-07	818	9847	315104	14867	0.129485
bg	1	2.664167e-07	819	9859	315488	14883	0.129245
bg	1	2.635735e-07	820	9872	315904	14898	0.129023
bg	1	2.609873e-07	821	9884	316288	14908	0.128820
bg	1	2.584058e-07	822	9896	316672	14924	0.128604
bg	1	2.558534e-07	823	9908	317056	14938	0.128410
bg	1	2.533321e-07	824	9920	317440	14955	0.128218
bg	1	2.506329e-07	825	9933	317856	14966	0.128002
bg	1	2.481515e-07	826	9945	318240	14979	0.127825
bg	1	2.457032e-07	827	9957	318624	14988	0.127624
bg	1	2.432823e-07	828	9969	319008	14999	0.127453
bg	1	2.408685e-07	829	9981	319392	15011	0.127277
bg	1	2.384616e-07	830	9993	319776	15023	0.127079
bg	1	2.360943e-07	831	10005	320160	15039	0.126872
bg	1	2.337481e-07	832	10017	320544	15047	0.126680
bg	1	2.314271e-07	833	10029	320928	15060	0.126460
bg	1	2.291280e-07	834	10041	321312	15074	0.126251
bg	1	2.268524e-07	835	10053	321696	15086	0.126072
bg	1	2.245828e-07	836	10065	322080	15095	0.125886
bg	1	2.221615e-07	837	10078	322496	15105	0.125677
bg	1	2.199511e-07	838	10090	322880	15112	0.125499
bg	1	2.177599e-07	839	10102	323264	15126	0.125299
bg	1	2.155934e-07	840	10114	323648	15135	0.125099
bg	1	2.134536e-07	841	10126	324032	15154	0.124891
bg	1	2.113486e-07	842	10138	324416	15163	0.124716
bg	1	2.092644e-07	843	10150	324800	15168	0.124528
bg	1	2.072025e-07	844	10162	325184	15174	0.124356
bg	1	2.051588e-07	845	10174	325568	15187	0.124192
bg	1	2.029684e-07	846	10187	325984	15198	0.124001
bg	1	2.009722e-07	847	10199	326368	15206	0.123811
bg	1	1.989938e-07	848	10211	326752	15214	0.123618
bg	1	1.970286e-07	849	10223	327136	15223	0.123425
bg	1	1.950773e-07	850	10235	327520	15242	0.123177
bg	1	1.931411e-07	851	10247	327904	15259	0.123025
bg	1	1.912203e-07	852	10259	328288	15273	0.122862
bg	1	1.891647e-07	853	10272	328704	15281	0.122676
bg	1	1.872951e-07	854	10284	329088	15292	0.122511
bg	1	1.854546e-07	855	10296	329472	15303	0.122342
bg	1	1.836184e-07	856	10308	329856	15312	0.122181
bg	1	1.818064e-07	857	10320	330240	15323	0.122035
bg	1	1.800185e-07	858	10332	330624	15333	0.121881
bg	1	1.780923e-07	859	10345	331040	15352	0.121673
bg	1	1.763261e-07	860	10357	331424	15361	0.121513
bg	1	1.745874e-07	861	10369	331808	15367	0.121344
bg	1	1.728721e-07	862	10381	332192	15379	0.121158
bg	1	1.711702e-07	863	10393	332576	15389	0.120983
bg	1	1.694912e-07	864	10405	332960	15398	0.120836
bg	1	1.676827e-07	865	10418	333376	15406	0.120673
bg	1	1.660292e-07	866	10430	333760	15413	0.120533
bg	1	1.643975e-07	867	10442	334144	15421	0.120376
bg	1	1.627781e-07	868	10454	334528	15433	0.120219
bg	1	1.611774e-07	869	10466	334912	15448	0.120048
bg	1	1.594560e-07	870	10479	335328	15453	0.119881
bg	1	1.578889e-07	871	10491	335712	15461	0.119740
bg	1	1.563301e-07	872	10503	336096	15469	0.119576
bg	1	1.547931e-07	873	10515	336480	15479	0.119427
bg	1	1.532731e-07	874	10527	336864	15489	0.119296
bg	1	1.516426e-07	875	10540	337280	15499	0.119134
bg	1	1.501533e-07	876	10552	337664	15508	0.118982
bg	1	1.486770e-07	877	10564	338048	15518	0.118822
bg	1	1.472127e-07	878	10576	338432	15529	0.118669
bg	1	1.457665e-07	879	10588	338816	15535	0.118533
bg	1	1.442137e-07	880	10601	339232	15540	0.118382
bg	1	1.427965e-07	881	10613	339616	15551	0.118237
bg	1	1.413894e-07	882	10625	340000	15565	0.118094
bg	1	1.399985e-07	883	10637	340384	15578	0.117930
bg	1	1.386131e-07	884	10649	340768	15591	0.117778
bg	1	1.371374e-07	885	10662	341184	15603	0.117615
bg	1	1.357882e-07	886	10674	341568	15616	0.117462
bg	1	1.344448e-07	887	10686	341952	15628	0.117250
bg	1	1.331229e-07	888	10698	342336	15641	0.117100
bg	1	1.318139e-07	889	10710	342720	15653	0.116947
bg	1	1.305086e-07	890	10722	343104	15664	0.116785
bg	1	1.291150e-07	891	10735	343520	15670	0.116629
bg	1	1.278476e-07	892	10747	343904	15684	0.116475
bg	1	1.265909e-07	893	10759	344288	15692	0.116324
bg	1	1.253482e-07	894	10771	344672	15705	0.116161
bg	1	1.241177e-07	895	10783	345056	15720	0.116017
bg	1	1.228007e-07	896	10796	345472	15727	0.115868
bg	1	1.215969e-07	897	10808	345856	15735	0.115741
bg	1	1.204001e-07	898	10820	346240	15746	0.115600
bg	1	1.192161e-07	899	10832	346624	15754	0.115477
bg	1	1.179479e-07	900	10845	347040	15767	0.115321
bg	1	1.167853e-07	901	10857	347424	15777	0.115179
bg	1	1.156388e-07	902	10869	347808	15791	0.115027
bg	1	1.145037e-07	903	10881	348192	15798	0.114884
bg	1	1.133796e-07	904	10893	348576	15813	0.114734
bg	1	1.121753e-07	905	10906	348992	15822	0.114588
bg	1	1.110745e-07	906	10918	349376	15835	0.114467
bg	1	1.099809e-07	907	10930	349760	15842	0.114329
bg	1	1.088959e-07	908	10942	350144	15846	0.114210
bg	1	1.078246e-07	909	10954	350528	15852	0.114070
bg	1	1.066746e-07	910	10967	350944	15864	0.113929
bg	1	1.056228e-07	911	10979	351328	15868	0.113803
bg	1	1.045843e-07	912	10991	351712	15876	0.113673
bg	1	1.035585e-07	913	11003	352096	15886	0.113545
bg	1	1.025418e-07	914	11015	352480	15900	0.113420
bg	1	1.014507e-07	915	11028	352896	15918	0.113283
bg	1	1.004537e-07	916	11040	353280	15928	0.113110
bg	1	9.946628e-08	917	11052	353664	15934	0.112975
bg	1	9.848882e-08	918	11064	354048	15945	0.112848
bg	1	9.744290e-08	919	11077	354464	15957	0.112671
bg	1	9.648718e-08	920	11089	354848	15965	0.112528
bg	1	9.553857e-08	921	11101	355232	15973	0.112399
bg	1	9.459495e-08	922	11113	355616	15977	0.112276
bg	1	9.366536e-08	923	11125	356000	15980	0.112153
bg	1	9.266810e-08	924	11138	356416	15991	0.111999
bg	1	9.175162e-08	925	11150	356800	16001	0.111871
bg	1	9.084515e-08	926	11162	357184	16014	0.111744
bg	1	8.994721e-08	927	11174	357568	16020	0.111611
bg	1	8.906147e-08	928	11186	357952	16032	0.111491
bg	1	8.818216e-08	929	11198	358336	16040	0.111361
bg	1	8.724420e-08	930	11211	358752	16046	0.111215
bg	1	8.638754e-08	931	11223	359136	16061	0.111069
bg	1	8.553684e-08	932	11235	359520	16066	0.110890
bg	1	8.469495e-08	933	11247	359904	16074	0.110733
bg	1	8.386079e-08	934	11259	360288	16082	0.110616
bg	1	8.296897e-08	935	11272	360704	16089	0.110490
bg	1	8.215209e-08	936	11284	361088	16098	0.110345
bg	1	8.134478e-08	937	11296	361472	16108	0.110231
bg	1	8.054669e-08	938	11308	361856	16115	0.110106
bg	1	7.975502e-08	939	11320	362240	16124	0.109991
bg	1	7.890323e-08	940	11333	362656	16133	0.109855
bg	1	7.812953e-08	941	11345	363040	16139	0.109749
bg	1	7.736366e-08	942	11357	363424	16142	0.109636
bg	1	7.660545e-08	943	11369	363808	16158	0.109512
bg	1	7.585314e-08	944	11381	364192	16163	0.109409
bg	1	7.504414e-08	945	11394	364608	16176	0.109271
bg	1	7.430461e-08	946	11406	364992	16187	0.109154
bg	1	7.357068e-08	947	11418	365376	16198	0.109041
bg	1	7.284795e-08	948	11430	365760	16207	0.108926
bg	1	7.213120e-08	949	11442	366144	16210	0.108825
bg	1	7.141554e-08	950	11454	366528	16218	0.108709
bg	1	7.064542e-08	951	11467	366944	16231	0.108597
bg	1	6.994531e-08	952	11479	367328	16238	0.108487
bg	1	6.925858e-08	953	11491	367712	16248	0.108370
bg	1	6.857839e-08	954	11503	368096	16254	0.108266
bg	1	6.790035e-08	955	11515	368480	16262	0.108113
bg	1	6.723239e-08	956	11527	368864	16271	0.108012
bg	1	6.651732e-08	957	11540	369280	16280	0.107909
bg	1	6.586265e-08	958	11552	369664	16297	0.107810
bg	1	6.521225e-08	959	11564	370048	16305	0.107700
bg	1	6.456892e-08	960	11576	370432	16312	0.107600
bg	1	6.393187e-08	961	11588	370816	16322	0.107485
bg	1	6.324961e-08	962	11601	371232	16331	0.107376
bg	1	6.262637e-08	963	11613	371616	16338	0.107276
bg	1	6.201188e-08	964	11625	372000	16348	0.107180
bg	1	6.140151e-08	965	11637	372384	16352	0.107083
bg	1	6.079951e-08	966	11649	372768	16356	0.106992
bg	1	6.015235e-08	967	11662	373184	16363	0.106877
bg	1	5.956190e-08	968	11674	373568	16370	0.106771
bg	1	5.897680e-08	969	11686	373952	16383	0.106667
bg	1	5.839796e-08	970	11698	374336	16388	0.106561
bg	1	5.782078e-08	971	11710	374720	16394	0.106465
bg	1	5.724176e-08	972	11722	375104	16403	0.106363
bg	1	5.663036e-08	973	11735	375520	16414	0.106255
bg	1	5.607414e-08	974	11747	375904	16424	0.106165
bg	1	5.552356e-08	975	11759	376288	16431	0.106058
bg	1	5.497733e-08	976	11771	376672	16436	0.105973
bg	1	5.443797e-08	977	11783	377056	16444	0.105886
bg	1	5.386004e-08	978	11796	377472	16456	0.105771
bg	1	5.333075e-08	979	11808	377856	16463	0.105675
bg	1	5.280535e-08	980	11820	378240	16472	0.105555
bg	1	5.228649e-08	981	11832	378624	16480	0.105445
bg	1	5.177134e-08	982	11844	379008	16492	0.105285
bg	1	5.121887e-08	983	11857	379424	16500	0.105180
bg	1	5.071395e-08	984	11869	379808	16509	0.105071
bg	1	5.021556e-08	985	11881	380192	16513	0.104960
bg	1	4.972271e-08	986	11893	380576	16516	0.104865
bg	1	4.923434e-08	987	11905	380960	16521	0.104776
bg	1	4.871038e-08	988	11918	381376	16526	0.104670
bg	1	4.822800e-08	989	11930	381760	16533	0.104586
bg	1	4.775330e-08	990	11942	382144	16540	0.104496
bg	1	4.727971e-08	991	11954	382528	16546	0.104406
bg	1	4.681431e-08	992	11966	382912	16552	0.104312
bg	1	4.635369e-08	993	11978	383296	16560	0.104221
bg	1	4.585915e-08	994	11991	383712	16565	0.104128
bg	1	4.540830e-08	995	12003	384096	16568	0.103985
bg	1	4.496193e-08	996	12015	384480	16571	0.103900
bg	1	4.451885e-08	997	12027	384864	16573	0.103817
bg	1	4.408172e-08	998	12039	385248	16578	0.103730
bg	1	4.361389e-08	999	12052	385664	16586	0.103631
bg	1	4.318534e-08	1000	12064	386048	16593	0.103545


==> results/url.txt <==
lambda=0.000100 		  Tot-time=1000 
************************************
Parsing graph in Matrix Market format: 
Within parse_MatrixMarket_CSC()
Coloring Rouinte: Number of threads: 48
 Number of procs: 48
%%MatrixMarket matrix coordinate real general
|S|= 2396130, |T|= 3231961, |E|= 277058644 
Matrix is of type: Unsymmetric Real or Complex
Done reading from file.
Done cumulative addition for edgeListPtrs:   0.009965 sec.
Sanity Check: |E| = 277058644, rowPtr[NV]= 277058644
Time for allocating memory for marks and edgeList = 0.000036
Building edgeList...
Time for building edgeList = 8.404743
Time taken to read and build graph is 175.77 sec.
************************************
Building CSR format... 
Time taken to build CSR format: 0.00 sec.
************************************
Normalizing...Time to compute normalized matrix: 1.523830
Building CSR format from CSC format...
|Rows|= 2396130, |Cols|= 3231961, |E|= 277058644 
Built colPtrs in 0.003 seconds
Sanity Check: |E| = 277058644, colPtr[NRows]= 277058644
Building edgeList...
Time for building edgeList = 22.280859
Time to allocate memory for r, y, w and z: 0.000039
Within parse_YVector()
Number of threads: 48
 Number of procs: 48
|Y|= 2396130
Reading the Y values...
Done reading from file. It took 0.741483 seconds.
************************************
Calling algorithms...
alg	cluster	lambda	time	iter	updates	nnz	obj
bg	0	1.000000e-04	1	1	32	1	0.693147
bg	0	9.869315e-05	2	2	64	1	0.693147
bg	0	9.733945e-05	4	3	96	1	0.693147
bg	0	9.600418e-05	5	4	128	1	0.693147
bg	0	9.468928e-05	6	5	160	3	0.693147
bg	0	9.322835e-05	8	6	192	3	0.693147
bg	0	9.170643e-05	10	7	224	5	0.693147
bg	0	9.010827e-05	12	8	256	6	0.693147
bg	0	8.849381e-05	14	9	288	8	0.693147
bg	0	8.681685e-05	16	10	320	14	0.693147
bg	0	8.495894e-05	18	11	352	18	0.693147
bg	0	8.293457e-05	21	12	384	21	0.693147
bg	0	8.068838e-05	24	13	416	21	0.693147
bg	0	7.853528e-05	26	14	448	21	0.693147
bg	0	7.640434e-05	29	15	480	28	0.693147
bg	0	7.414555e-05	32	16	512	31	0.693147
bg	0	7.182473e-05	36	17	544	31	0.693147
bg	0	6.957032e-05	39	18	576	31	0.693147
bg	0	6.739182e-05	42	19	608	32	0.693147
bg	0	6.527301e-05	45	20	640	32	0.693147
bg	0	6.322114e-05	48	21	672	32	0.693147
bg	0	6.123335e-05	51	22	704	32	0.693147
bg	0	5.932281e-05	55	23	736	32	0.693147
bg	0	5.747379e-05	58	24	768	32	0.693147
bg	0	5.567211e-05	61	25	800	32	0.693146
bg	0	5.393348e-05	64	26	832	32	0.693146
bg	0	5.225029e-05	67	27	864	32	0.693146
bg	0	5.061765e-05	70	28	896	32	0.693146
bg	0	4.904516e-05	74	29	928	32	0.693146
bg	0	4.751264e-05	77	30	960	32	0.693146
bg	0	4.604049e-05	80	31	992	32	0.693146
bg	0	4.461934e-05	83	32	1024	32	0.693145
bg	0	4.324451e-05	86	33	1056	32	0.693145
bg	0	4.190035e-05	89	34	1088	32	0.693145
bg	0	4.059051e-05	92	35	1120	32	0.693145
bg	0	3.932146e-05	96	36	1152	32	0.693144
bg	0	3.808476e-05	99	37	1184	32	0.693144
bg	0	3.689141e-05	102	38	1216	32	0.693144
bg	0	3.574976e-05	105	39	1248	32	0.693144
bg	0	3.462844e-05	108	40	1280	32	0.693143
bg	0	3.354894e-05	111	41	1312	32	0.693143
bg	0	3.250767e-05	114	42	1344	32	0.693143
bg	0	3.149057e-05	118	43	1376	32	0.693142
bg	0	3.050534e-05	121	44	1408	32	0.693142
bg	0	2.955005e-05	124	45	1440	32	0.693142
bg	0	2.862971e-05	127	46	1472	32	0.693141
bg	0	2.773653e-05	130	47	1504	32	0.693141
bg	0	2.687217e-05	133	48	1536	32	0.693140
bg	0	2.604376e-05	137	49	1568	32	0.693140
bg	0	2.523024e-05	140	50	1600	32	0.693140
bg	0	2.444806e-05	143	51	1632	32	0.693139
bg	0	2.368339e-05	146	52	1664	32	0.693139
bg	0	2.294406e-05	149	53	1696	32	0.693138
bg	0	2.222329e-05	152	54	1728	32	0.693138
bg	0	2.152942e-05	155	55	1760	32	0.693137
bg	0	2.085549e-05	159	56	1792	32	0.693137
bg	0	2.020193e-05	162	57	1824	32	0.693136
bg	0	1.956742e-05	165	58	1856	32	0.693136
bg	0	1.895456e-05	168	59	1888	32	0.693135
bg	0	1.838204e-05	171	60	1920	32	0.693135
bg	0	1.782424e-05	174	61	1952	32	0.693135
bg	0	1.728743e-05	177	62	1984	32	0.693134
bg	0	1.674754e-05	180	63	2016	32	0.693134
bg	0	1.622180e-05	184	64	2048	32	0.693133
bg	0	1.573333e-05	187	65	2080	32	0.693133
bg	0	1.525739e-05	190	66	2112	32	0.693132
bg	0	1.480282e-05	193	67	2144	32	0.693132
bg	0	1.435872e-05	196	68	2176	32	0.693131
bg	0	1.393117e-05	199	69	2208	32	0.693131
bg	0	1.351570e-05	202	70	2240	32	0.693130
bg	0	1.311231e-05	205	71	2272	32	0.693130
bg	0	1.271957e-05	208	72	2304	32	0.693129
bg	0	1.233829e-05	211	73	2336	32	0.693129
bg	0	1.196764e-05	214	74	2368	32	0.693128
bg	0	1.160977e-05	217	75	2400	32	0.693128
bg	0	1.125962e-05	220	76	2432	32	0.693127
bg	0	1.091854e-05	223	77	2464	32	0.693127
bg	0	1.058886e-05	226	78	2496	32	0.693126
bg	0	1.027149e-05	229	79	2528	32	0.693126
bg	0	9.960687e-06	232	80	2560	32	0.693125
bg	0	9.661787e-06	235	81	2592	32	0.693125
bg	0	9.370552e-06	238	82	2624	32	0.693124
bg	0	9.087051e-06	241	83	2656	32	0.693124
bg	0	8.812674e-06	244	84	2688	32	0.693123
bg	0	8.548375e-06	247	85	2720	32	0.693123
bg	0	8.290172e-06	250	86	2752	32	0.693122
bg	0	8.040172e-06	253	87	2784	32	0.693122
bg	0	7.797336e-06	256	88	2816	32	0.693121
bg	0	7.568118e-06	259	89	2848	32	0.693120
bg	0	7.336173e-06	262	90	2880	32	0.693120
bg	0	7.114024e-06	266	91	2912	32	0.693119
bg	0	6.889930e-06	269	92	2944	32	0.693119
bg	0	6.674333e-06	272	93	2976	32	0.693118
bg	0	6.463834e-06	275	94	3008	32	0.693117
bg	0	6.260292e-06	278	95	3040	32	0.693117
bg	0	6.063137e-06	282	96	3072	32	0.693116
bg	0	5.871815e-06	285	97	3104	32	0.693115
bg	0	5.688160e-06	288	98	3136	32	0.693115
bg	0	5.509856e-06	291	99	3168	32	0.693114
bg	0	5.336282e-06	294	100	3200	32	0.693114
bg	0	5.166379e-06	298	101	3232	32	0.693113
bg	0	5.003032e-06	301	102	3264	32	0.693112
bg	0	4.843672e-06	304	103	3296	32	0.693112
bg	0	4.689814e-06	307	104	3328	32	0.693111
bg	0	4.540844e-06	310	105	3360	32	0.693110
bg	0	4.397478e-06	314	106	3392	32	0.693110
bg	0	4.257969e-06	317	107	3424	32	0.693109
bg	0	4.122634e-06	320	108	3456	32	0.693108
bg	0	3.991528e-06	323	109	3488	32	0.693108
bg	0	3.864330e-06	326	110	3520	32	0.693107
bg	0	3.741560e-06	330	111	3552	32	0.693106
bg	0	3.623245e-06	333	112	3584	32	0.693106
bg	0	3.509411e-06	336	113	3616	32	0.693105
bg	0	3.399672e-06	339	114	3648	32	0.693104
bg	0	3.292647e-06	342	115	3680	32	0.693104
bg	0	3.189377e-06	345	116	3712	32	0.693103
bg	0	3.089479e-06	349	117	3744	32	0.693102
bg	0	2.992647e-06	352	118	3776	32	0.693102
bg	0	2.898632e-06	355	119	3808	32	0.693101
bg	0	2.807519e-06	358	120	3840	32	0.693100
bg	0	2.719438e-06	361	121	3872	32	0.693100
bg	0	2.634287e-06	365	122	3904	32	0.693099
bg	0	2.551711e-06	368	123	3936	32	0.693099
bg	0	2.471479e-06	371	124	3968	32	0.693098
bg	0	2.395632e-06	374	125	4000	32	0.693097
bg	0	2.320832e-06	377	126	4032	32	0.693097
bg	0	2.251100e-06	380	127	4064	32	0.693096
bg	0	2.182630e-06	383	128	4096	32	0.693096
bg	0	2.115759e-06	386	129	4128	32	0.693095
bg	0	2.051317e-06	389	130	4160	32	0.693094
bg	0	1.989872e-06	392	131	4192	32	0.693094
bg	0	1.929076e-06	395	132	4224	32	0.693093
bg	0	1.869949e-06	399	133	4256	32	0.693093
bg	0	1.811780e-06	402	134	4288	32	0.693092
bg	0	1.755290e-06	405	135	4320	32	0.693091
bg	0	1.700134e-06	408	136	4352	32	0.693091
bg	0	1.646722e-06	411	137	4384	32	0.693090
bg	0	1.594927e-06	414	138	4416	32	0.693089
bg	0	1.544647e-06	418	139	4448	32	0.693089
bg	0	1.496059e-06	421	140	4480	32	0.693088
bg	0	1.448976e-06	424	141	4512	32	0.693087
bg	0	1.403545e-06	427	142	4544	32	0.693087
bg	0	1.359352e-06	430	143	4576	32	0.693086
bg	0	1.316664e-06	434	144	4608	32	0.693085
bg	0	1.275123e-06	437	145	4640	32	0.693085
bg	0	1.234996e-06	440	146	4672	32	0.693084
bg	0	1.196087e-06	443	147	4704	32	0.693083
bg	0	1.158232e-06	446	148	4736	32	0.693083
bg	0	1.121976e-06	449	149	4768	32	0.693082
bg	0	1.086400e-06	453	150	4800	32	0.693081
bg	0	1.052107e-06	456	151	4832	32	0.693081
bg	0	1.018955e-06	459	152	4864	32	0.693080
bg	0	9.879980e-07	462	153	4896	32	0.693080
bg	0	9.575384e-07	465	154	4928	32	0.693079
bg	0	9.275889e-07	468	155	4960	32	0.693078
bg	0	8.982397e-07	471	156	4992	32	0.693078
bg	0	8.707351e-07	474	157	5024	32	0.693077
bg	0	8.448529e-07	478	158	5056	32	0.693076
bg	0	8.181761e-07	481	159	5088	32	0.693076
bg	0	7.924886e-07	484	160	5120	32	0.693075
bg	0	7.675399e-07	487	161	5152	32	0.693074
bg	0	7.435423e-07	490	162	5184	32	0.693074
bg	0	7.201259e-07	494	163	5216	32	0.693073
bg	0	6.975225e-07	497	164	5248	32	0.693073
bg	0	6.756197e-07	500	165	5280	32	0.693072
bg	0	6.544853e-07	503	166	5312	32	0.693071
bg	0	6.340009e-07	506	167	5344	32	0.693071
bg	0	6.141402e-07	509	168	5376	32	0.693070
bg	0	5.948761e-07	513	169	5408	32	0.693069
bg	0	5.760907e-07	516	170	5440	32	0.693069
bg	0	5.579922e-07	519	171	5472	32	0.693068
bg	0	5.403296e-07	522	172	5504	32	0.693067
bg	0	5.233255e-07	525	173	5536	32	0.693067
bg	0	5.068130e-07	529	174	5568	32	0.693066
bg	0	4.908085e-07	532	175	5600	32	0.693065
bg	0	4.753785e-07	535	176	5632	32	0.693065
bg	0	4.604024e-07	538	177	5664	32	0.693064
bg	0	4.458762e-07	541	178	5696	32	0.693063
bg	0	4.318126e-07	544	179	5728	32	0.693063
bg	0	4.188271e-07	547	180	5760	32	0.693062
bg	0	4.059470e-07	550	181	5792	32	0.693062
bg	0	3.938973e-07	553	182	5824	32	0.693061
bg	0	3.819020e-07	557	183	5856	32	0.693060
bg	0	3.699314e-07	560	184	5888	32	0.693060
bg	0	3.589863e-07	563	185	5920	32	0.693059
bg	0	3.479624e-07	566	186	5952	32	0.693059
bg	0	3.374001e-07	569	187	5984	32	0.693058
bg	0	3.269888e-07	572	188	6016	32	0.693058
bg	0	3.169401e-07	575	189	6048	32	0.693057
bg	0	3.070505e-07	578	190	6080	32	0.693056
bg	0	2.976298e-07	581	191	6112	32	0.693056
bg	0	2.884645e-07	585	192	6144	32	0.693055
bg	0	2.795381e-07	588	193	6176	32	0.693055
bg	0	2.709025e-07	591	194	6208	32	0.693054
bg	0	2.625635e-07	594	195	6240	32	0.693053
bg	0	2.544121e-07	597	196	6272	32	0.693053
bg	0	2.464918e-07	600	197	6304	32	0.693052
bg	0	2.388322e-07	603	198	6336	32	0.693052
bg	0	2.314186e-07	606	199	6368	32	0.693051
bg	0	2.242738e-07	610	200	6400	32	0.693050
bg	0	2.172235e-07	613	201	6432	32	0.693050
bg	0	2.104230e-07	616	202	6464	32	0.693049
bg	0	2.038091e-07	619	203	6496	32	0.693048
bg	0	1.974128e-07	622	204	6528	32	0.693048
bg	0	1.912392e-07	625	205	6560	32	0.693047
bg	0	1.852108e-07	629	206	6592	32	0.693046
bg	0	1.793856e-07	632	207	6624	32	0.693046
bg	0	1.737415e-07	635	208	6656	32	0.693045
bg	0	1.683031e-07	638	209	6688	32	0.693044
bg	0	1.629976e-07	641	210	6720	32	0.693044
bg	0	1.579674e-07	645	211	6752	32	0.693043
bg	0	1.529665e-07	648	212	6784	32	0.693043
bg	0	1.482990e-07	651	213	6816	32	0.693042
bg	0	1.438093e-07	654	214	6848	32	0.693041
bg	0	1.394106e-07	657	215	6880	32	0.693041
bg	0	1.351706e-07	660	216	6912	32	0.693040
bg	0	1.310738e-07	663	217	6944	32	0.693040
bg	0	1.270519e-07	666	218	6976	32	0.693039
bg	0	1.231520e-07	669	219	7008	32	0.693039
bg	0	1.193919e-07	672	220	7040	32	0.693038
bg	0	1.157380e-07	675	221	7072	32	0.693037
bg	0	1.122201e-07	678	222	7104	32	0.693037
bg	0	1.088005e-07	682	223	7136	32	0.693036
bg	0	1.054744e-07	685	224	7168	32	0.693036
bg	0	1.022403e-07	688	225	7200	32	0.693035
bg	0	9.911062e-08	691	226	7232	32	0.693034
bg	0	9.608698e-08	694	227	7264	32	0.693034
bg	0	9.315734e-08	697	228	7296	32	0.693033
bg	0	9.035362e-08	700	229	7328	32	0.693033
bg	0	8.764595e-08	703	230	7360	32	0.693032
bg	0	8.504643e-08	706	231	7392	32	0.693032
bg	0	8.243260e-08	709	232	7424	32	0.693031
bg	0	7.989594e-08	712	233	7456	32	0.693030
bg	0	7.744729e-08	715	234	7488	32	0.693030
bg	0	7.505560e-08	718	235	7520	32	0.693029
bg	0	7.274888e-08	722	236	7552	32	0.693029
bg	0	7.050250e-08	725	237	7584	32	0.693028
bg	0	6.832514e-08	728	238	7616	32	0.693028
bg	0	6.627444e-08	731	239	7648	32	0.693027
bg	0	6.423658e-08	734	240	7680	32	0.693026
bg	0	6.225641e-08	737	241	7712	32	0.693026
bg	0	6.035133e-08	740	242	7744	32	0.693025
bg	0	5.848262e-08	743	243	7776	32	0.693025
bg	0	5.668816e-08	746	244	7808	32	0.693024
bg	0	5.496211e-08	749	245	7840	32	0.693024
bg	0	5.329227e-08	753	246	7872	32	0.693023
bg	0	5.166385e-08	756	247	7904	32	0.693022
bg	0	5.008590e-08	759	248	7936	32	0.693022
bg	0	4.855011e-08	762	249	7968	32	0.693021
bg	0	4.705456e-08	765	250	8000	32	0.693021
bg	0	4.561177e-08	768	251	8032	32	0.693020
bg	0	4.422591e-08	771	252	8064	32	0.693019
bg	0	4.288582e-08	774	253	8096	32	0.693019
bg	0	4.157972e-08	777	254	8128	32	0.693018
bg	0	4.030903e-08	780	255	8160	32	0.693018
bg	0	3.906785e-08	783	256	8192	32	0.693017
bg	0	3.787444e-08	787	257	8224	32	0.693017
bg	0	3.670436e-08	790	258	8256	32	0.693016
bg	0	3.559283e-08	793	259	8288	32	0.693015
bg	0	3.450034e-08	796	260	8320	32	0.693015
bg	0	3.344371e-08	799	261	8352	32	0.693014
bg	0	3.241944e-08	802	262	8384	32	0.693014
bg	0	3.142012e-08	805	263	8416	32	0.693013
bg	0	3.045686e-08	808	264	8448	32	0.693013
bg	0	2.952434e-08	811	265	8480	32	0.693012
bg	0	2.862353e-08	814	266	8512	32	0.693011
bg	0	2.774323e-08	817	267	8544	32	0.693011
bg	0	2.689335e-08	821	268	8576	32	0.693010
bg	0	2.607073e-08	824	269	8608	32	0.693010
bg	0	2.527296e-08	827	270	8640	32	0.693009
bg	0	2.449805e-08	830	271	8672	32	0.693008
bg	0	2.374807e-08	833	272	8704	32	0.693008
bg	0	2.302897e-08	836	273	8736	32	0.693007
bg	0	2.232680e-08	839	274	8768	32	0.693007
bg	0	2.164237e-08	842	275	8800	32	0.693006
bg	0	2.099100e-08	845	276	8832	32	0.693005
bg	0	2.035084e-08	848	277	8864	32	0.693005
bg	0	1.972907e-08	851	278	8896	32	0.693004
bg	0	1.913235e-08	854	279	8928	32	0.693004
bg	0	1.854065e-08	858	280	8960	32	0.693003
bg	0	1.797048e-08	861	281	8992	32	0.693003
bg	0	1.741758e-08	864	282	9024	32	0.693002
bg	0	1.687498e-08	867	283	9056	32	0.693001
bg	0	1.635341e-08	870	284	9088	32	0.693001
bg	0	1.584375e-08	873	285	9120	32	0.693000
bg	0	1.534646e-08	876	286	9152	32	0.692999
bg	0	1.486875e-08	880	287	9184	32	0.692999
bg	0	1.440403e-08	883	288	9216	32	0.692998
bg	0	1.395165e-08	886	289	9248	32	0.692997
bg	0	1.351458e-08	889	290	9280	32	0.692997
bg	0	1.309088e-08	892	291	9312	32	0.692996
bg	0	1.267923e-08	895	292	9344	32	0.692995
bg	0	1.228177e-08	899	293	9376	32	0.692995
bg	0	1.189779e-08	902	294	9408	32	0.692994
bg	0	1.152516e-08	905	295	9440	32	0.692994
bg	0	1.116527e-08	908	296	9472	32	0.692993
bg	0	1.081838e-08	911	297	9504	32	0.692992
bg	0	1.048027e-08	914	298	9536	32	0.692992
bg	0	1.014868e-08	918	299	9568	32	0.692991
bg	0	9.832222e-09	921	300	9600	32	0.692990
bg	0	9.524277e-09	924	301	9632	32	0.692990
bg	0	9.225852e-09	927	302	9664	32	0.692989
bg	0	8.935213e-09	930	303	9696	32	0.692988
bg	0	8.654511e-09	933	304	9728	32	0.692988
bg	0	8.383017e-09	937	305	9760	32	0.692987
bg	0	8.118227e-09	940	306	9792	32	0.692986
bg	0	7.862142e-09	943	307	9824	32	0.692986
bg	0	7.613571e-09	946	308	9856	32	0.692985
bg	0	7.373451e-09	949	309	9888	32	0.692984
bg	0	7.142014e-09	953	310	9920	32	0.692984
bg	0	6.918141e-09	956	311	9952	32	0.692983
bg	0	6.699910e-09	959	312	9984	32	0.692983
bg	0	6.489775e-09	962	313	10016	32	0.692982
bg	0	6.283561e-09	965	314	10048	32	0.692981
bg	0	6.087138e-09	968	315	10080	32	0.692981
bg	0	5.896698e-09	972	316	10112	32	0.692980
bg	0	5.712344e-09	975	317	10144	32	0.692979
bg	0	5.532067e-09	978	318	10176	32	0.692979
bg	0	5.357175e-09	981	319	10208	32	0.692978
bg	0	5.188700e-09	984	320	10240	32	0.692977
bg	0	5.028268e-09	988	321	10272	32	0.692977
bg	0	4.870312e-09	991	322	10304	32	0.692976
bg	0	4.718032e-09	994	323	10336	32	0.692975
bg	0	4.571261e-09	997	324	10368	32	0.692975
bg	0	4.429604e-09	1000	325	10400	32	0.692974
bg	1	1.000000e-04	18	1	32	1	0.693147
bg	1	8.295549e-05	38	2	64	1	0.693147
bg	1	6.810797e-05	57	3	96	1	0.693147
bg	1	5.591125e-05	77	4	128	2	0.693147
bg	1	4.579039e-05	99	5	160	2	0.693147
bg	1	3.696941e-05	120	6	192	2	0.693147
bg	1	2.984981e-05	141	7	224	2	0.693147
bg	1	2.409511e-05	162	8	256	2	0.693147
bg	1	1.944675e-05	184	9	288	2	0.693147
bg	1	1.569886e-05	205	10	320	2	0.693147
bg	1	1.267338e-05	226	11	352	2	0.693147
bg	1	1.022718e-05	248	12	384	2	0.693147
bg	1	8.254645e-06	269	13	416	2	0.693147
bg	1	6.667266e-06	290	14	448	2	0.693146
bg	1	5.379162e-06	312	15	480	2	0.693146
bg	1	4.339613e-06	333	16	512	2	0.693146
bg	1	3.501712e-06	354	17	544	2	0.693146
bg	1	2.825103e-06	376	18	576	2	0.693146
bg	1	2.280567e-06	397	19	608	2	0.693146
bg	1	1.841192e-06	418	20	640	2	0.693146
bg	1	1.485933e-06	440	21	672	2	0.693146
bg	1	1.199365e-06	461	22	704	2	0.693145
bg	1	9.683410e-07	482	23	736	2	0.693145
bg	1	7.816329e-07	504	24	768	3	0.693145
bg	1	6.308397e-07	525	25	800	4	0.693145
bg	1	5.091307e-07	546	26	832	6	0.693144
bg	1	4.109201e-07	568	27	864	12	0.693143
bg	1	3.316240e-07	589	28	896	22	0.693141
bg	1	2.675177e-07	610	29	928	40	0.693138
bg	1	2.157674e-07	632	30	960	58	0.693133
bg	1	1.741449e-07	653	31	992	86	0.693127
bg	1	1.405145e-07	674	32	1024	116	0.693118
bg	1	1.133638e-07	696	33	1056	146	0.693106
bg	1	9.150114e-08	717	34	1088	176	0.693093
bg	1	7.378819e-08	738	35	1120	206	0.693079
bg	1	5.953397e-08	760	36	1152	236	0.693063
bg	1	4.802227e-08	781	37	1184	266	0.693046
bg	1	3.872568e-08	803	38	1216	296	0.693028
bg	1	3.124490e-08	824	39	1248	326	0.693010
bg	1	2.521748e-08	845	40	1280	356	0.692991
bg	1	2.033720e-08	867	41	1312	386	0.692972
bg	1	1.639974e-08	888	42	1344	416	0.692953
bg	1	1.321744e-08	909	43	1376	446	0.692934
bg	1	1.066711e-08	931	44	1408	476	0.692915
bg	1	8.603205e-09	952	45	1440	506	0.692896
bg	1	6.939401e-09	974	46	1472	536	0.692877
bg	1	5.602614e-09	995	47	1504	566	0.692858
bg	1	4.523433e-09	1016	48	1536	596	0.692839

